On the Output Redundancy of LTI Systems: A Geometric Approach with Application to Privacy

This paper examines the properties of output-redundant systems, that is, systems possessing a larger number of outputs than inputs, through the lenses of the geometric approach of Wonham et al. We begin by formulating a simple output allocation synthesis problem, which involves ``concealing" input information from a malicious eavesdropper having access to the system output, while still allowing for a legitimate user to reconstruct it. It is shown that the solvability of this problem requires the availability of a redundant set of outputs. This very problem is instrumental to unveiling the fundamental geometric properties of output-redundant systems, which form the basis for our subsequent constructions and results. As a direct application, we demonstrate how output allocation can be employed to effectively protect the information of input information from certain output eavesdroppers with guaranteed results.

==> fig/Wdeq0/mu1.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 0.000000000000000
0.020000000000000 0.000000000000000
0.030000000000000 0.000000000000000
0.040000000000000 0.000000000000000
0.050000000000000 0.000000000000000
0.060000000000000 0.000000000000000
0.070000000000000 0.000000000000000
0.080000000000000 0.000000000000000
0.090000000000000 0.000000000000000
0.100000000000000 0.000000000000000
0.110000000000000 0.000000000000000
0.120000000000000 0.000000000000000
0.130000000000000 0.000000000000000
0.140000000000000 0.000000000000000
0.150000000000000 0.000000000000000
0.160000000000000 0.000000000000000
0.170000000000000 0.000000000000000
0.180000000000000 0.000000000000000
0.190000000000000 0.000000000000000
0.200000000000000 0.000000000000000
0.210000000000000 0.000000000000000
0.220000000000000 0.000000000000000
0.230000000000000 0.000000000000000
0.240000000000000 0.000000000000000
0.250000000000000 0.000000000000000
0.260000000000000 0.000000000000000
0.270000000000000 0.000000000000000
0.280000000000000 0.000000000000000
0.290000000000000 0.000000000000000
0.300000000000000 0.000000000000000
0.310000000000000 0.000000000000000
0.320000000000000 0.000000000000000
0.330000000000000 0.000000000000000
0.340000000000000 0.000000000000000
0.350000000000000 0.000000000000000
0.360000000000000 0.000000000000000
0.370000000000000 0.000000000000000
0.380000000000000 0.000000000000000
0.390000000000000 0.000000000000000
0.400000000000000 0.000000000000000
0.410000000000000 0.000000000000000
0.420000000000000 0.000000000000000
0.430000000000000 0.000000000000000
0.440000000000000 0.000000000000000
0.450000000000000 0.000000000000000
0.460000000000000 0.000000000000000
0.470000000000000 0.000000000000000
0.480000000000000 0.000000000000000
0.490000000000000 0.000000000000000
0.500000000000000 0.000000000000000
0.510000000000000 0.000000000000000
0.520000000000000 0.000000000000000
0.530000000000000 0.000000000000000
0.540000000000000 0.000000000000000
0.550000000000000 0.000000000000000
0.560000000000000 0.000000000000000
0.570000000000000 0.000000000000000
0.580000000000000 0.000000000000000
0.590000000000000 0.000000000000000
0.600000000000000 0.000000000000000
0.610000000000000 0.000000000000000
0.620000000000000 0.000000000000000
0.630000000000000 0.000000000000000
0.640000000000000 0.000000000000000
0.650000000000000 0.000000000000000
0.660000000000000 0.000000000000000
0.670000000000000 0.000000000000000
0.680000000000000 0.000000000000000
0.690000000000000 0.000000000000000
0.700000000000000 0.000000000000000
0.710000000000000 0.000000000000000
0.720000000000000 0.000000000000000
0.730000000000000 0.000000000000000
0.740000000000000 0.000000000000000
0.750000000000000 0.000000000000000
0.760000000000000 0.000000000000000
0.770000000000000 0.000000000000000
0.780000000000000 0.000000000000000
0.790000000000000 0.000000000000000
0.800000000000000 0.000000000000000
0.810000000000000 0.000000000000000
0.820000000000000 0.000000000000000
0.830000000000000 0.000000000000000
0.840000000000000 0.000000000000000
0.850000000000000 0.000000000000000
0.860000000000000 0.000000000000000
0.870000000000000 0.000000000000000
0.880000000000000 0.000000000000000
0.890000000000000 0.000000000000000
0.900000000000000 0.000000000000000
0.910000000000000 0.000000000000000
0.920000000000000 0.000000000000000
0.930000000000000 0.000000000000000
0.940000000000000 0.000000000000000
0.950000000000000 0.000000000000000
0.960000000000000 0.000000000000000
0.970000000000000 0.000000000000000
0.980000000000000 0.000000000000000
0.990000000000000 0.000000000000000
1.000000000000000 0.000000000000000
1.010000000000000 0.000000000000000
1.020000000000000 0.000000000000000
1.030000000000000 0.000000000000000
1.040000000000000 0.000000000000000
1.050000000000000 0.000000000000000
1.060000000000000 0.000000000000000
1.070000000000000 0.000000000000000
1.080000000000000 0.000000000000000
1.090000000000000 0.000000000000000
1.100000000000000 0.000000000000000
1.110000000000000 0.000000000000000
1.120000000000000 0.000000000000000
1.130000000000000 0.000000000000000
1.140000000000000 0.000000000000000
1.150000000000000 0.000000000000000
1.160000000000000 0.000000000000000
1.170000000000000 0.000000000000000
1.180000000000000 0.000000000000000
1.190000000000000 0.000000000000000
1.200000000000000 0.000000000000000
1.210000000000000 0.000000000000000
1.220000000000000 0.000000000000000
1.230000000000000 0.000000000000000
1.240000000000000 0.000000000000000
1.250000000000000 0.000000000000000
1.260000000000000 0.000000000000000
1.270000000000000 0.000000000000000
1.280000000000000 0.000000000000000
1.290000000000000 0.000000000000000
1.300000000000000 0.000000000000000
1.310000000000000 0.000000000000000
1.320000000000000 0.000000000000000
1.330000000000000 0.000000000000000
1.340000000000000 0.000000000000000
1.350000000000000 0.000000000000000
1.360000000000000 0.000000000000000
1.370000000000000 0.000000000000000
1.380000000000000 0.000000000000000
1.390000000000000 0.000000000000000
1.400000000000000 0.000000000000000
1.410000000000000 0.000000000000000
1.420000000000000 0.000000000000000
1.430000000000000 0.000000000000000
1.440000000000000 0.000000000000000
1.450000000000000 0.000000000000000
1.460000000000000 0.000000000000000
1.470000000000000 0.000000000000000
1.480000000000000 0.000000000000000
1.490000000000000 0.000000000000000
1.500000000000000 0.000000000000000
1.510000000000000 0.000000000000000
1.520000000000000 0.000000000000000
1.530000000000000 0.000000000000000
1.540000000000000 0.000000000000000
1.550000000000000 0.000000000000000
1.560000000000000 0.000000000000000
1.570000000000000 0.000000000000000
1.580000000000000 0.000000000000000
1.590000000000000 0.000000000000000
1.600000000000000 0.000000000000000
1.610000000000000 0.000000000000000
1.620000000000000 0.000000000000000
1.630000000000000 0.000000000000000
1.640000000000000 0.000000000000000
1.650000000000000 0.000000000000000
1.660000000000000 0.000000000000000
1.670000000000000 0.000000000000000
1.680000000000000 0.000000000000000
1.690000000000000 0.000000000000000
1.700000000000000 0.000000000000000
1.710000000000000 0.000000000000000
1.720000000000000 0.000000000000000
1.730000000000000 0.000000000000000
1.740000000000000 0.000000000000000
1.750000000000000 0.000000000000000
1.760000000000000 0.000000000000000
1.770000000000000 0.000000000000000
1.780000000000000 0.000000000000000
1.790000000000000 0.000000000000000
1.800000000000000 0.000000000000000
1.810000000000000 0.000000000000000
1.820000000000000 0.000000000000000
1.830000000000000 0.000000000000000
1.840000000000000 0.000000000000000
1.850000000000000 0.000000000000000
1.860000000000000 0.000000000000000
1.870000000000000 0.000000000000000
1.880000000000000 0.000000000000000
1.890000000000000 0.000000000000000
1.900000000000000 0.000000000000000
1.910000000000000 0.000000000000000
1.920000000000000 0.000000000000000
1.930000000000000 0.000000000000000
1.940000000000000 0.000000000000000
1.950000000000000 0.000000000000000
1.960000000000000 0.000000000000000
1.970000000000000 0.000000000000000
1.980000000000000 0.000000000000000
1.990000000000000 0.000000000000000
2.000000000000000 0.000000000000000
2.010000000000000 0.000000000000000
2.020000000000000 0.000000000000000
2.030000000000000 0.000000000000000
2.040000000000000 0.000000000000000
2.050000000000000 0.000000000000000
2.060000000000000 0.000000000000000
2.070000000000000 0.000000000000000
2.080000000000000 0.000000000000000
2.090000000000000 0.000000000000000
2.100000000000000 0.000000000000000
2.110000000000000 0.000000000000000
2.120000000000000 0.000000000000000
2.130000000000000 0.000000000000000
2.140000000000000 0.000000000000000
2.150000000000000 0.000000000000000
2.160000000000000 0.000000000000000
2.170000000000000 0.000000000000000
2.180000000000000 0.000000000000000
2.190000000000000 0.000000000000000
2.200000000000000 0.000000000000000
2.210000000000000 0.000000000000000
2.220000000000000 0.000000000000000
2.230000000000000 0.000000000000000
2.240000000000000 0.000000000000000
2.250000000000000 0.000000000000000
2.260000000000000 0.000000000000000
2.270000000000000 0.000000000000000
2.280000000000000 0.000000000000000
2.290000000000000 0.000000000000000
2.300000000000000 0.000000000000000
2.310000000000000 0.000000000000000
2.320000000000000 0.000000000000000
2.330000000000000 0.000000000000000
2.340000000000000 0.000000000000000
2.350000000000000 0.000000000000000
2.360000000000000 0.000000000000000
2.370000000000000 0.000000000000000
2.380000000000000 0.000000000000000
2.390000000000000 0.000000000000000
2.400000000000000 0.000000000000000
2.410000000000000 0.000000000000000
2.420000000000000 0.000000000000000
2.430000000000000 0.000000000000000
2.440000000000000 0.000000000000000
2.450000000000000 0.000000000000000
2.460000000000000 0.000000000000000
2.470000000000000 0.000000000000000
2.480000000000000 0.000000000000000
2.490000000000000 0.000000000000000
2.500000000000000 0.000000000000000
2.510000000000000 0.000000000000000
2.520000000000000 0.000000000000000
2.530000000000000 0.000000000000000
2.540000000000000 0.000000000000000
2.550000000000000 0.000000000000000
2.560000000000000 0.000000000000000
2.570000000000000 0.000000000000000
2.580000000000000 0.000000000000000
2.590000000000000 0.000000000000000
2.600000000000000 0.000000000000000
2.610000000000000 0.000000000000000
2.620000000000000 0.000000000000000
2.630000000000000 0.000000000000000
2.640000000000000 0.000000000000000
2.650000000000000 0.000000000000000
2.660000000000000 0.000000000000000
2.670000000000000 0.000000000000000
2.680000000000000 0.000000000000000
2.690000000000000 0.000000000000000
2.700000000000000 0.000000000000000
2.710000000000000 0.000000000000000
2.720000000000000 0.000000000000000
2.730000000000000 0.000000000000000
2.740000000000000 0.000000000000000
2.750000000000000 0.000000000000000
2.760000000000000 0.000000000000000
2.770000000000000 0.000000000000000
2.780000000000000 0.000000000000000
2.790000000000000 0.000000000000000
2.800000000000000 0.000000000000000
2.810000000000000 0.000000000000000
2.820000000000000 0.000000000000000
2.830000000000000 0.000000000000000
2.840000000000000 0.000000000000000
2.850000000000000 0.000000000000000
2.860000000000000 0.000000000000000
2.870000000000000 0.000000000000000
2.880000000000000 0.000000000000000
2.890000000000000 0.000000000000000
2.900000000000000 0.000000000000000
2.910000000000000 0.000000000000000
2.920000000000000 0.000000000000000
2.930000000000000 0.000000000000000
2.940000000000000 0.000000000000000
2.950000000000000 0.000000000000000
2.960000000000000 0.000000000000000
2.970000000000000 0.000000000000000
2.980000000000000 0.000000000000000
2.990000000000000 0.000000000000000
3.000000000000000 0.000000000000000
3.010000000000000 0.000000000000000
3.020000000000000 0.000000000000000
3.030000000000000 0.000000000000000
3.040000000000000 0.000000000000000
3.050000000000000 0.000000000000000
3.060000000000000 0.000000000000000
3.070000000000000 0.000000000000000
3.080000000000000 0.000000000000000
3.090000000000000 0.000000000000000
3.100000000000000 0.000000000000000
3.110000000000000 0.000000000000000
3.120000000000000 0.000000000000000
3.130000000000000 0.000000000000000
3.140000000000000 0.000000000000000
3.150000000000000 0.000000000000000
3.160000000000000 0.000000000000000
3.170000000000000 0.000000000000000
3.180000000000000 0.000000000000000
3.190000000000000 0.000000000000000
3.200000000000000 0.000000000000000
3.210000000000000 0.000000000000000
3.220000000000000 0.000000000000000
3.230000000000000 0.000000000000000
3.240000000000000 0.000000000000000
3.250000000000000 0.000000000000000
3.260000000000000 0.000000000000000
3.270000000000000 0.000000000000000
3.280000000000000 0.000000000000000
3.290000000000000 0.000000000000000
3.300000000000000 0.000000000000000
3.310000000000000 0.000000000000000
3.320000000000000 0.000000000000000
3.330000000000000 0.000000000000000
3.340000000000000 0.000000000000000
3.350000000000000 0.000000000000000
3.360000000000000 0.000000000000000
3.370000000000000 0.000000000000000
3.380000000000000 0.000000000000000
3.390000000000000 0.000000000000000
3.400000000000000 0.000000000000000
3.410000000000000 0.000000000000000
3.420000000000000 0.000000000000000
3.430000000000000 0.000000000000000
3.440000000000000 0.000000000000000
3.450000000000000 0.000000000000000
3.460000000000000 0.000000000000000
3.470000000000000 0.000000000000000
3.480000000000000 0.000000000000000
3.490000000000000 0.000000000000000
3.500000000000000 0.000000000000000
3.510000000000000 0.000000000000000
3.520000000000000 0.000000000000000
3.530000000000000 0.000000000000000
3.540000000000000 0.000000000000000
3.550000000000000 0.000000000000000
3.560000000000000 0.000000000000000
3.570000000000000 0.000000000000000
3.580000000000000 0.000000000000000
3.590000000000000 0.000000000000000
3.600000000000000 0.000000000000000
3.610000000000000 0.000000000000000
3.620000000000000 0.000000000000000
3.630000000000000 0.000000000000000
3.640000000000000 0.000000000000000
3.650000000000000 0.000000000000000
3.660000000000000 0.000000000000000
3.670000000000000 0.000000000000000
3.680000000000000 0.000000000000000
3.690000000000000 0.000000000000000
3.700000000000000 0.000000000000000
3.710000000000000 0.000000000000000
3.720000000000000 0.000000000000000
3.730000000000000 0.000000000000000
3.740000000000000 0.000000000000000
3.750000000000000 0.000000000000000
3.760000000000000 0.000000000000000
3.770000000000000 0.000000000000000
3.780000000000000 0.000000000000000
3.790000000000000 0.000000000000000
3.800000000000000 0.000000000000000
3.810000000000000 0.000000000000000
3.820000000000000 0.000000000000000
3.830000000000000 0.000000000000000
3.840000000000000 0.000000000000000
3.850000000000000 0.000000000000000
3.860000000000000 0.000000000000000
3.870000000000000 0.000000000000000
3.880000000000000 0.000000000000000
3.890000000000000 0.000000000000000
3.900000000000000 0.000000000000000
3.910000000000000 0.000000000000000
3.920000000000000 0.000000000000000
3.930000000000000 0.000000000000000
3.940000000000000 0.000000000000000
3.950000000000000 0.000000000000000
3.960000000000000 0.000000000000000
3.970000000000000 0.000000000000000
3.980000000000000 0.000000000000000
3.990000000000000 0.000000000000000
4.000000000000000 0.000000000000000
4.010000000000000 0.000000000000000
4.020000000000000 0.000000000000000
4.030000000000000 0.000000000000000
4.040000000000000 0.000000000000000
4.050000000000000 0.000000000000000
4.060000000000000 0.000000000000000
4.070000000000000 0.000000000000000
4.080000000000000 0.000000000000000
4.090000000000000 0.000000000000000
4.100000000000001 0.000000000000000
4.110000000000000 0.000000000000000
4.120000000000000 0.000000000000000
4.130000000000000 0.000000000000000
4.140000000000001 0.000000000000000
4.150000000000000 0.000000000000000
4.160000000000000 0.000000000000000
4.170000000000000 0.000000000000000
4.180000000000001 0.000000000000000
4.190000000000000 0.000000000000000
4.200000000000000 0.000000000000000
4.210000000000000 0.000000000000000
4.220000000000001 0.000000000000000
4.230000000000000 0.000000000000000
4.240000000000000 0.000000000000000
4.250000000000000 0.000000000000000
4.260000000000000 0.000000000000000
4.270000000000000 0.000000000000000
4.280000000000000 0.000000000000000
4.290000000000000 0.000000000000000
4.300000000000000 0.000000000000000
4.310000000000000 0.000000000000000
4.320000000000000 0.000000000000000
4.330000000000000 0.000000000000000
4.340000000000000 0.000000000000000
4.350000000000001 0.000000000000000
4.360000000000000 0.000000000000000
4.370000000000000 0.000000000000000
4.380000000000000 0.000000000000000
4.390000000000001 0.000000000000000
4.400000000000000 0.000000000000000
4.410000000000000 0.000000000000000
4.420000000000000 0.000000000000000
4.430000000000001 0.000000000000000
4.440000000000000 0.000000000000000
4.450000000000000 0.000000000000000
4.460000000000000 0.000000000000000
4.470000000000001 0.000000000000000
4.480000000000000 0.000000000000000
4.490000000000000 0.000000000000000
4.500000000000000 0.000000000000000
4.510000000000000 0.000000000000000
4.520000000000000 0.000000000000000
4.530000000000000 0.000000000000000
4.540000000000000 0.000000000000000
4.550000000000000 0.000000000000000
4.560000000000000 0.000000000000000
4.570000000000000 0.000000000000000
4.580000000000000 0.000000000000000
4.590000000000000 0.000000000000000
4.600000000000001 0.000000000000000
4.610000000000000 0.000000000000000
4.620000000000000 0.000000000000000
4.630000000000000 0.000000000000000
4.640000000000001 0.000000000000000
4.650000000000000 0.000000000000000
4.660000000000000 0.000000000000000
4.670000000000000 0.000000000000000
4.680000000000001 0.000000000000000
4.690000000000000 0.000000000000000
4.700000000000000 0.000000000000000
4.710000000000000 0.000000000000000
4.720000000000001 0.000000000000000
4.730000000000000 0.000000000000000
4.740000000000000 0.000000000000000
4.750000000000000 0.000000000000000
4.760000000000000 0.000000000000000
4.770000000000000 0.000000000000000
4.780000000000000 0.000000000000000
4.790000000000000 0.000000000000000
4.800000000000000 0.000000000000000
4.810000000000000 0.000000000000000
4.820000000000000 0.000000000000000
4.830000000000000 0.000000000000000
4.840000000000000 0.000000000000000
4.850000000000001 0.000000000000000
4.860000000000000 0.000000000000000
4.870000000000000 0.000000000000000
4.880000000000000 0.000000000000000
4.890000000000001 0.000000000000000
4.900000000000000 0.000000000000000
4.910000000000000 0.000000000000000
4.920000000000000 0.000000000000000
4.930000000000001 0.000000000000000
4.940000000000000 0.000000000000000
4.950000000000000 0.000000000000000
4.960000000000000 0.000000000000000
4.970000000000001 0.000000000000000
4.980000000000000 0.000000000000000
4.990000000000000 0.000000000000000
5.000000000000000 10.000000000000000
5.010000000000001 10.000000000000000
5.020000000000000 10.000000000000000
5.030000000000000 10.000000000000000
5.040000000000000 10.000000000000000
5.050000000000000 10.000000000000000
5.060000000000000 10.000000000000000
5.070000000000000 10.000000000000000
5.080000000000000 10.000000000000000
5.090000000000000 10.000000000000000
5.100000000000001 10.000000000000000
5.110000000000000 10.000000000000000
5.120000000000000 10.000000000000000
5.130000000000000 10.000000000000000
5.140000000000001 10.000000000000000
5.150000000000000 10.000000000000000
5.160000000000000 10.000000000000000
5.170000000000000 10.000000000000000
5.180000000000001 10.000000000000000
5.190000000000000 10.000000000000000
5.200000000000000 10.000000000000000
5.210000000000000 10.000000000000000
5.220000000000001 10.000000000000000
5.230000000000000 10.000000000000000
5.240000000000000 10.000000000000000
5.250000000000000 10.000000000000000
5.260000000000001 10.000000000000000
5.270000000000000 10.000000000000000
5.280000000000000 10.000000000000000
5.290000000000000 10.000000000000000
5.300000000000000 10.000000000000000
5.310000000000000 10.000000000000000
5.320000000000000 10.000000000000000
5.330000000000000 10.000000000000000
5.340000000000000 10.000000000000000
5.350000000000001 10.000000000000000
5.360000000000000 10.000000000000000
5.370000000000000 10.000000000000000
5.380000000000000 10.000000000000000
5.390000000000001 10.000000000000000
5.400000000000000 10.000000000000000
5.410000000000000 10.000000000000000
5.420000000000000 10.000000000000000
5.430000000000001 10.000000000000000
5.440000000000000 10.000000000000000
5.450000000000000 10.000000000000000
5.460000000000000 10.000000000000000
5.470000000000001 10.000000000000000
5.480000000000000 10.000000000000000
5.490000000000000 10.000000000000000
5.500000000000000 10.000000000000000
5.510000000000001 10.000000000000000
5.520000000000000 10.000000000000000
5.530000000000000 10.000000000000000
5.540000000000000 10.000000000000000
5.550000000000000 10.000000000000000
5.560000000000000 10.000000000000000
5.570000000000000 10.000000000000000
5.580000000000000 10.000000000000000
5.590000000000000 10.000000000000000
5.600000000000001 10.000000000000000
5.610000000000000 10.000000000000000
5.620000000000000 10.000000000000000
5.630000000000000 10.000000000000000
5.640000000000001 10.000000000000000
5.650000000000000 10.000000000000000
5.660000000000000 10.000000000000000
5.670000000000000 10.000000000000000
5.680000000000001 10.000000000000000
5.690000000000000 10.000000000000000
5.700000000000000 10.000000000000000
5.710000000000000 10.000000000000000
5.720000000000001 10.000000000000000
5.730000000000000 10.000000000000000
5.740000000000000 10.000000000000000
5.750000000000000 10.000000000000000
5.760000000000001 10.000000000000000
5.770000000000000 10.000000000000000
5.780000000000000 10.000000000000000
5.790000000000000 10.000000000000000
5.800000000000001 10.000000000000000
5.810000000000000 10.000000000000000
5.820000000000000 10.000000000000000
5.830000000000000 10.000000000000000
5.840000000000000 10.000000000000000
5.850000000000001 10.000000000000000
5.860000000000000 10.000000000000000
5.870000000000000 10.000000000000000
5.880000000000000 10.000000000000000
5.890000000000001 10.000000000000000
5.900000000000000 10.000000000000000
5.910000000000000 10.000000000000000
5.920000000000000 10.000000000000000
5.930000000000001 10.000000000000000
5.940000000000000 10.000000000000000
5.950000000000000 10.000000000000000
5.960000000000000 10.000000000000000
5.970000000000001 10.000000000000000
5.980000000000000 10.000000000000000
5.990000000000000 10.000000000000000
6.000000000000000 10.000000000000000
6.010000000000001 10.000000000000000
6.020000000000000 10.000000000000000
6.030000000000000 10.000000000000000
6.040000000000000 10.000000000000000
6.050000000000001 10.000000000000000
6.060000000000000 10.000000000000000
6.070000000000000 10.000000000000000
6.080000000000000 10.000000000000000
6.090000000000000 10.000000000000000
6.100000000000001 10.000000000000000
6.110000000000000 10.000000000000000
6.120000000000000 10.000000000000000
6.130000000000000 10.000000000000000
6.140000000000001 10.000000000000000
6.150000000000000 10.000000000000000
6.160000000000000 10.000000000000000
6.170000000000000 10.000000000000000
6.180000000000001 10.000000000000000
6.190000000000000 10.000000000000000
6.200000000000000 10.000000000000000
6.210000000000000 10.000000000000000
6.220000000000001 10.000000000000000
6.230000000000000 10.000000000000000
6.240000000000000 10.000000000000000
6.250000000000000 10.000000000000000
6.260000000000001 10.000000000000000
6.270000000000000 10.000000000000000
6.280000000000000 10.000000000000000
6.290000000000000 10.000000000000000
6.300000000000001 10.000000000000000
6.310000000000000 10.000000000000000
6.320000000000000 10.000000000000000
6.330000000000000 10.000000000000000
6.340000000000001 10.000000000000000
6.350000000000001 10.000000000000000
6.360000000000000 10.000000000000000
6.370000000000000 10.000000000000000
6.380000000000000 10.000000000000000
6.390000000000001 10.000000000000000
6.400000000000000 10.000000000000000
6.410000000000000 10.000000000000000
6.420000000000000 10.000000000000000
6.430000000000001 10.000000000000000
6.440000000000000 10.000000000000000
6.450000000000000 10.000000000000000
6.460000000000000 10.000000000000000
6.470000000000001 10.000000000000000
6.480000000000000 10.000000000000000
6.490000000000000 10.000000000000000
6.500000000000000 10.000000000000000
6.510000000000001 10.000000000000000
6.520000000000000 10.000000000000000
6.530000000000000 10.000000000000000
6.540000000000000 10.000000000000000
6.550000000000001 10.000000000000000
6.560000000000000 10.000000000000000
6.570000000000000 10.000000000000000
6.580000000000000 10.000000000000000
6.590000000000001 10.000000000000000
6.600000000000001 10.000000000000000
6.610000000000000 10.000000000000000
6.620000000000000 10.000000000000000
6.630000000000000 10.000000000000000
6.640000000000001 10.000000000000000
6.650000000000000 10.000000000000000
6.660000000000000 10.000000000000000
6.670000000000000 10.000000000000000
6.680000000000001 10.000000000000000
6.690000000000000 10.000000000000000
6.700000000000000 10.000000000000000
6.710000000000000 10.000000000000000
6.720000000000001 10.000000000000000
6.730000000000000 10.000000000000000
6.740000000000000 10.000000000000000
6.750000000000000 10.000000000000000
6.760000000000001 10.000000000000000
6.770000000000000 10.000000000000000
6.780000000000000 10.000000000000000
6.790000000000000 10.000000000000000
6.800000000000001 10.000000000000000
6.810000000000000 10.000000000000000
6.820000000000000 10.000000000000000
6.830000000000000 10.000000000000000
6.840000000000001 10.000000000000000
6.850000000000001 10.000000000000000
6.860000000000000 10.000000000000000
6.870000000000000 10.000000000000000
6.880000000000000 10.000000000000000
6.890000000000001 10.000000000000000
6.900000000000000 10.000000000000000
6.910000000000000 10.000000000000000
6.920000000000000 10.000000000000000
6.930000000000001 10.000000000000000
6.940000000000000 10.000000000000000
6.950000000000000 10.000000000000000
6.960000000000000 10.000000000000000
6.970000000000001 10.000000000000000
6.980000000000000 10.000000000000000
6.990000000000000 10.000000000000000
7.000000000000000 10.000000000000000
7.010000000000001 10.000000000000000
7.020000000000000 10.000000000000000
7.030000000000000 10.000000000000000
7.040000000000000 10.000000000000000
7.050000000000001 10.000000000000000
7.060000000000000 10.000000000000000
7.070000000000000 10.000000000000000
7.080000000000000 10.000000000000000
7.090000000000001 10.000000000000000
7.100000000000001 10.000000000000000
7.110000000000000 10.000000000000000
7.120000000000000 10.000000000000000
7.130000000000001 10.000000000000000
7.140000000000001 10.000000000000000
7.150000000000000 10.000000000000000
7.160000000000000 10.000000000000000
7.170000000000000 10.000000000000000
7.180000000000001 10.000000000000000
7.190000000000000 10.000000000000000
7.200000000000000 10.000000000000000
7.210000000000000 10.000000000000000
7.220000000000001 10.000000000000000
7.230000000000000 10.000000000000000
7.240000000000000 10.000000000000000
7.250000000000000 10.000000000000000
7.260000000000001 10.000000000000000
7.270000000000000 10.000000000000000
7.280000000000000 10.000000000000000
7.290000000000000 10.000000000000000
7.300000000000001 10.000000000000000
7.310000000000000 10.000000000000000
7.320000000000000 10.000000000000000
7.330000000000000 10.000000000000000
7.340000000000001 10.000000000000000
7.350000000000001 10.000000000000000
7.360000000000000 10.000000000000000
7.370000000000000 10.000000000000000
7.380000000000001 10.000000000000000
7.390000000000001 10.000000000000000
7.400000000000000 10.000000000000000
7.410000000000000 10.000000000000000
7.420000000000000 10.000000000000000
7.430000000000001 10.000000000000000
7.440000000000000 10.000000000000000
7.450000000000000 10.000000000000000
7.460000000000000 10.000000000000000
7.470000000000001 10.000000000000000
7.480000000000000 10.000000000000000
7.490000000000000 10.000000000000000
7.500000000000000 10.000000000000000
7.510000000000001 10.000000000000000
7.520000000000000 10.000000000000000
7.530000000000000 10.000000000000000
7.540000000000000 10.000000000000000
7.550000000000001 10.000000000000000
7.560000000000000 10.000000000000000
7.570000000000000 10.000000000000000
7.580000000000000 10.000000000000000
7.590000000000001 10.000000000000000
7.600000000000001 10.000000000000000
7.610000000000000 10.000000000000000
7.620000000000000 10.000000000000000
7.630000000000001 10.000000000000000
7.640000000000001 10.000000000000000
7.650000000000000 10.000000000000000
7.660000000000000 10.000000000000000
7.670000000000000 10.000000000000000
7.680000000000001 10.000000000000000
7.690000000000000 10.000000000000000
7.700000000000000 10.000000000000000
7.710000000000000 10.000000000000000
7.720000000000001 10.000000000000000
7.730000000000000 10.000000000000000
7.740000000000000 10.000000000000000
7.750000000000000 10.000000000000000
7.760000000000001 10.000000000000000
7.770000000000000 10.000000000000000
7.780000000000000 10.000000000000000
7.790000000000000 10.000000000000000
7.800000000000001 10.000000000000000
7.810000000000000 10.000000000000000
7.820000000000000 10.000000000000000
7.830000000000000 10.000000000000000
7.840000000000001 10.000000000000000
7.850000000000001 10.000000000000000
7.860000000000000 10.000000000000000
7.870000000000000 10.000000000000000
7.880000000000001 10.000000000000000
7.890000000000001 10.000000000000000
7.900000000000000 10.000000000000000
7.910000000000000 10.000000000000000
7.920000000000001 10.000000000000000
7.930000000000001 10.000000000000000
7.940000000000000 10.000000000000000
7.950000000000000 10.000000000000000
7.960000000000000 10.000000000000000
7.970000000000001 10.000000000000000
7.980000000000000 10.000000000000000
7.990000000000000 10.000000000000000
8.000000000000000 10.000000000000000
8.010000000000000 10.000000000000000
8.020000000000000 10.000000000000000
8.030000000000001 10.000000000000000
8.040000000000001 10.000000000000000
8.050000000000001 10.000000000000000
8.060000000000000 10.000000000000000
8.070000000000000 10.000000000000000
8.080000000000000 10.000000000000000
8.090000000000000 10.000000000000000
8.100000000000000 10.000000000000000
8.110000000000001 10.000000000000000
8.120000000000001 10.000000000000000
8.130000000000001 10.000000000000000
8.140000000000001 10.000000000000000
8.150000000000000 10.000000000000000
8.160000000000000 10.000000000000000
8.170000000000000 10.000000000000000
8.180000000000000 10.000000000000000
8.190000000000001 10.000000000000000
8.200000000000001 10.000000000000000
8.210000000000001 10.000000000000000
8.220000000000001 10.000000000000000
8.230000000000000 10.000000000000000
8.240000000000000 10.000000000000000
8.250000000000000 10.000000000000000
8.260000000000000 10.000000000000000
8.270000000000000 10.000000000000000
8.280000000000001 10.000000000000000
8.290000000000001 10.000000000000000
8.300000000000001 10.000000000000000
8.310000000000000 10.000000000000000
8.320000000000000 10.000000000000000
8.330000000000000 10.000000000000000
8.340000000000000 10.000000000000000
8.350000000000000 10.000000000000000
8.360000000000001 10.000000000000000
8.370000000000001 10.000000000000000
8.380000000000001 10.000000000000000
8.390000000000001 10.000000000000000
8.400000000000000 10.000000000000000
8.410000000000000 10.000000000000000
8.420000000000000 10.000000000000000
8.430000000000000 10.000000000000000
8.440000000000001 10.000000000000000
8.450000000000001 10.000000000000000
8.460000000000001 10.000000000000000
8.470000000000001 10.000000000000000
8.480000000000000 10.000000000000000
8.490000000000000 10.000000000000000
8.500000000000000 10.000000000000000
8.510000000000000 10.000000000000000
8.520000000000000 10.000000000000000
8.530000000000001 10.000000000000000
8.540000000000001 10.000000000000000
8.550000000000001 10.000000000000000
8.560000000000000 10.000000000000000
8.570000000000000 10.000000000000000
8.580000000000000 10.000000000000000
8.590000000000000 10.000000000000000
8.600000000000000 10.000000000000000
8.610000000000001 10.000000000000000
8.620000000000001 10.000000000000000
8.630000000000001 10.000000000000000
8.640000000000001 10.000000000000000
8.650000000000000 10.000000000000000
8.660000000000000 10.000000000000000
8.670000000000000 10.000000000000000
8.680000000000000 10.000000000000000
8.690000000000001 10.000000000000000
8.700000000000001 10.000000000000000
8.710000000000001 10.000000000000000
8.720000000000001 10.000000000000000
8.730000000000000 10.000000000000000
8.740000000000000 10.000000000000000
8.750000000000000 10.000000000000000
8.760000000000000 10.000000000000000
8.770000000000000 10.000000000000000
8.780000000000001 10.000000000000000
8.790000000000001 10.000000000000000
8.800000000000001 10.000000000000000
8.810000000000000 10.000000000000000
8.820000000000000 10.000000000000000
8.830000000000000 10.000000000000000
8.840000000000000 10.000000000000000
8.850000000000000 10.000000000000000
8.860000000000001 10.000000000000000
8.870000000000001 10.000000000000000
8.880000000000001 10.000000000000000
8.890000000000001 10.000000000000000
8.900000000000000 10.000000000000000
8.910000000000000 10.000000000000000
8.920000000000000 10.000000000000000
8.930000000000000 10.000000000000000
8.940000000000001 10.000000000000000
8.950000000000001 10.000000000000000
8.960000000000001 10.000000000000000
8.970000000000001 10.000000000000000
8.980000000000000 10.000000000000000
8.990000000000000 10.000000000000000
9.000000000000000 10.000000000000000
9.010000000000000 10.000000000000000
9.020000000000000 10.000000000000000
9.030000000000001 10.000000000000000
9.040000000000001 10.000000000000000
9.050000000000001 10.000000000000000
9.060000000000000 10.000000000000000
9.070000000000000 10.000000000000000
9.080000000000000 10.000000000000000
9.090000000000000 10.000000000000000
9.100000000000000 10.000000000000000
9.110000000000001 10.000000000000000
9.120000000000001 10.000000000000000
9.130000000000001 10.000000000000000
9.140000000000001 10.000000000000000
9.150000000000000 10.000000000000000
9.160000000000000 10.000000000000000
9.170000000000000 10.000000000000000
9.180000000000000 10.000000000000000
9.190000000000001 10.000000000000000
9.200000000000001 10.000000000000000
9.210000000000001 10.000000000000000
9.220000000000001 10.000000000000000
9.230000000000000 10.000000000000000
9.240000000000000 10.000000000000000
9.250000000000000 10.000000000000000
9.260000000000000 10.000000000000000
9.270000000000000 10.000000000000000
9.280000000000001 10.000000000000000
9.290000000000001 10.000000000000000
9.300000000000001 10.000000000000000
9.310000000000000 10.000000000000000
9.320000000000000 10.000000000000000
9.330000000000000 10.000000000000000
9.340000000000000 10.000000000000000
9.350000000000000 10.000000000000000
9.360000000000001 10.000000000000000
9.370000000000001 10.000000000000000
9.380000000000001 10.000000000000000
9.390000000000001 10.000000000000000
9.400000000000000 10.000000000000000
9.410000000000000 10.000000000000000
9.420000000000000 10.000000000000000
9.430000000000000 10.000000000000000
9.440000000000001 10.000000000000000
9.450000000000001 10.000000000000000
9.460000000000001 10.000000000000000
9.470000000000001 10.000000000000000
9.480000000000000 10.000000000000000
9.490000000000000 10.000000000000000
9.500000000000000 10.000000000000000
9.510000000000000 10.000000000000000
9.520000000000000 10.000000000000000
9.530000000000001 10.000000000000000
9.540000000000001 10.000000000000000
9.550000000000001 10.000000000000000
9.560000000000000 10.000000000000000
9.570000000000000 10.000000000000000
9.580000000000000 10.000000000000000
9.590000000000000 10.000000000000000
9.600000000000000 10.000000000000000
9.610000000000001 10.000000000000000
9.620000000000001 10.000000000000000
9.630000000000001 10.000000000000000
9.640000000000001 10.000000000000000
9.650000000000000 10.000000000000000
9.660000000000000 10.000000000000000
9.670000000000000 10.000000000000000
9.680000000000000 10.000000000000000
9.690000000000001 10.000000000000000
9.700000000000001 10.000000000000000
9.710000000000001 10.000000000000000
9.720000000000001 10.000000000000000
9.730000000000000 10.000000000000000
9.740000000000000 10.000000000000000
9.750000000000000 10.000000000000000
9.760000000000000 10.000000000000000
9.770000000000001 10.000000000000000
9.780000000000001 10.000000000000000
9.790000000000001 10.000000000000000
9.800000000000001 10.000000000000000
9.810000000000000 10.000000000000000
9.820000000000000 10.000000000000000
9.830000000000000 10.000000000000000
9.840000000000000 10.000000000000000
9.850000000000000 10.000000000000000
9.860000000000001 10.000000000000000
9.870000000000001 10.000000000000000
9.880000000000001 10.000000000000000
9.890000000000001 10.000000000000000
9.900000000000000 10.000000000000000
9.910000000000000 10.000000000000000
9.920000000000000 10.000000000000000
9.930000000000000 10.000000000000000
9.940000000000001 10.000000000000000
9.950000000000001 10.000000000000000
9.960000000000001 10.000000000000000
9.970000000000001 10.000000000000000
9.980000000000000 10.000000000000000
9.990000000000000 10.000000000000000
10.000000000000000 15.000000000000000
10.010000000000000 15.000000000000000
10.020000000000000 15.000000000000000
10.029999999999999 15.000000000000000
10.039999999999999 15.000000000000000
10.049999999999999 15.000000000000000
10.059999999999999 15.000000000000000
10.070000000000000 15.000000000000000
10.080000000000000 15.000000000000000
10.090000000000000 15.000000000000000
10.100000000000000 15.000000000000000
10.109999999999999 15.000000000000000
10.119999999999999 15.000000000000000
10.129999999999999 15.000000000000000
10.139999999999999 15.000000000000000
10.150000000000000 15.000000000000000
10.160000000000000 15.000000000000000
10.170000000000000 15.000000000000000
10.180000000000000 15.000000000000000
10.190000000000000 15.000000000000000
10.199999999999999 15.000000000000000
10.209999999999999 15.000000000000000
10.219999999999999 15.000000000000000
10.229999999999999 15.000000000000000
10.240000000000000 15.000000000000000
10.250000000000000 15.000000000000000
10.260000000000000 15.000000000000000
10.270000000000000 15.000000000000000
10.279999999999999 15.000000000000000
10.289999999999999 15.000000000000000
10.299999999999999 15.000000000000000
10.309999999999999 15.000000000000000
10.320000000000000 15.000000000000000
10.330000000000000 15.000000000000000
10.340000000000000 15.000000000000000
10.350000000000000 15.000000000000000
10.359999999999999 15.000000000000000
10.369999999999999 15.000000000000000
10.379999999999999 15.000000000000000
10.389999999999999 15.000000000000000
10.400000000000000 15.000000000000000
10.410000000000000 15.000000000000000
10.420000000000000 15.000000000000000
10.430000000000000 15.000000000000000
10.440000000000000 15.000000000000000
10.449999999999999 15.000000000000000
10.459999999999999 15.000000000000000
10.469999999999999 15.000000000000000
10.480000000000000 15.000000000000000
10.490000000000000 15.000000000000000
10.500000000000000 15.000000000000000
10.510000000000000 15.000000000000000
10.520000000000000 15.000000000000000
10.529999999999999 15.000000000000000
10.539999999999999 15.000000000000000
10.549999999999999 15.000000000000000
10.559999999999999 15.000000000000000
10.570000000000000 15.000000000000000
10.580000000000000 15.000000000000000
10.590000000000000 15.000000000000000
10.600000000000000 15.000000000000000
10.609999999999999 15.000000000000000
10.619999999999999 15.000000000000000
10.629999999999999 15.000000000000000
10.639999999999999 15.000000000000000
10.650000000000000 15.000000000000000
10.660000000000000 15.000000000000000
10.670000000000000 15.000000000000000
10.680000000000000 15.000000000000000
10.690000000000000 15.000000000000000
10.699999999999999 15.000000000000000
10.709999999999999 15.000000000000000
10.719999999999999 15.000000000000000
10.730000000000000 15.000000000000000
10.740000000000000 15.000000000000000
10.750000000000000 15.000000000000000
10.760000000000000 15.000000000000000
10.770000000000000 15.000000000000000
10.779999999999999 15.000000000000000
10.789999999999999 15.000000000000000
10.799999999999999 15.000000000000000
10.809999999999999 15.000000000000000
10.820000000000000 15.000000000000000
10.830000000000000 15.000000000000000
10.840000000000000 15.000000000000000
10.850000000000000 15.000000000000000
10.859999999999999 15.000000000000000
10.869999999999999 15.000000000000000
10.879999999999999 15.000000000000000
10.889999999999999 15.000000000000000
10.900000000000000 15.000000000000000
10.910000000000000 15.000000000000000
10.920000000000000 15.000000000000000
10.930000000000000 15.000000000000000
10.940000000000000 15.000000000000000
10.949999999999999 15.000000000000000
10.959999999999999 15.000000000000000
10.969999999999999 15.000000000000000
10.980000000000000 15.000000000000000
10.990000000000000 15.000000000000000
11.000000000000000 15.000000000000000
11.010000000000000 15.000000000000000
11.020000000000000 15.000000000000000
11.029999999999999 15.000000000000000
11.039999999999999 15.000000000000000
11.049999999999999 15.000000000000000
11.059999999999999 15.000000000000000
11.070000000000000 15.000000000000000
11.080000000000000 15.000000000000000
11.090000000000000 15.000000000000000
11.100000000000000 15.000000000000000
11.109999999999999 15.000000000000000
11.119999999999999 15.000000000000000
11.129999999999999 15.000000000000000
11.139999999999999 15.000000000000000
11.150000000000000 15.000000000000000
11.160000000000000 15.000000000000000
11.170000000000000 15.000000000000000
11.180000000000000 15.000000000000000
11.190000000000000 15.000000000000000
11.199999999999999 15.000000000000000
11.209999999999999 15.000000000000000
11.219999999999999 15.000000000000000
11.230000000000000 15.000000000000000
11.240000000000000 15.000000000000000
11.250000000000000 15.000000000000000
11.260000000000000 15.000000000000000
11.270000000000000 15.000000000000000
11.279999999999999 15.000000000000000
11.289999999999999 15.000000000000000
11.299999999999999 15.000000000000000
11.309999999999999 15.000000000000000
11.320000000000000 15.000000000000000
11.330000000000000 15.000000000000000
11.340000000000000 15.000000000000000
11.350000000000000 15.000000000000000
11.359999999999999 15.000000000000000
11.369999999999999 15.000000000000000
11.379999999999999 15.000000000000000
11.389999999999999 15.000000000000000
11.400000000000000 15.000000000000000
11.410000000000000 15.000000000000000
11.420000000000000 15.000000000000000
11.430000000000000 15.000000000000000
11.440000000000000 15.000000000000000
11.449999999999999 15.000000000000000
11.459999999999999 15.000000000000000
11.469999999999999 15.000000000000000
11.480000000000000 15.000000000000000
11.490000000000000 15.000000000000000
11.500000000000000 15.000000000000000
11.510000000000000 15.000000000000000
11.520000000000000 15.000000000000000
11.529999999999999 15.000000000000000
11.539999999999999 15.000000000000000
11.549999999999999 15.000000000000000
11.559999999999999 15.000000000000000
11.570000000000000 15.000000000000000
11.580000000000000 15.000000000000000
11.590000000000000 15.000000000000000
11.600000000000000 15.000000000000000
11.609999999999999 15.000000000000000
11.619999999999999 15.000000000000000
11.629999999999999 15.000000000000000
11.639999999999999 15.000000000000000
11.650000000000000 15.000000000000000
11.660000000000000 15.000000000000000
11.670000000000000 15.000000000000000
11.680000000000000 15.000000000000000
11.690000000000000 15.000000000000000
11.699999999999999 15.000000000000000
11.709999999999999 15.000000000000000
11.719999999999999 15.000000000000000
11.730000000000000 15.000000000000000
11.740000000000000 15.000000000000000
11.750000000000000 15.000000000000000
11.760000000000000 15.000000000000000
11.770000000000000 15.000000000000000
11.779999999999999 15.000000000000000
11.789999999999999 15.000000000000000
11.799999999999999 15.000000000000000
11.809999999999999 15.000000000000000
11.820000000000000 15.000000000000000
11.830000000000000 15.000000000000000
11.840000000000000 15.000000000000000
11.850000000000000 15.000000000000000
11.859999999999999 15.000000000000000
11.869999999999999 15.000000000000000
11.879999999999999 15.000000000000000
11.889999999999999 15.000000000000000
11.900000000000000 15.000000000000000
11.910000000000000 15.000000000000000
11.920000000000000 15.000000000000000
11.930000000000000 15.000000000000000
11.940000000000000 15.000000000000000
11.949999999999999 15.000000000000000
11.959999999999999 15.000000000000000
11.969999999999999 15.000000000000000
11.980000000000000 15.000000000000000
11.990000000000000 15.000000000000000
12.000000000000000 15.000000000000000
12.010000000000000 15.000000000000000
12.020000000000000 15.000000000000000
12.029999999999999 15.000000000000000
12.039999999999999 15.000000000000000
12.050000000000001 15.000000000000000
12.059999999999999 15.000000000000000
12.070000000000000 15.000000000000000
12.079999999999998 15.000000000000000
12.090000000000000 15.000000000000000
12.100000000000000 15.000000000000000
12.109999999999999 15.000000000000000
12.119999999999999 15.000000000000000
12.129999999999999 15.000000000000000
12.140000000000001 15.000000000000000
12.149999999999999 15.000000000000000
12.160000000000000 15.000000000000000
12.170000000000000 15.000000000000000
12.180000000000000 15.000000000000000
12.190000000000000 15.000000000000000
12.199999999999999 15.000000000000000
12.210000000000001 15.000000000000000
12.219999999999999 15.000000000000000
12.230000000000000 15.000000000000000
12.239999999999998 15.000000000000000
12.250000000000000 15.000000000000000
12.260000000000000 15.000000000000000
12.270000000000000 15.000000000000000
12.279999999999999 15.000000000000000
12.289999999999999 15.000000000000000
12.300000000000001 15.000000000000000
12.309999999999999 15.000000000000000
12.320000000000000 15.000000000000000
12.330000000000000 15.000000000000000
12.340000000000000 15.000000000000000
12.350000000000000 15.000000000000000
12.359999999999999 15.000000000000000
12.369999999999999 15.000000000000000
12.379999999999999 15.000000000000000
12.390000000000001 15.000000000000000
12.399999999999999 15.000000000000000
12.410000000000000 15.000000000000000
12.420000000000000 15.000000000000000
12.430000000000000 15.000000000000000
12.440000000000000 15.000000000000000
12.449999999999999 15.000000000000000
12.460000000000001 15.000000000000000
12.469999999999999 15.000000000000000
12.480000000000000 15.000000000000000
12.489999999999998 15.000000000000000
12.500000000000000 15.000000000000000
12.510000000000000 15.000000000000000
12.520000000000000 15.000000000000000
12.529999999999999 15.000000000000000
12.539999999999999 15.000000000000000
12.550000000000001 15.000000000000000
12.559999999999999 15.000000000000000
12.570000000000000 15.000000000000000
12.580000000000000 15.000000000000000
12.590000000000000 15.000000000000000
12.600000000000000 15.000000000000000
12.609999999999999 15.000000000000000
12.619999999999999 15.000000000000000
12.629999999999999 15.000000000000000
12.640000000000001 15.000000000000000
12.649999999999999 15.000000000000000
12.660000000000000 15.000000000000000
12.670000000000000 15.000000000000000
12.680000000000000 15.000000000000000
12.690000000000000 15.000000000000000
12.699999999999999 15.000000000000000
12.710000000000001 15.000000000000000
12.719999999999999 15.000000000000000
12.730000000000000 15.000000000000000
12.739999999999998 15.000000000000000
12.750000000000000 15.000000000000000
12.760000000000000 15.000000000000000
12.770000000000000 15.000000000000000
12.779999999999999 15.000000000000000
12.789999999999999 15.000000000000000
12.800000000000001 15.000000000000000
12.809999999999999 15.000000000000000
12.820000000000000 15.000000000000000
12.830000000000000 15.000000000000000
12.840000000000000 15.000000000000000
12.850000000000000 15.000000000000000
12.859999999999999 15.000000000000000
12.869999999999999 15.000000000000000
12.879999999999999 15.000000000000000
12.890000000000001 15.000000000000000
12.899999999999999 15.000000000000000
12.910000000000000 15.000000000000000
12.920000000000000 15.000000000000000
12.930000000000000 15.000000000000000
12.940000000000000 15.000000000000000
12.949999999999999 15.000000000000000
12.960000000000001 15.000000000000000
12.969999999999999 15.000000000000000
12.980000000000000 15.000000000000000
12.989999999999998 15.000000000000000
13.000000000000000 15.000000000000000
13.010000000000000 15.000000000000000
13.020000000000000 15.000000000000000
13.029999999999999 15.000000000000000
13.039999999999999 15.000000000000000
13.050000000000001 15.000000000000000
13.059999999999999 15.000000000000000
13.070000000000000 15.000000000000000
13.080000000000000 15.000000000000000
13.090000000000000 15.000000000000000
13.100000000000000 15.000000000000000
13.109999999999999 15.000000000000000
13.120000000000001 15.000000000000000
13.129999999999999 15.000000000000000
13.140000000000001 15.000000000000000
13.149999999999999 15.000000000000000
13.160000000000000 15.000000000000000
13.170000000000000 15.000000000000000
13.180000000000000 15.000000000000000
13.190000000000000 15.000000000000000
13.199999999999999 15.000000000000000
13.210000000000001 15.000000000000000
13.219999999999999 15.000000000000000
13.230000000000000 15.000000000000000
13.239999999999998 15.000000000000000
13.250000000000000 15.000000000000000
13.260000000000000 15.000000000000000
13.270000000000000 15.000000000000000
13.279999999999999 15.000000000000000
13.289999999999999 15.000000000000000
13.300000000000001 15.000000000000000
13.309999999999999 15.000000000000000
13.320000000000000 15.000000000000000
13.330000000000000 15.000000000000000
13.340000000000000 15.000000000000000
13.350000000000000 15.000000000000000
13.359999999999999 15.000000000000000
13.370000000000001 15.000000000000000
13.379999999999999 15.000000000000000
13.390000000000001 15.000000000000000
13.399999999999999 15.000000000000000
13.410000000000000 15.000000000000000
13.420000000000000 15.000000000000000
13.430000000000000 15.000000000000000
13.440000000000000 15.000000000000000
13.449999999999999 15.000000000000000
13.460000000000001 15.000000000000000
13.469999999999999 15.000000000000000
13.480000000000000 15.000000000000000
13.489999999999998 15.000000000000000
13.500000000000000 15.000000000000000
13.510000000000000 15.000000000000000
13.520000000000000 15.000000000000000
13.529999999999999 15.000000000000000
13.539999999999999 15.000000000000000
13.550000000000001 15.000000000000000
13.559999999999999 15.000000000000000
13.570000000000000 15.000000000000000
13.580000000000000 15.000000000000000
13.590000000000000 15.000000000000000
13.600000000000000 15.000000000000000
13.609999999999999 15.000000000000000
13.620000000000001 15.000000000000000
13.629999999999999 15.000000000000000
13.640000000000001 15.000000000000000
13.649999999999999 15.000000000000000
13.660000000000000 15.000000000000000
13.670000000000000 15.000000000000000
13.680000000000000 15.000000000000000
13.690000000000000 15.000000000000000
13.699999999999999 15.000000000000000
13.710000000000001 15.000000000000000
13.719999999999999 15.000000000000000
13.730000000000000 15.000000000000000
13.739999999999998 15.000000000000000
13.750000000000000 15.000000000000000
13.760000000000000 15.000000000000000
13.770000000000000 15.000000000000000
13.779999999999999 15.000000000000000
13.789999999999999 15.000000000000000
13.800000000000001 15.000000000000000
13.809999999999999 15.000000000000000
13.820000000000000 15.000000000000000
13.830000000000000 15.000000000000000
13.840000000000000 15.000000000000000
13.850000000000000 15.000000000000000
13.859999999999999 15.000000000000000
13.870000000000001 15.000000000000000
13.879999999999999 15.000000000000000
13.890000000000001 15.000000000000000
13.899999999999999 15.000000000000000
13.910000000000000 15.000000000000000
13.920000000000000 15.000000000000000
13.930000000000000 15.000000000000000
13.940000000000000 15.000000000000000
13.949999999999999 15.000000000000000
13.960000000000001 15.000000000000000
13.969999999999999 15.000000000000000
13.980000000000000 15.000000000000000
13.989999999999998 15.000000000000000
14.000000000000000 15.000000000000000
14.010000000000000 15.000000000000000
14.020000000000000 15.000000000000000
14.029999999999999 15.000000000000000
14.039999999999999 15.000000000000000
14.050000000000001 15.000000000000000
14.059999999999999 15.000000000000000
14.070000000000000 15.000000000000000
14.080000000000000 15.000000000000000
14.090000000000000 15.000000000000000
14.100000000000000 15.000000000000000
14.109999999999999 15.000000000000000
14.120000000000001 15.000000000000000
14.129999999999999 15.000000000000000
14.140000000000001 15.000000000000000
14.149999999999999 15.000000000000000
14.160000000000000 15.000000000000000
14.170000000000000 15.000000000000000
14.180000000000000 15.000000000000000
14.190000000000000 15.000000000000000
14.199999999999999 15.000000000000000
14.210000000000001 15.000000000000000
14.219999999999999 15.000000000000000
14.230000000000000 15.000000000000000
14.239999999999998 15.000000000000000
14.250000000000000 15.000000000000000
14.260000000000000 15.000000000000000
14.270000000000000 15.000000000000000
14.279999999999999 15.000000000000000
14.289999999999999 15.000000000000000
14.300000000000001 15.000000000000000
14.309999999999999 15.000000000000000
14.320000000000000 15.000000000000000
14.330000000000000 15.000000000000000
14.340000000000000 15.000000000000000
14.350000000000000 15.000000000000000
14.359999999999999 15.000000000000000
14.370000000000001 15.000000000000000
14.379999999999999 15.000000000000000
14.390000000000001 15.000000000000000
14.399999999999999 15.000000000000000
14.410000000000000 15.000000000000000
14.420000000000000 15.000000000000000
14.430000000000000 15.000000000000000
14.440000000000000 15.000000000000000
14.449999999999999 15.000000000000000
14.460000000000001 15.000000000000000
14.469999999999999 15.000000000000000
14.480000000000000 15.000000000000000
14.489999999999998 15.000000000000000
14.500000000000000 15.000000000000000
14.510000000000000 15.000000000000000
14.520000000000000 15.000000000000000
14.529999999999999 15.000000000000000
14.539999999999999 15.000000000000000
14.550000000000001 15.000000000000000
14.559999999999999 15.000000000000000
14.570000000000000 15.000000000000000
14.580000000000000 15.000000000000000
14.590000000000000 15.000000000000000
14.600000000000000 15.000000000000000
14.609999999999999 15.000000000000000
14.620000000000001 15.000000000000000
14.629999999999999 15.000000000000000
14.640000000000001 15.000000000000000
14.649999999999999 15.000000000000000
14.660000000000000 15.000000000000000
14.670000000000000 15.000000000000000
14.680000000000000 15.000000000000000
14.690000000000000 15.000000000000000
14.699999999999999 15.000000000000000
14.710000000000001 15.000000000000000
14.719999999999999 15.000000000000000
14.730000000000000 15.000000000000000
14.739999999999998 15.000000000000000
14.750000000000000 15.000000000000000
14.760000000000000 15.000000000000000
14.770000000000000 15.000000000000000
14.779999999999999 15.000000000000000
14.789999999999999 15.000000000000000
14.800000000000001 15.000000000000000
14.809999999999999 15.000000000000000
14.820000000000000 15.000000000000000
14.830000000000000 15.000000000000000
14.840000000000000 15.000000000000000
14.850000000000000 15.000000000000000
14.859999999999999 15.000000000000000
14.870000000000001 15.000000000000000
14.879999999999999 15.000000000000000
14.890000000000001 15.000000000000000
14.899999999999999 15.000000000000000
14.910000000000000 15.000000000000000
14.920000000000000 15.000000000000000
14.930000000000000 15.000000000000000
14.940000000000000 15.000000000000000
14.949999999999999 15.000000000000000
14.960000000000001 15.000000000000000
14.969999999999999 15.000000000000000
14.980000000000000 15.000000000000000
14.989999999999998 15.000000000000000
15.000000000000000 13.000000000000000
15.010000000000000 13.000000000000000
15.020000000000000 13.000000000000000
15.029999999999999 13.000000000000000
15.039999999999999 13.000000000000000
15.050000000000001 13.000000000000000
15.059999999999999 13.000000000000000
15.070000000000000 13.000000000000000
15.080000000000000 13.000000000000000
15.090000000000000 13.000000000000000
15.100000000000000 13.000000000000000
15.109999999999999 13.000000000000000
15.120000000000001 13.000000000000000
15.129999999999999 13.000000000000000
15.140000000000001 13.000000000000000
15.149999999999999 13.000000000000000
15.160000000000000 13.000000000000000
15.170000000000000 13.000000000000000
15.180000000000000 13.000000000000000
15.190000000000000 13.000000000000000
15.199999999999999 13.000000000000000
15.210000000000001 13.000000000000000
15.219999999999999 13.000000000000000
15.230000000000000 13.000000000000000
15.240000000000000 13.000000000000000
15.250000000000000 13.000000000000000
15.260000000000000 13.000000000000000
15.270000000000000 13.000000000000000
15.279999999999999 13.000000000000000
15.289999999999999 13.000000000000000
15.300000000000001 13.000000000000000
15.309999999999999 13.000000000000000
15.320000000000000 13.000000000000000
15.330000000000000 13.000000000000000
15.340000000000000 13.000000000000000
15.350000000000000 13.000000000000000
15.359999999999999 13.000000000000000
15.370000000000001 13.000000000000000
15.379999999999999 13.000000000000000
15.390000000000001 13.000000000000000
15.399999999999999 13.000000000000000
15.410000000000000 13.000000000000000
15.420000000000000 13.000000000000000
15.430000000000000 13.000000000000000
15.440000000000000 13.000000000000000
15.449999999999999 13.000000000000000
15.460000000000001 13.000000000000000
15.469999999999999 13.000000000000000
15.480000000000000 13.000000000000000
15.490000000000000 13.000000000000000
15.500000000000000 13.000000000000000
15.510000000000000 13.000000000000000
15.520000000000000 13.000000000000000
15.529999999999999 13.000000000000000
15.539999999999999 13.000000000000000
15.550000000000001 13.000000000000000
15.559999999999999 13.000000000000000
15.570000000000000 13.000000000000000
15.580000000000000 13.000000000000000
15.590000000000000 13.000000000000000
15.600000000000000 13.000000000000000
15.609999999999999 13.000000000000000
15.620000000000001 13.000000000000000
15.629999999999999 13.000000000000000
15.640000000000001 13.000000000000000
15.649999999999999 13.000000000000000
15.660000000000000 13.000000000000000
15.670000000000000 13.000000000000000
15.680000000000000 13.000000000000000
15.690000000000000 13.000000000000000
15.699999999999999 13.000000000000000
15.710000000000001 13.000000000000000
15.719999999999999 13.000000000000000
15.730000000000000 13.000000000000000
15.740000000000000 13.000000000000000
15.750000000000000 13.000000000000000
15.760000000000000 13.000000000000000
15.770000000000000 13.000000000000000
15.779999999999999 13.000000000000000
15.789999999999999 13.000000000000000
15.800000000000001 13.000000000000000
15.809999999999999 13.000000000000000
15.820000000000000 13.000000000000000
15.830000000000000 13.000000000000000
15.840000000000000 13.000000000000000
15.850000000000000 13.000000000000000
15.859999999999999 13.000000000000000
15.870000000000001 13.000000000000000
15.879999999999999 13.000000000000000
15.890000000000001 13.000000000000000
15.899999999999999 13.000000000000000
15.910000000000000 13.000000000000000
15.920000000000000 13.000000000000000
15.930000000000000 13.000000000000000
15.940000000000000 13.000000000000000
15.949999999999999 13.000000000000000
15.960000000000001 13.000000000000000
15.969999999999999 13.000000000000000
15.980000000000000 13.000000000000000
15.990000000000000 13.000000000000000
16.000000000000000 13.000000000000000
16.009999999999998 13.000000000000000
16.020000000000000 13.000000000000000
16.030000000000001 13.000000000000000
16.039999999999999 13.000000000000000
16.050000000000001 13.000000000000000
16.059999999999999 13.000000000000000
16.070000000000000 13.000000000000000
16.079999999999998 13.000000000000000
16.090000000000000 13.000000000000000
16.100000000000001 13.000000000000000
16.109999999999999 13.000000000000000
16.120000000000001 13.000000000000000
16.129999999999999 13.000000000000000
16.140000000000001 13.000000000000000
16.149999999999999 13.000000000000000
16.160000000000000 13.000000000000000
16.170000000000002 13.000000000000000
16.180000000000000 13.000000000000000
16.190000000000001 13.000000000000000
16.199999999999999 13.000000000000000
16.210000000000001 13.000000000000000
16.219999999999999 13.000000000000000
16.230000000000000 13.000000000000000
16.239999999999998 13.000000000000000
16.250000000000000 13.000000000000000
16.259999999999998 13.000000000000000
16.270000000000000 13.000000000000000
16.280000000000001 13.000000000000000
16.289999999999999 13.000000000000000
16.300000000000001 13.000000000000000
16.309999999999999 13.000000000000000
16.320000000000000 13.000000000000000
16.329999999999998 13.000000000000000
16.340000000000000 13.000000000000000
16.350000000000001 13.000000000000000
16.359999999999999 13.000000000000000
16.370000000000001 13.000000000000000
16.379999999999999 13.000000000000000
16.390000000000001 13.000000000000000
16.399999999999999 13.000000000000000
16.410000000000000 13.000000000000000
16.420000000000002 13.000000000000000
16.430000000000000 13.000000000000000
16.440000000000001 13.000000000000000
16.449999999999999 13.000000000000000
16.460000000000001 13.000000000000000
16.469999999999999 13.000000000000000
16.480000000000000 13.000000000000000
16.489999999999998 13.000000000000000
16.500000000000000 13.000000000000000
16.509999999999998 13.000000000000000
16.520000000000000 13.000000000000000
16.530000000000001 13.000000000000000
16.539999999999999 13.000000000000000
16.550000000000001 13.000000000000000
16.559999999999999 13.000000000000000
16.570000000000000 13.000000000000000
16.579999999999998 13.000000000000000
16.590000000000000 13.000000000000000
16.600000000000001 13.000000000000000
16.609999999999999 13.000000000000000
16.620000000000001 13.000000000000000
16.629999999999999 13.000000000000000
16.640000000000001 13.000000000000000
16.649999999999999 13.000000000000000
16.660000000000000 13.000000000000000
16.670000000000002 13.000000000000000
16.680000000000000 13.000000000000000
16.690000000000001 13.000000000000000
16.699999999999999 13.000000000000000
16.710000000000001 13.000000000000000
16.719999999999999 13.000000000000000
16.730000000000000 13.000000000000000
16.739999999999998 13.000000000000000
16.750000000000000 13.000000000000000
16.759999999999998 13.000000000000000
16.770000000000000 13.000000000000000
16.780000000000001 13.000000000000000
16.789999999999999 13.000000000000000
16.800000000000001 13.000000000000000
16.809999999999999 13.000000000000000
16.820000000000000 13.000000000000000
16.829999999999998 13.000000000000000
16.840000000000000 13.000000000000000
16.850000000000001 13.000000000000000
16.859999999999999 13.000000000000000
16.870000000000001 13.000000000000000
16.879999999999999 13.000000000000000
16.890000000000001 13.000000000000000
16.899999999999999 13.000000000000000
16.910000000000000 13.000000000000000
16.920000000000002 13.000000000000000
16.930000000000000 13.000000000000000
16.940000000000001 13.000000000000000
16.949999999999999 13.000000000000000
16.960000000000001 13.000000000000000
16.969999999999999 13.000000000000000
16.980000000000000 13.000000000000000
16.989999999999998 13.000000000000000
17.000000000000000 13.000000000000000
17.009999999999998 13.000000000000000
17.020000000000000 13.000000000000000
17.030000000000001 13.000000000000000
17.039999999999999 13.000000000000000
17.050000000000001 13.000000000000000
17.059999999999999 13.000000000000000
17.070000000000000 13.000000000000000
17.079999999999998 13.000000000000000
17.090000000000000 13.000000000000000
17.100000000000001 13.000000000000000
17.109999999999999 13.000000000000000
17.120000000000001 13.000000000000000
17.129999999999999 13.000000000000000
17.140000000000001 13.000000000000000
17.149999999999999 13.000000000000000
17.160000000000000 13.000000000000000
17.170000000000002 13.000000000000000
17.180000000000000 13.000000000000000
17.190000000000001 13.000000000000000
17.199999999999999 13.000000000000000
17.210000000000001 13.000000000000000
17.219999999999999 13.000000000000000
17.230000000000000 13.000000000000000
17.239999999999998 13.000000000000000
17.250000000000000 13.000000000000000
17.259999999999998 13.000000000000000
17.270000000000000 13.000000000000000
17.280000000000001 13.000000000000000
17.289999999999999 13.000000000000000
17.300000000000001 13.000000000000000
17.309999999999999 13.000000000000000
17.320000000000000 13.000000000000000
17.329999999999998 13.000000000000000
17.340000000000000 13.000000000000000
17.350000000000001 13.000000000000000
17.359999999999999 13.000000000000000
17.370000000000001 13.000000000000000
17.379999999999999 13.000000000000000
17.390000000000001 13.000000000000000
17.399999999999999 13.000000000000000
17.410000000000000 13.000000000000000
17.420000000000002 13.000000000000000
17.430000000000000 13.000000000000000
17.440000000000001 13.000000000000000
17.449999999999999 13.000000000000000
17.460000000000001 13.000000000000000
17.469999999999999 13.000000000000000
17.480000000000000 13.000000000000000
17.489999999999998 13.000000000000000
17.500000000000000 13.000000000000000
17.509999999999998 13.000000000000000
17.520000000000000 13.000000000000000
17.530000000000001 13.000000000000000
17.539999999999999 13.000000000000000
17.550000000000001 13.000000000000000
17.559999999999999 13.000000000000000
17.570000000000000 13.000000000000000
17.579999999999998 13.000000000000000
17.590000000000000 13.000000000000000
17.600000000000001 13.000000000000000
17.609999999999999 13.000000000000000
17.620000000000001 13.000000000000000
17.629999999999999 13.000000000000000
17.640000000000001 13.000000000000000
17.649999999999999 13.000000000000000
17.660000000000000 13.000000000000000
17.670000000000002 13.000000000000000
17.680000000000000 13.000000000000000
17.690000000000001 13.000000000000000
17.699999999999999 13.000000000000000
17.710000000000001 13.000000000000000
17.719999999999999 13.000000000000000
17.730000000000000 13.000000000000000
17.739999999999998 13.000000000000000
17.750000000000000 13.000000000000000
17.759999999999998 13.000000000000000
17.770000000000000 13.000000000000000
17.780000000000001 13.000000000000000
17.789999999999999 13.000000000000000
17.800000000000001 13.000000000000000
17.809999999999999 13.000000000000000
17.820000000000000 13.000000000000000
17.829999999999998 13.000000000000000
17.840000000000000 13.000000000000000
17.850000000000001 13.000000000000000
17.859999999999999 13.000000000000000
17.870000000000001 13.000000000000000
17.879999999999999 13.000000000000000
17.890000000000001 13.000000000000000
17.899999999999999 13.000000000000000
17.910000000000000 13.000000000000000
17.920000000000002 13.000000000000000
17.930000000000000 13.000000000000000
17.940000000000001 13.000000000000000
17.949999999999999 13.000000000000000
17.960000000000001 13.000000000000000
17.969999999999999 13.000000000000000
17.980000000000000 13.000000000000000
17.989999999999998 13.000000000000000
18.000000000000000 13.000000000000000
18.010000000000002 13.000000000000000
18.020000000000000 13.000000000000000
18.030000000000001 13.000000000000000
18.039999999999999 13.000000000000000
18.050000000000001 13.000000000000000
18.059999999999999 13.000000000000000
18.070000000000000 13.000000000000000
18.079999999999998 13.000000000000000
18.090000000000000 13.000000000000000
18.100000000000001 13.000000000000000
18.109999999999999 13.000000000000000
18.120000000000001 13.000000000000000
18.129999999999999 13.000000000000000
18.140000000000001 13.000000000000000
18.149999999999999 13.000000000000000
18.160000000000000 13.000000000000000
18.170000000000002 13.000000000000000
18.180000000000000 13.000000000000000
18.190000000000001 13.000000000000000
18.199999999999999 13.000000000000000
18.210000000000001 13.000000000000000
18.219999999999999 13.000000000000000
18.230000000000000 13.000000000000000
18.239999999999998 13.000000000000000
18.250000000000000 13.000000000000000
18.260000000000002 13.000000000000000
18.270000000000000 13.000000000000000
18.280000000000001 13.000000000000000
18.289999999999999 13.000000000000000
18.300000000000001 13.000000000000000
18.309999999999999 13.000000000000000
18.320000000000000 13.000000000000000
18.329999999999998 13.000000000000000
18.340000000000000 13.000000000000000
18.350000000000001 13.000000000000000
18.359999999999999 13.000000000000000
18.370000000000001 13.000000000000000
18.379999999999999 13.000000000000000
18.390000000000001 13.000000000000000
18.399999999999999 13.000000000000000
18.410000000000000 13.000000000000000
18.420000000000002 13.000000000000000
18.430000000000000 13.000000000000000
18.440000000000001 13.000000000000000
18.449999999999999 13.000000000000000
18.460000000000001 13.000000000000000
18.469999999999999 13.000000000000000
18.480000000000000 13.000000000000000
18.489999999999998 13.000000000000000
18.500000000000000 13.000000000000000
18.510000000000002 13.000000000000000
18.520000000000000 13.000000000000000
18.530000000000001 13.000000000000000
18.539999999999999 13.000000000000000
18.550000000000001 13.000000000000000
18.559999999999999 13.000000000000000
18.570000000000000 13.000000000000000
18.579999999999998 13.000000000000000
18.590000000000000 13.000000000000000
18.600000000000001 13.000000000000000
18.609999999999999 13.000000000000000
18.620000000000001 13.000000000000000
18.629999999999999 13.000000000000000
18.640000000000001 13.000000000000000
18.649999999999999 13.000000000000000
18.660000000000000 13.000000000000000
18.670000000000002 13.000000000000000
18.680000000000000 13.000000000000000
18.690000000000001 13.000000000000000
18.699999999999999 13.000000000000000
18.710000000000001 13.000000000000000
18.719999999999999 13.000000000000000
18.730000000000000 13.000000000000000
18.739999999999998 13.000000000000000
18.750000000000000 13.000000000000000
18.760000000000002 13.000000000000000
18.770000000000000 13.000000000000000
18.780000000000001 13.000000000000000
18.789999999999999 13.000000000000000
18.800000000000001 13.000000000000000
18.809999999999999 13.000000000000000
18.820000000000000 13.000000000000000
18.829999999999998 13.000000000000000
18.840000000000000 13.000000000000000
18.850000000000001 13.000000000000000
18.859999999999999 13.000000000000000
18.870000000000001 13.000000000000000
18.879999999999999 13.000000000000000
18.890000000000001 13.000000000000000
18.899999999999999 13.000000000000000
18.910000000000000 13.000000000000000
18.920000000000002 13.000000000000000
18.930000000000000 13.000000000000000
18.940000000000001 13.000000000000000
18.949999999999999 13.000000000000000
18.960000000000001 13.000000000000000
18.969999999999999 13.000000000000000
18.980000000000000 13.000000000000000
18.989999999999998 13.000000000000000
19.000000000000000 13.000000000000000
19.010000000000002 13.000000000000000
19.020000000000000 13.000000000000000
19.030000000000001 13.000000000000000
19.039999999999999 13.000000000000000
19.050000000000001 13.000000000000000
19.059999999999999 13.000000000000000
19.070000000000000 13.000000000000000
19.079999999999998 13.000000000000000
19.090000000000000 13.000000000000000
19.100000000000001 13.000000000000000
19.109999999999999 13.000000000000000
19.120000000000001 13.000000000000000
19.129999999999999 13.000000000000000
19.140000000000001 13.000000000000000
19.149999999999999 13.000000000000000
19.160000000000000 13.000000000000000
19.170000000000002 13.000000000000000
19.180000000000000 13.000000000000000
19.190000000000001 13.000000000000000
19.199999999999999 13.000000000000000
19.210000000000001 13.000000000000000
19.219999999999999 13.000000000000000
19.230000000000000 13.000000000000000
19.239999999999998 13.000000000000000
19.250000000000000 13.000000000000000
19.260000000000002 13.000000000000000
19.270000000000000 13.000000000000000
19.280000000000001 13.000000000000000
19.289999999999999 13.000000000000000
19.300000000000001 13.000000000000000
19.309999999999999 13.000000000000000
19.320000000000000 13.000000000000000
19.329999999999998 13.000000000000000
19.340000000000000 13.000000000000000
19.350000000000001 13.000000000000000
19.359999999999999 13.000000000000000
19.370000000000001 13.000000000000000
19.379999999999999 13.000000000000000
19.390000000000001 13.000000000000000
19.399999999999999 13.000000000000000
19.410000000000000 13.000000000000000
19.420000000000002 13.000000000000000
19.430000000000000 13.000000000000000
19.440000000000001 13.000000000000000
19.449999999999999 13.000000000000000
19.460000000000001 13.000000000000000
19.469999999999999 13.000000000000000
19.480000000000000 13.000000000000000
19.489999999999998 13.000000000000000
19.500000000000000 13.000000000000000
19.510000000000002 13.000000000000000
19.520000000000000 13.000000000000000
19.530000000000001 13.000000000000000
19.539999999999999 13.000000000000000
19.550000000000001 13.000000000000000
19.559999999999999 13.000000000000000
19.570000000000000 13.000000000000000
19.579999999999998 13.000000000000000
19.590000000000000 13.000000000000000
19.600000000000001 13.000000000000000
19.609999999999999 13.000000000000000
19.620000000000001 13.000000000000000
19.629999999999999 13.000000000000000
19.640000000000001 13.000000000000000
19.649999999999999 13.000000000000000
19.660000000000000 13.000000000000000
19.670000000000002 13.000000000000000
19.680000000000000 13.000000000000000
19.690000000000001 13.000000000000000
19.699999999999999 13.000000000000000
19.710000000000001 13.000000000000000
19.719999999999999 13.000000000000000
19.730000000000000 13.000000000000000
19.739999999999998 13.000000000000000
19.750000000000000 13.000000000000000
19.760000000000002 13.000000000000000
19.770000000000000 13.000000000000000
19.780000000000001 13.000000000000000
19.789999999999999 13.000000000000000
19.800000000000001 13.000000000000000
19.809999999999999 13.000000000000000
19.820000000000000 13.000000000000000
19.829999999999998 13.000000000000000
19.840000000000000 13.000000000000000
19.850000000000001 13.000000000000000
19.859999999999999 13.000000000000000
19.870000000000001 13.000000000000000
19.879999999999999 13.000000000000000
19.890000000000001 13.000000000000000
19.899999999999999 13.000000000000000
19.910000000000000 13.000000000000000
19.920000000000002 13.000000000000000
19.930000000000000 13.000000000000000
19.940000000000001 13.000000000000000
19.949999999999999 13.000000000000000
19.960000000000001 13.000000000000000
19.969999999999999 13.000000000000000
19.980000000000000 13.000000000000000
19.989999999999998 13.000000000000000


==> fig/Wdeq0/mu2.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 0.000000000000000
0.020000000000000 0.000000000000000
0.030000000000000 0.000000000000000
0.040000000000000 0.000000000000000
0.050000000000000 0.000000000000000
0.060000000000000 0.000000000000000
0.070000000000000 0.000000000000000
0.080000000000000 0.000000000000000
0.090000000000000 0.000000000000000
0.100000000000000 0.000000000000000
0.110000000000000 0.000000000000000
0.120000000000000 0.000000000000000
0.130000000000000 0.000000000000000
0.140000000000000 0.000000000000000
0.150000000000000 0.000000000000000
0.160000000000000 0.000000000000000
0.170000000000000 0.000000000000000
0.180000000000000 0.000000000000000
0.190000000000000 0.000000000000000
0.200000000000000 0.000000000000000
0.210000000000000 0.000000000000000
0.220000000000000 0.000000000000000
0.230000000000000 0.000000000000000
0.240000000000000 0.000000000000000
0.250000000000000 0.000000000000000
0.260000000000000 0.000000000000000
0.270000000000000 0.000000000000000
0.280000000000000 0.000000000000000
0.290000000000000 0.000000000000000
0.300000000000000 0.000000000000000
0.310000000000000 0.000000000000000
0.320000000000000 0.000000000000000
0.330000000000000 0.000000000000000
0.340000000000000 0.000000000000000
0.350000000000000 0.000000000000000
0.360000000000000 0.000000000000000
0.370000000000000 0.000000000000000
0.380000000000000 0.000000000000000
0.390000000000000 0.000000000000000
0.400000000000000 0.000000000000000
0.410000000000000 0.000000000000000
0.420000000000000 0.000000000000000
0.430000000000000 0.000000000000000
0.440000000000000 0.000000000000000
0.450000000000000 0.000000000000000
0.460000000000000 0.000000000000000
0.470000000000000 0.000000000000000
0.480000000000000 0.000000000000000
0.490000000000000 0.000000000000000
0.500000000000000 0.000000000000000
0.510000000000000 0.000000000000000
0.520000000000000 0.000000000000000
0.530000000000000 0.000000000000000
0.540000000000000 0.000000000000000
0.550000000000000 0.000000000000000
0.560000000000000 0.000000000000000
0.570000000000000 0.000000000000000
0.580000000000000 0.000000000000000
0.590000000000000 0.000000000000000
0.600000000000000 0.000000000000000
0.610000000000000 0.000000000000000
0.620000000000000 0.000000000000000
0.630000000000000 0.000000000000000
0.640000000000000 0.000000000000000
0.650000000000000 0.000000000000000
0.660000000000000 0.000000000000000
0.670000000000000 0.000000000000000
0.680000000000000 0.000000000000000
0.690000000000000 0.000000000000000
0.700000000000000 0.000000000000000
0.710000000000000 0.000000000000000
0.720000000000000 0.000000000000000
0.730000000000000 0.000000000000000
0.740000000000000 0.000000000000000
0.750000000000000 0.000000000000000
0.760000000000000 0.000000000000000
0.770000000000000 0.000000000000000
0.780000000000000 0.000000000000000
0.790000000000000 0.000000000000000
0.800000000000000 0.000000000000000
0.810000000000000 0.000000000000000
0.820000000000000 0.000000000000000
0.830000000000000 0.000000000000000
0.840000000000000 0.000000000000000
0.850000000000000 0.000000000000000
0.860000000000000 0.000000000000000
0.870000000000000 0.000000000000000
0.880000000000000 0.000000000000000
0.890000000000000 0.000000000000000
0.900000000000000 0.000000000000000
0.910000000000000 0.000000000000000
0.920000000000000 0.000000000000000
0.930000000000000 0.000000000000000
0.940000000000000 0.000000000000000
0.950000000000000 0.000000000000000
0.960000000000000 0.000000000000000
0.970000000000000 0.000000000000000
0.980000000000000 0.000000000000000
0.990000000000000 0.000000000000000
1.000000000000000 0.000000000000000
1.010000000000000 0.000000000000000
1.020000000000000 0.000000000000000
1.030000000000000 0.000000000000000
1.040000000000000 0.000000000000000
1.050000000000000 0.000000000000000
1.060000000000000 0.000000000000000
1.070000000000000 0.000000000000000
1.080000000000000 0.000000000000000
1.090000000000000 0.000000000000000
1.100000000000000 0.000000000000000
1.110000000000000 0.000000000000000
1.120000000000000 0.000000000000000
1.130000000000000 0.000000000000000
1.140000000000000 0.000000000000000
1.150000000000000 0.000000000000000
1.160000000000000 0.000000000000000
1.170000000000000 0.000000000000000
1.180000000000000 0.000000000000000
1.190000000000000 0.000000000000000
1.200000000000000 0.000000000000000
1.210000000000000 0.000000000000000
1.220000000000000 0.000000000000000
1.230000000000000 0.000000000000000
1.240000000000000 0.000000000000000
1.250000000000000 0.000000000000000
1.260000000000000 0.000000000000000
1.270000000000000 0.000000000000000
1.280000000000000 0.000000000000000
1.290000000000000 0.000000000000000
1.300000000000000 0.000000000000000
1.310000000000000 0.000000000000000
1.320000000000000 0.000000000000000
1.330000000000000 0.000000000000000
1.340000000000000 0.000000000000000
1.350000000000000 0.000000000000000
1.360000000000000 0.000000000000000
1.370000000000000 0.000000000000000
1.380000000000000 0.000000000000000
1.390000000000000 0.000000000000000
1.400000000000000 0.000000000000000
1.410000000000000 0.000000000000000
1.420000000000000 0.000000000000000
1.430000000000000 0.000000000000000
1.440000000000000 0.000000000000000
1.450000000000000 0.000000000000000
1.460000000000000 0.000000000000000
1.470000000000000 0.000000000000000
1.480000000000000 0.000000000000000
1.490000000000000 0.000000000000000
1.500000000000000 0.000000000000000
1.510000000000000 0.000000000000000
1.520000000000000 0.000000000000000
1.530000000000000 0.000000000000000
1.540000000000000 0.000000000000000
1.550000000000000 0.000000000000000
1.560000000000000 0.000000000000000
1.570000000000000 0.000000000000000
1.580000000000000 0.000000000000000
1.590000000000000 0.000000000000000
1.600000000000000 0.000000000000000
1.610000000000000 0.000000000000000
1.620000000000000 0.000000000000000
1.630000000000000 0.000000000000000
1.640000000000000 0.000000000000000
1.650000000000000 0.000000000000000
1.660000000000000 0.000000000000000
1.670000000000000 0.000000000000000
1.680000000000000 0.000000000000000
1.690000000000000 0.000000000000000
1.700000000000000 0.000000000000000
1.710000000000000 0.000000000000000
1.720000000000000 0.000000000000000
1.730000000000000 0.000000000000000
1.740000000000000 0.000000000000000
1.750000000000000 0.000000000000000
1.760000000000000 0.000000000000000
1.770000000000000 0.000000000000000
1.780000000000000 0.000000000000000
1.790000000000000 0.000000000000000
1.800000000000000 0.000000000000000
1.810000000000000 0.000000000000000
1.820000000000000 0.000000000000000
1.830000000000000 0.000000000000000
1.840000000000000 0.000000000000000
1.850000000000000 0.000000000000000
1.860000000000000 0.000000000000000
1.870000000000000 0.000000000000000
1.880000000000000 0.000000000000000
1.890000000000000 0.000000000000000
1.900000000000000 0.000000000000000
1.910000000000000 0.000000000000000
1.920000000000000 0.000000000000000
1.930000000000000 0.000000000000000
1.940000000000000 0.000000000000000
1.950000000000000 0.000000000000000
1.960000000000000 0.000000000000000
1.970000000000000 0.000000000000000
1.980000000000000 0.000000000000000
1.990000000000000 0.000000000000000
2.000000000000000 8.000000000000000
2.010000000000000 8.000000000000000
2.020000000000000 8.000000000000000
2.030000000000000 8.000000000000000
2.040000000000000 8.000000000000000
2.050000000000000 8.000000000000000
2.060000000000000 8.000000000000000
2.070000000000000 8.000000000000000
2.080000000000000 8.000000000000000
2.090000000000000 8.000000000000000
2.100000000000000 8.000000000000000
2.110000000000000 8.000000000000000
2.120000000000000 8.000000000000000
2.130000000000000 8.000000000000000
2.140000000000000 8.000000000000000
2.150000000000000 8.000000000000000
2.160000000000000 8.000000000000000
2.170000000000000 8.000000000000000
2.180000000000000 8.000000000000000
2.190000000000000 8.000000000000000
2.200000000000000 8.000000000000000
2.210000000000000 8.000000000000000
2.220000000000000 8.000000000000000
2.230000000000000 8.000000000000000
2.240000000000000 8.000000000000000
2.250000000000000 8.000000000000000
2.260000000000000 8.000000000000000
2.270000000000000 8.000000000000000
2.280000000000000 8.000000000000000
2.290000000000000 8.000000000000000
2.300000000000000 8.000000000000000
2.310000000000000 8.000000000000000
2.320000000000000 8.000000000000000
2.330000000000000 8.000000000000000
2.340000000000000 8.000000000000000
2.350000000000000 8.000000000000000
2.360000000000000 8.000000000000000
2.370000000000000 8.000000000000000
2.380000000000000 8.000000000000000
2.390000000000000 8.000000000000000
2.400000000000000 8.000000000000000
2.410000000000000 8.000000000000000
2.420000000000000 8.000000000000000
2.430000000000000 8.000000000000000
2.440000000000000 8.000000000000000
2.450000000000000 8.000000000000000
2.460000000000000 8.000000000000000
2.470000000000000 8.000000000000000
2.480000000000000 8.000000000000000
2.490000000000000 8.000000000000000
2.500000000000000 8.000000000000000
2.510000000000000 8.000000000000000
2.520000000000000 8.000000000000000
2.530000000000000 8.000000000000000
2.540000000000000 8.000000000000000
2.550000000000000 8.000000000000000
2.560000000000000 8.000000000000000
2.570000000000000 8.000000000000000
2.580000000000000 8.000000000000000
2.590000000000000 8.000000000000000
2.600000000000000 8.000000000000000
2.610000000000000 8.000000000000000
2.620000000000000 8.000000000000000
2.630000000000000 8.000000000000000
2.640000000000000 8.000000000000000
2.650000000000000 8.000000000000000
2.660000000000000 8.000000000000000
2.670000000000000 8.000000000000000
2.680000000000000 8.000000000000000
2.690000000000000 8.000000000000000
2.700000000000000 8.000000000000000
2.710000000000000 8.000000000000000
2.720000000000000 8.000000000000000
2.730000000000000 8.000000000000000
2.740000000000000 8.000000000000000
2.750000000000000 8.000000000000000
2.760000000000000 8.000000000000000
2.770000000000000 8.000000000000000
2.780000000000000 8.000000000000000
2.790000000000000 8.000000000000000
2.800000000000000 8.000000000000000
2.810000000000000 8.000000000000000
2.820000000000000 8.000000000000000
2.830000000000000 8.000000000000000
2.840000000000000 8.000000000000000
2.850000000000000 8.000000000000000
2.860000000000000 8.000000000000000
2.870000000000000 8.000000000000000
2.880000000000000 8.000000000000000
2.890000000000000 8.000000000000000
2.900000000000000 8.000000000000000
2.910000000000000 8.000000000000000
2.920000000000000 8.000000000000000
2.930000000000000 8.000000000000000
2.940000000000000 8.000000000000000
2.950000000000000 8.000000000000000
2.960000000000000 8.000000000000000
2.970000000000000 8.000000000000000
2.980000000000000 8.000000000000000
2.990000000000000 8.000000000000000
3.000000000000000 8.000000000000000
3.010000000000000 8.000000000000000
3.020000000000000 8.000000000000000
3.030000000000000 8.000000000000000
3.040000000000000 8.000000000000000
3.050000000000000 8.000000000000000
3.060000000000000 8.000000000000000
3.070000000000000 8.000000000000000
3.080000000000000 8.000000000000000
3.090000000000000 8.000000000000000
3.100000000000000 8.000000000000000
3.110000000000000 8.000000000000000
3.120000000000000 8.000000000000000
3.130000000000000 8.000000000000000
3.140000000000000 8.000000000000000
3.150000000000000 8.000000000000000
3.160000000000000 8.000000000000000
3.170000000000000 8.000000000000000
3.180000000000000 8.000000000000000
3.190000000000000 8.000000000000000
3.200000000000000 8.000000000000000
3.210000000000000 8.000000000000000
3.220000000000000 8.000000000000000
3.230000000000000 8.000000000000000
3.240000000000000 8.000000000000000
3.250000000000000 8.000000000000000
3.260000000000000 8.000000000000000
3.270000000000000 8.000000000000000
3.280000000000000 8.000000000000000
3.290000000000000 8.000000000000000
3.300000000000000 8.000000000000000
3.310000000000000 8.000000000000000
3.320000000000000 8.000000000000000
3.330000000000000 8.000000000000000
3.340000000000000 8.000000000000000
3.350000000000000 8.000000000000000
3.360000000000000 8.000000000000000
3.370000000000000 8.000000000000000
3.380000000000000 8.000000000000000
3.390000000000000 8.000000000000000
3.400000000000000 8.000000000000000
3.410000000000000 8.000000000000000
3.420000000000000 8.000000000000000
3.430000000000000 8.000000000000000
3.440000000000000 8.000000000000000
3.450000000000000 8.000000000000000
3.460000000000000 8.000000000000000
3.470000000000000 8.000000000000000
3.480000000000000 8.000000000000000
3.490000000000000 8.000000000000000
3.500000000000000 8.000000000000000
3.510000000000000 8.000000000000000
3.520000000000000 8.000000000000000
3.530000000000000 8.000000000000000
3.540000000000000 8.000000000000000
3.550000000000000 8.000000000000000
3.560000000000000 8.000000000000000
3.570000000000000 8.000000000000000
3.580000000000000 8.000000000000000
3.590000000000000 8.000000000000000
3.600000000000000 8.000000000000000
3.610000000000000 8.000000000000000
3.620000000000000 8.000000000000000
3.630000000000000 8.000000000000000
3.640000000000000 8.000000000000000
3.650000000000000 8.000000000000000
3.660000000000000 8.000000000000000
3.670000000000000 8.000000000000000
3.680000000000000 8.000000000000000
3.690000000000000 8.000000000000000
3.700000000000000 8.000000000000000
3.710000000000000 8.000000000000000
3.720000000000000 8.000000000000000
3.730000000000000 8.000000000000000
3.740000000000000 8.000000000000000
3.750000000000000 8.000000000000000
3.760000000000000 8.000000000000000
3.770000000000000 8.000000000000000
3.780000000000000 8.000000000000000
3.790000000000000 8.000000000000000
3.800000000000000 8.000000000000000
3.810000000000000 8.000000000000000
3.820000000000000 8.000000000000000
3.830000000000000 8.000000000000000
3.840000000000000 8.000000000000000
3.850000000000000 8.000000000000000
3.860000000000000 8.000000000000000
3.870000000000000 8.000000000000000
3.880000000000000 8.000000000000000
3.890000000000000 8.000000000000000
3.900000000000000 8.000000000000000
3.910000000000000 8.000000000000000
3.920000000000000 8.000000000000000
3.930000000000000 8.000000000000000
3.940000000000000 8.000000000000000
3.950000000000000 8.000000000000000
3.960000000000000 8.000000000000000
3.970000000000000 8.000000000000000
3.980000000000000 8.000000000000000
3.990000000000000 8.000000000000000
4.000000000000000 8.000000000000000
4.010000000000000 8.000000000000000
4.020000000000000 8.000000000000000
4.030000000000000 8.000000000000000
4.040000000000000 8.000000000000000
4.050000000000000 8.000000000000000
4.060000000000000 8.000000000000000
4.070000000000000 8.000000000000000
4.080000000000000 8.000000000000000
4.090000000000000 8.000000000000000
4.100000000000001 8.000000000000000
4.110000000000000 8.000000000000000
4.120000000000000 8.000000000000000
4.130000000000000 8.000000000000000
4.140000000000001 8.000000000000000
4.150000000000000 8.000000000000000
4.160000000000000 8.000000000000000
4.170000000000000 8.000000000000000
4.180000000000001 8.000000000000000
4.190000000000000 8.000000000000000
4.200000000000000 8.000000000000000
4.210000000000000 8.000000000000000
4.220000000000001 8.000000000000000
4.230000000000000 8.000000000000000
4.240000000000000 8.000000000000000
4.250000000000000 8.000000000000000
4.260000000000000 8.000000000000000
4.270000000000000 8.000000000000000
4.280000000000000 8.000000000000000
4.290000000000000 8.000000000000000
4.300000000000000 8.000000000000000
4.310000000000000 8.000000000000000
4.320000000000000 8.000000000000000
4.330000000000000 8.000000000000000
4.340000000000000 8.000000000000000
4.350000000000001 8.000000000000000
4.360000000000000 8.000000000000000
4.370000000000000 8.000000000000000
4.380000000000000 8.000000000000000
4.390000000000001 8.000000000000000
4.400000000000000 8.000000000000000
4.410000000000000 8.000000000000000
4.420000000000000 8.000000000000000
4.430000000000001 8.000000000000000
4.440000000000000 8.000000000000000
4.450000000000000 8.000000000000000
4.460000000000000 8.000000000000000
4.470000000000001 8.000000000000000
4.480000000000000 8.000000000000000
4.490000000000000 8.000000000000000
4.500000000000000 8.000000000000000
4.510000000000000 8.000000000000000
4.520000000000000 8.000000000000000
4.530000000000000 8.000000000000000
4.540000000000000 8.000000000000000
4.550000000000000 8.000000000000000
4.560000000000000 8.000000000000000
4.570000000000000 8.000000000000000
4.580000000000000 8.000000000000000
4.590000000000000 8.000000000000000
4.600000000000001 8.000000000000000
4.610000000000000 8.000000000000000
4.620000000000000 8.000000000000000
4.630000000000000 8.000000000000000
4.640000000000001 8.000000000000000
4.650000000000000 8.000000000000000
4.660000000000000 8.000000000000000
4.670000000000000 8.000000000000000
4.680000000000001 8.000000000000000
4.690000000000000 8.000000000000000
4.700000000000000 8.000000000000000
4.710000000000000 8.000000000000000
4.720000000000001 8.000000000000000
4.730000000000000 8.000000000000000
4.740000000000000 8.000000000000000
4.750000000000000 8.000000000000000
4.760000000000000 8.000000000000000
4.770000000000000 8.000000000000000
4.780000000000000 8.000000000000000
4.790000000000000 8.000000000000000
4.800000000000000 8.000000000000000
4.810000000000000 8.000000000000000
4.820000000000000 8.000000000000000
4.830000000000000 8.000000000000000
4.840000000000000 8.000000000000000
4.850000000000001 8.000000000000000
4.860000000000000 8.000000000000000
4.870000000000000 8.000000000000000
4.880000000000000 8.000000000000000
4.890000000000001 8.000000000000000
4.900000000000000 8.000000000000000
4.910000000000000 8.000000000000000
4.920000000000000 8.000000000000000
4.930000000000001 8.000000000000000
4.940000000000000 8.000000000000000
4.950000000000000 8.000000000000000
4.960000000000000 8.000000000000000
4.970000000000001 8.000000000000000
4.980000000000000 8.000000000000000
4.990000000000000 8.000000000000000
5.000000000000000 8.000000000000000
5.010000000000001 8.000000000000000
5.020000000000000 8.000000000000000
5.030000000000000 8.000000000000000
5.040000000000000 8.000000000000000
5.050000000000000 8.000000000000000
5.060000000000000 8.000000000000000
5.070000000000000 8.000000000000000
5.080000000000000 8.000000000000000
5.090000000000000 8.000000000000000
5.100000000000001 8.000000000000000
5.110000000000000 8.000000000000000
5.120000000000000 8.000000000000000
5.130000000000000 8.000000000000000
5.140000000000001 8.000000000000000
5.150000000000000 8.000000000000000
5.160000000000000 8.000000000000000
5.170000000000000 8.000000000000000
5.180000000000001 8.000000000000000
5.190000000000000 8.000000000000000
5.200000000000000 8.000000000000000
5.210000000000000 8.000000000000000
5.220000000000001 8.000000000000000
5.230000000000000 8.000000000000000
5.240000000000000 8.000000000000000
5.250000000000000 8.000000000000000
5.260000000000001 8.000000000000000
5.270000000000000 8.000000000000000
5.280000000000000 8.000000000000000
5.290000000000000 8.000000000000000
5.300000000000000 8.000000000000000
5.310000000000000 8.000000000000000
5.320000000000000 8.000000000000000
5.330000000000000 8.000000000000000
5.340000000000000 8.000000000000000
5.350000000000001 8.000000000000000
5.360000000000000 8.000000000000000
5.370000000000000 8.000000000000000
5.380000000000000 8.000000000000000
5.390000000000001 8.000000000000000
5.400000000000000 8.000000000000000
5.410000000000000 8.000000000000000
5.420000000000000 8.000000000000000
5.430000000000001 8.000000000000000
5.440000000000000 8.000000000000000
5.450000000000000 8.000000000000000
5.460000000000000 8.000000000000000
5.470000000000001 8.000000000000000
5.480000000000000 8.000000000000000
5.490000000000000 8.000000000000000
5.500000000000000 8.000000000000000
5.510000000000001 8.000000000000000
5.520000000000000 8.000000000000000
5.530000000000000 8.000000000000000
5.540000000000000 8.000000000000000
5.550000000000000 8.000000000000000
5.560000000000000 8.000000000000000
5.570000000000000 8.000000000000000
5.580000000000000 8.000000000000000
5.590000000000000 8.000000000000000
5.600000000000001 8.000000000000000
5.610000000000000 8.000000000000000
5.620000000000000 8.000000000000000
5.630000000000000 8.000000000000000
5.640000000000001 8.000000000000000
5.650000000000000 8.000000000000000
5.660000000000000 8.000000000000000
5.670000000000000 8.000000000000000
5.680000000000001 8.000000000000000
5.690000000000000 8.000000000000000
5.700000000000000 8.000000000000000
5.710000000000000 8.000000000000000
5.720000000000001 8.000000000000000
5.730000000000000 8.000000000000000
5.740000000000000 8.000000000000000
5.750000000000000 8.000000000000000
5.760000000000001 8.000000000000000
5.770000000000000 8.000000000000000
5.780000000000000 8.000000000000000
5.790000000000000 8.000000000000000
5.800000000000001 8.000000000000000
5.810000000000000 8.000000000000000
5.820000000000000 8.000000000000000
5.830000000000000 8.000000000000000
5.840000000000000 8.000000000000000
5.850000000000001 8.000000000000000
5.860000000000000 8.000000000000000
5.870000000000000 8.000000000000000
5.880000000000000 8.000000000000000
5.890000000000001 8.000000000000000
5.900000000000000 8.000000000000000
5.910000000000000 8.000000000000000
5.920000000000000 8.000000000000000
5.930000000000001 8.000000000000000
5.940000000000000 8.000000000000000
5.950000000000000 8.000000000000000
5.960000000000000 8.000000000000000
5.970000000000001 8.000000000000000
5.980000000000000 8.000000000000000
5.990000000000000 8.000000000000000
6.000000000000000 8.000000000000000
6.010000000000001 8.000000000000000
6.020000000000000 8.000000000000000
6.030000000000000 8.000000000000000
6.040000000000000 8.000000000000000
6.050000000000001 8.000000000000000
6.060000000000000 8.000000000000000
6.070000000000000 8.000000000000000
6.080000000000000 8.000000000000000
6.090000000000000 8.000000000000000
6.100000000000001 8.000000000000000
6.110000000000000 8.000000000000000
6.120000000000000 8.000000000000000
6.130000000000000 8.000000000000000
6.140000000000001 8.000000000000000
6.150000000000000 8.000000000000000
6.160000000000000 8.000000000000000
6.170000000000000 8.000000000000000
6.180000000000001 8.000000000000000
6.190000000000000 8.000000000000000
6.200000000000000 8.000000000000000
6.210000000000000 8.000000000000000
6.220000000000001 8.000000000000000
6.230000000000000 8.000000000000000
6.240000000000000 8.000000000000000
6.250000000000000 8.000000000000000
6.260000000000001 8.000000000000000
6.270000000000000 8.000000000000000
6.280000000000000 8.000000000000000
6.290000000000000 8.000000000000000
6.300000000000001 8.000000000000000
6.310000000000000 8.000000000000000
6.320000000000000 8.000000000000000
6.330000000000000 8.000000000000000
6.340000000000001 8.000000000000000
6.350000000000001 8.000000000000000
6.360000000000000 8.000000000000000
6.370000000000000 8.000000000000000
6.380000000000000 8.000000000000000
6.390000000000001 8.000000000000000
6.400000000000000 8.000000000000000
6.410000000000000 8.000000000000000
6.420000000000000 8.000000000000000
6.430000000000001 8.000000000000000
6.440000000000000 8.000000000000000
6.450000000000000 8.000000000000000
6.460000000000000 8.000000000000000
6.470000000000001 8.000000000000000
6.480000000000000 8.000000000000000
6.490000000000000 8.000000000000000
6.500000000000000 8.000000000000000
6.510000000000001 8.000000000000000
6.520000000000000 8.000000000000000
6.530000000000000 8.000000000000000
6.540000000000000 8.000000000000000
6.550000000000001 8.000000000000000
6.560000000000000 8.000000000000000
6.570000000000000 8.000000000000000
6.580000000000000 8.000000000000000
6.590000000000001 8.000000000000000
6.600000000000001 8.000000000000000
6.610000000000000 8.000000000000000
6.620000000000000 8.000000000000000
6.630000000000000 8.000000000000000
6.640000000000001 8.000000000000000
6.650000000000000 8.000000000000000
6.660000000000000 8.000000000000000
6.670000000000000 8.000000000000000
6.680000000000001 8.000000000000000
6.690000000000000 8.000000000000000
6.700000000000000 8.000000000000000
6.710000000000000 8.000000000000000
6.720000000000001 8.000000000000000
6.730000000000000 8.000000000000000
6.740000000000000 8.000000000000000
6.750000000000000 8.000000000000000
6.760000000000001 8.000000000000000
6.770000000000000 8.000000000000000
6.780000000000000 8.000000000000000
6.790000000000000 8.000000000000000
6.800000000000001 8.000000000000000
6.810000000000000 8.000000000000000
6.820000000000000 8.000000000000000
6.830000000000000 8.000000000000000
6.840000000000001 8.000000000000000
6.850000000000001 8.000000000000000
6.860000000000000 8.000000000000000
6.870000000000000 8.000000000000000
6.880000000000000 8.000000000000000
6.890000000000001 8.000000000000000
6.900000000000000 8.000000000000000
6.910000000000000 8.000000000000000
6.920000000000000 8.000000000000000
6.930000000000001 8.000000000000000
6.940000000000000 8.000000000000000
6.950000000000000 8.000000000000000
6.960000000000000 8.000000000000000
6.970000000000001 8.000000000000000
6.980000000000000 8.000000000000000
6.990000000000000 8.000000000000000
7.000000000000000 0.000000000000000
7.010000000000001 0.000000000000000
7.020000000000000 0.000000000000000
7.030000000000000 0.000000000000000
7.040000000000000 0.000000000000000
7.050000000000001 0.000000000000000
7.060000000000000 0.000000000000000
7.070000000000000 0.000000000000000
7.080000000000000 0.000000000000000
7.090000000000001 0.000000000000000
7.100000000000001 0.000000000000000
7.110000000000000 0.000000000000000
7.120000000000000 0.000000000000000
7.130000000000001 0.000000000000000
7.140000000000001 0.000000000000000
7.150000000000000 0.000000000000000
7.160000000000000 0.000000000000000
7.170000000000000 0.000000000000000
7.180000000000001 0.000000000000000
7.190000000000000 0.000000000000000
7.200000000000000 0.000000000000000
7.210000000000000 0.000000000000000
7.220000000000001 0.000000000000000
7.230000000000000 0.000000000000000
7.240000000000000 0.000000000000000
7.250000000000000 0.000000000000000
7.260000000000001 0.000000000000000
7.270000000000000 0.000000000000000
7.280000000000000 0.000000000000000
7.290000000000000 0.000000000000000
7.300000000000001 0.000000000000000
7.310000000000000 0.000000000000000
7.320000000000000 0.000000000000000
7.330000000000000 0.000000000000000
7.340000000000001 0.000000000000000
7.350000000000001 0.000000000000000
7.360000000000000 0.000000000000000
7.370000000000000 0.000000000000000
7.380000000000001 0.000000000000000
7.390000000000001 0.000000000000000
7.400000000000000 0.000000000000000
7.410000000000000 0.000000000000000
7.420000000000000 0.000000000000000
7.430000000000001 0.000000000000000
7.440000000000000 0.000000000000000
7.450000000000000 0.000000000000000
7.460000000000000 0.000000000000000
7.470000000000001 0.000000000000000
7.480000000000000 0.000000000000000
7.490000000000000 0.000000000000000
7.500000000000000 0.000000000000000
7.510000000000001 0.000000000000000
7.520000000000000 0.000000000000000
7.530000000000000 0.000000000000000
7.540000000000000 0.000000000000000
7.550000000000001 0.000000000000000
7.560000000000000 0.000000000000000
7.570000000000000 0.000000000000000
7.580000000000000 0.000000000000000
7.590000000000001 0.000000000000000
7.600000000000001 0.000000000000000
7.610000000000000 0.000000000000000
7.620000000000000 0.000000000000000
7.630000000000001 0.000000000000000
7.640000000000001 0.000000000000000
7.650000000000000 0.000000000000000
7.660000000000000 0.000000000000000
7.670000000000000 0.000000000000000
7.680000000000001 0.000000000000000
7.690000000000000 0.000000000000000
7.700000000000000 0.000000000000000
7.710000000000000 0.000000000000000
7.720000000000001 0.000000000000000
7.730000000000000 0.000000000000000
7.740000000000000 0.000000000000000
7.750000000000000 0.000000000000000
7.760000000000001 0.000000000000000
7.770000000000000 0.000000000000000
7.780000000000000 0.000000000000000
7.790000000000000 0.000000000000000
7.800000000000001 0.000000000000000
7.810000000000000 0.000000000000000
7.820000000000000 0.000000000000000
7.830000000000000 0.000000000000000
7.840000000000001 0.000000000000000
7.850000000000001 0.000000000000000
7.860000000000000 0.000000000000000
7.870000000000000 0.000000000000000
7.880000000000001 0.000000000000000
7.890000000000001 0.000000000000000
7.900000000000000 0.000000000000000
7.910000000000000 0.000000000000000
7.920000000000001 0.000000000000000
7.930000000000001 0.000000000000000
7.940000000000000 0.000000000000000
7.950000000000000 0.000000000000000
7.960000000000000 0.000000000000000
7.970000000000001 0.000000000000000
7.980000000000000 0.000000000000000
7.990000000000000 0.000000000000000
8.000000000000000 0.000000000000000
8.010000000000000 0.000000000000000
8.020000000000000 0.000000000000000
8.030000000000001 0.000000000000000
8.040000000000001 0.000000000000000
8.050000000000001 0.000000000000000
8.060000000000000 0.000000000000000
8.070000000000000 0.000000000000000
8.080000000000000 0.000000000000000
8.090000000000000 0.000000000000000
8.100000000000000 0.000000000000000
8.110000000000001 0.000000000000000
8.120000000000001 0.000000000000000
8.130000000000001 0.000000000000000
8.140000000000001 0.000000000000000
8.150000000000000 0.000000000000000
8.160000000000000 0.000000000000000
8.170000000000000 0.000000000000000
8.180000000000000 0.000000000000000
8.190000000000001 0.000000000000000
8.200000000000001 0.000000000000000
8.210000000000001 0.000000000000000
8.220000000000001 0.000000000000000
8.230000000000000 0.000000000000000
8.240000000000000 0.000000000000000
8.250000000000000 0.000000000000000
8.260000000000000 0.000000000000000
8.270000000000000 0.000000000000000
8.280000000000001 0.000000000000000
8.290000000000001 0.000000000000000
8.300000000000001 0.000000000000000
8.310000000000000 0.000000000000000
8.320000000000000 0.000000000000000
8.330000000000000 0.000000000000000
8.340000000000000 0.000000000000000
8.350000000000000 0.000000000000000
8.360000000000001 0.000000000000000
8.370000000000001 0.000000000000000
8.380000000000001 0.000000000000000
8.390000000000001 0.000000000000000
8.400000000000000 0.000000000000000
8.410000000000000 0.000000000000000
8.420000000000000 0.000000000000000
8.430000000000000 0.000000000000000
8.440000000000001 0.000000000000000
8.450000000000001 0.000000000000000
8.460000000000001 0.000000000000000
8.470000000000001 0.000000000000000
8.480000000000000 0.000000000000000
8.490000000000000 0.000000000000000
8.500000000000000 0.000000000000000
8.510000000000000 0.000000000000000
8.520000000000000 0.000000000000000
8.530000000000001 0.000000000000000
8.540000000000001 0.000000000000000
8.550000000000001 0.000000000000000
8.560000000000000 0.000000000000000
8.570000000000000 0.000000000000000
8.580000000000000 0.000000000000000
8.590000000000000 0.000000000000000
8.600000000000000 0.000000000000000
8.610000000000001 0.000000000000000
8.620000000000001 0.000000000000000
8.630000000000001 0.000000000000000
8.640000000000001 0.000000000000000
8.650000000000000 0.000000000000000
8.660000000000000 0.000000000000000
8.670000000000000 0.000000000000000
8.680000000000000 0.000000000000000
8.690000000000001 0.000000000000000
8.700000000000001 0.000000000000000
8.710000000000001 0.000000000000000
8.720000000000001 0.000000000000000
8.730000000000000 0.000000000000000
8.740000000000000 0.000000000000000
8.750000000000000 0.000000000000000
8.760000000000000 0.000000000000000
8.770000000000000 0.000000000000000
8.780000000000001 0.000000000000000
8.790000000000001 0.000000000000000
8.800000000000001 0.000000000000000
8.810000000000000 0.000000000000000
8.820000000000000 0.000000000000000
8.830000000000000 0.000000000000000
8.840000000000000 0.000000000000000
8.850000000000000 0.000000000000000
8.860000000000001 0.000000000000000
8.870000000000001 0.000000000000000
8.880000000000001 0.000000000000000
8.890000000000001 0.000000000000000
8.900000000000000 0.000000000000000
8.910000000000000 0.000000000000000
8.920000000000000 0.000000000000000
8.930000000000000 0.000000000000000
8.940000000000001 0.000000000000000
8.950000000000001 0.000000000000000
8.960000000000001 0.000000000000000
8.970000000000001 0.000000000000000
8.980000000000000 0.000000000000000
8.990000000000000 0.000000000000000
9.000000000000000 0.000000000000000
9.010000000000000 0.000000000000000
9.020000000000000 0.000000000000000
9.030000000000001 0.000000000000000
9.040000000000001 0.000000000000000
9.050000000000001 0.000000000000000
9.060000000000000 0.000000000000000
9.070000000000000 0.000000000000000
9.080000000000000 0.000000000000000
9.090000000000000 0.000000000000000
9.100000000000000 0.000000000000000
9.110000000000001 0.000000000000000
9.120000000000001 0.000000000000000
9.130000000000001 0.000000000000000
9.140000000000001 0.000000000000000
9.150000000000000 0.000000000000000
9.160000000000000 0.000000000000000
9.170000000000000 0.000000000000000
9.180000000000000 0.000000000000000
9.190000000000001 0.000000000000000
9.200000000000001 0.000000000000000
9.210000000000001 0.000000000000000
9.220000000000001 0.000000000000000
9.230000000000000 0.000000000000000
9.240000000000000 0.000000000000000
9.250000000000000 0.000000000000000
9.260000000000000 0.000000000000000
9.270000000000000 0.000000000000000
9.280000000000001 0.000000000000000
9.290000000000001 0.000000000000000
9.300000000000001 0.000000000000000
9.310000000000000 0.000000000000000
9.320000000000000 0.000000000000000
9.330000000000000 0.000000000000000
9.340000000000000 0.000000000000000
9.350000000000000 0.000000000000000
9.360000000000001 0.000000000000000
9.370000000000001 0.000000000000000
9.380000000000001 0.000000000000000
9.390000000000001 0.000000000000000
9.400000000000000 0.000000000000000
9.410000000000000 0.000000000000000
9.420000000000000 0.000000000000000
9.430000000000000 0.000000000000000
9.440000000000001 0.000000000000000
9.450000000000001 0.000000000000000
9.460000000000001 0.000000000000000
9.470000000000001 0.000000000000000
9.480000000000000 0.000000000000000
9.490000000000000 0.000000000000000
9.500000000000000 0.000000000000000
9.510000000000000 0.000000000000000
9.520000000000000 0.000000000000000
9.530000000000001 0.000000000000000
9.540000000000001 0.000000000000000
9.550000000000001 0.000000000000000
9.560000000000000 0.000000000000000
9.570000000000000 0.000000000000000
9.580000000000000 0.000000000000000
9.590000000000000 0.000000000000000
9.600000000000000 0.000000000000000
9.610000000000001 0.000000000000000
9.620000000000001 0.000000000000000
9.630000000000001 0.000000000000000
9.640000000000001 0.000000000000000
9.650000000000000 0.000000000000000
9.660000000000000 0.000000000000000
9.670000000000000 0.000000000000000
9.680000000000000 0.000000000000000
9.690000000000001 0.000000000000000
9.700000000000001 0.000000000000000
9.710000000000001 0.000000000000000
9.720000000000001 0.000000000000000
9.730000000000000 0.000000000000000
9.740000000000000 0.000000000000000
9.750000000000000 0.000000000000000
9.760000000000000 0.000000000000000
9.770000000000001 0.000000000000000
9.780000000000001 0.000000000000000
9.790000000000001 0.000000000000000
9.800000000000001 0.000000000000000
9.810000000000000 0.000000000000000
9.820000000000000 0.000000000000000
9.830000000000000 0.000000000000000
9.840000000000000 0.000000000000000
9.850000000000000 0.000000000000000
9.860000000000001 0.000000000000000
9.870000000000001 0.000000000000000
9.880000000000001 0.000000000000000
9.890000000000001 0.000000000000000
9.900000000000000 0.000000000000000
9.910000000000000 0.000000000000000
9.920000000000000 0.000000000000000
9.930000000000000 0.000000000000000
9.940000000000001 0.000000000000000
9.950000000000001 0.000000000000000
9.960000000000001 0.000000000000000
9.970000000000001 0.000000000000000
9.980000000000000 0.000000000000000
9.990000000000000 0.000000000000000
10.000000000000000 0.000000000000000
10.010000000000000 0.000000000000000
10.020000000000000 0.000000000000000
10.029999999999999 0.000000000000000
10.039999999999999 0.000000000000000
10.049999999999999 0.000000000000000
10.059999999999999 0.000000000000000
10.070000000000000 0.000000000000000
10.080000000000000 0.000000000000000
10.090000000000000 0.000000000000000
10.100000000000000 0.000000000000000
10.109999999999999 0.000000000000000
10.119999999999999 0.000000000000000
10.129999999999999 0.000000000000000
10.139999999999999 0.000000000000000
10.150000000000000 0.000000000000000
10.160000000000000 0.000000000000000
10.170000000000000 0.000000000000000
10.180000000000000 0.000000000000000
10.190000000000000 0.000000000000000
10.199999999999999 0.000000000000000
10.209999999999999 0.000000000000000
10.219999999999999 0.000000000000000
10.229999999999999 0.000000000000000
10.240000000000000 0.000000000000000
10.250000000000000 0.000000000000000
10.260000000000000 0.000000000000000
10.270000000000000 0.000000000000000
10.279999999999999 0.000000000000000
10.289999999999999 0.000000000000000
10.299999999999999 0.000000000000000
10.309999999999999 0.000000000000000
10.320000000000000 0.000000000000000
10.330000000000000 0.000000000000000
10.340000000000000 0.000000000000000
10.350000000000000 0.000000000000000
10.359999999999999 0.000000000000000
10.369999999999999 0.000000000000000
10.379999999999999 0.000000000000000
10.389999999999999 0.000000000000000
10.400000000000000 0.000000000000000
10.410000000000000 0.000000000000000
10.420000000000000 0.000000000000000
10.430000000000000 0.000000000000000
10.440000000000000 0.000000000000000
10.449999999999999 0.000000000000000
10.459999999999999 0.000000000000000
10.469999999999999 0.000000000000000
10.480000000000000 0.000000000000000
10.490000000000000 0.000000000000000
10.500000000000000 0.000000000000000
10.510000000000000 0.000000000000000
10.520000000000000 0.000000000000000
10.529999999999999 0.000000000000000
10.539999999999999 0.000000000000000
10.549999999999999 0.000000000000000
10.559999999999999 0.000000000000000
10.570000000000000 0.000000000000000
10.580000000000000 0.000000000000000
10.590000000000000 0.000000000000000
10.600000000000000 0.000000000000000
10.609999999999999 0.000000000000000
10.619999999999999 0.000000000000000
10.629999999999999 0.000000000000000
10.639999999999999 0.000000000000000
10.650000000000000 0.000000000000000
10.660000000000000 0.000000000000000
10.670000000000000 0.000000000000000
10.680000000000000 0.000000000000000
10.690000000000000 0.000000000000000
10.699999999999999 0.000000000000000
10.709999999999999 0.000000000000000
10.719999999999999 0.000000000000000
10.730000000000000 0.000000000000000
10.740000000000000 0.000000000000000
10.750000000000000 0.000000000000000
10.760000000000000 0.000000000000000
10.770000000000000 0.000000000000000
10.779999999999999 0.000000000000000
10.789999999999999 0.000000000000000
10.799999999999999 0.000000000000000
10.809999999999999 0.000000000000000
10.820000000000000 0.000000000000000
10.830000000000000 0.000000000000000
10.840000000000000 0.000000000000000
10.850000000000000 0.000000000000000
10.859999999999999 0.000000000000000
10.869999999999999 0.000000000000000
10.879999999999999 0.000000000000000
10.889999999999999 0.000000000000000
10.900000000000000 0.000000000000000
10.910000000000000 0.000000000000000
10.920000000000000 0.000000000000000
10.930000000000000 0.000000000000000
10.940000000000000 0.000000000000000
10.949999999999999 0.000000000000000
10.959999999999999 0.000000000000000
10.969999999999999 0.000000000000000
10.980000000000000 0.000000000000000
10.990000000000000 0.000000000000000
11.000000000000000 0.000000000000000
11.010000000000000 0.000000000000000
11.020000000000000 0.000000000000000
11.029999999999999 0.000000000000000
11.039999999999999 0.000000000000000
11.049999999999999 0.000000000000000
11.059999999999999 0.000000000000000
11.070000000000000 0.000000000000000
11.080000000000000 0.000000000000000
11.090000000000000 0.000000000000000
11.100000000000000 0.000000000000000
11.109999999999999 0.000000000000000
11.119999999999999 0.000000000000000
11.129999999999999 0.000000000000000
11.139999999999999 0.000000000000000
11.150000000000000 0.000000000000000
11.160000000000000 0.000000000000000
11.170000000000000 0.000000000000000
11.180000000000000 0.000000000000000
11.190000000000000 0.000000000000000
11.199999999999999 0.000000000000000
11.209999999999999 0.000000000000000
11.219999999999999 0.000000000000000
11.230000000000000 0.000000000000000
11.240000000000000 0.000000000000000
11.250000000000000 0.000000000000000
11.260000000000000 0.000000000000000
11.270000000000000 0.000000000000000
11.279999999999999 0.000000000000000
11.289999999999999 0.000000000000000
11.299999999999999 0.000000000000000
11.309999999999999 0.000000000000000
11.320000000000000 0.000000000000000
11.330000000000000 0.000000000000000
11.340000000000000 0.000000000000000
11.350000000000000 0.000000000000000
11.359999999999999 0.000000000000000
11.369999999999999 0.000000000000000
11.379999999999999 0.000000000000000
11.389999999999999 0.000000000000000
11.400000000000000 0.000000000000000
11.410000000000000 0.000000000000000
11.420000000000000 0.000000000000000
11.430000000000000 0.000000000000000
11.440000000000000 0.000000000000000
11.449999999999999 0.000000000000000
11.459999999999999 0.000000000000000
11.469999999999999 0.000000000000000
11.480000000000000 0.000000000000000
11.490000000000000 0.000000000000000
11.500000000000000 0.000000000000000
11.510000000000000 0.000000000000000
11.520000000000000 0.000000000000000
11.529999999999999 0.000000000000000
11.539999999999999 0.000000000000000
11.549999999999999 0.000000000000000
11.559999999999999 0.000000000000000
11.570000000000000 0.000000000000000
11.580000000000000 0.000000000000000
11.590000000000000 0.000000000000000
11.600000000000000 0.000000000000000
11.609999999999999 0.000000000000000
11.619999999999999 0.000000000000000
11.629999999999999 0.000000000000000
11.639999999999999 0.000000000000000
11.650000000000000 0.000000000000000
11.660000000000000 0.000000000000000
11.670000000000000 0.000000000000000
11.680000000000000 0.000000000000000
11.690000000000000 0.000000000000000
11.699999999999999 0.000000000000000
11.709999999999999 0.000000000000000
11.719999999999999 0.000000000000000
11.730000000000000 0.000000000000000
11.740000000000000 0.000000000000000
11.750000000000000 0.000000000000000
11.760000000000000 0.000000000000000
11.770000000000000 0.000000000000000
11.779999999999999 0.000000000000000
11.789999999999999 0.000000000000000
11.799999999999999 0.000000000000000
11.809999999999999 0.000000000000000
11.820000000000000 0.000000000000000
11.830000000000000 0.000000000000000
11.840000000000000 0.000000000000000
11.850000000000000 0.000000000000000
11.859999999999999 0.000000000000000
11.869999999999999 0.000000000000000
11.879999999999999 0.000000000000000
11.889999999999999 0.000000000000000
11.900000000000000 0.000000000000000
11.910000000000000 0.000000000000000
11.920000000000000 0.000000000000000
11.930000000000000 0.000000000000000
11.940000000000000 0.000000000000000
11.949999999999999 0.000000000000000
11.959999999999999 0.000000000000000
11.969999999999999 0.000000000000000
11.980000000000000 0.000000000000000
11.990000000000000 0.000000000000000
12.000000000000000 11.000000000000000
12.010000000000000 11.000000000000000
12.020000000000000 11.000000000000000
12.029999999999999 11.000000000000000
12.039999999999999 11.000000000000000
12.050000000000001 11.000000000000000
12.059999999999999 11.000000000000000
12.070000000000000 11.000000000000000
12.079999999999998 11.000000000000000
12.090000000000000 11.000000000000000
12.100000000000000 11.000000000000000
12.109999999999999 11.000000000000000
12.119999999999999 11.000000000000000
12.129999999999999 11.000000000000000
12.140000000000001 11.000000000000000
12.149999999999999 11.000000000000000
12.160000000000000 11.000000000000000
12.170000000000000 11.000000000000000
12.180000000000000 11.000000000000000
12.190000000000000 11.000000000000000
12.199999999999999 11.000000000000000
12.210000000000001 11.000000000000000
12.219999999999999 11.000000000000000
12.230000000000000 11.000000000000000
12.239999999999998 11.000000000000000
12.250000000000000 11.000000000000000
12.260000000000000 11.000000000000000
12.270000000000000 11.000000000000000
12.279999999999999 11.000000000000000
12.289999999999999 11.000000000000000
12.300000000000001 11.000000000000000
12.309999999999999 11.000000000000000
12.320000000000000 11.000000000000000
12.330000000000000 11.000000000000000
12.340000000000000 11.000000000000000
12.350000000000000 11.000000000000000
12.359999999999999 11.000000000000000
12.369999999999999 11.000000000000000
12.379999999999999 11.000000000000000
12.390000000000001 11.000000000000000
12.399999999999999 11.000000000000000
12.410000000000000 11.000000000000000
12.420000000000000 11.000000000000000
12.430000000000000 11.000000000000000
12.440000000000000 11.000000000000000
12.449999999999999 11.000000000000000
12.460000000000001 11.000000000000000
12.469999999999999 11.000000000000000
12.480000000000000 11.000000000000000
12.489999999999998 11.000000000000000
12.500000000000000 11.000000000000000
12.510000000000000 11.000000000000000
12.520000000000000 11.000000000000000
12.529999999999999 11.000000000000000
12.539999999999999 11.000000000000000
12.550000000000001 11.000000000000000
12.559999999999999 11.000000000000000
12.570000000000000 11.000000000000000
12.580000000000000 11.000000000000000
12.590000000000000 11.000000000000000
12.600000000000000 11.000000000000000
12.609999999999999 11.000000000000000
12.619999999999999 11.000000000000000
12.629999999999999 11.000000000000000
12.640000000000001 11.000000000000000
12.649999999999999 11.000000000000000
12.660000000000000 11.000000000000000
12.670000000000000 11.000000000000000
12.680000000000000 11.000000000000000
12.690000000000000 11.000000000000000
12.699999999999999 11.000000000000000
12.710000000000001 11.000000000000000
12.719999999999999 11.000000000000000
12.730000000000000 11.000000000000000
12.739999999999998 11.000000000000000
12.750000000000000 11.000000000000000
12.760000000000000 11.000000000000000
12.770000000000000 11.000000000000000
12.779999999999999 11.000000000000000
12.789999999999999 11.000000000000000
12.800000000000001 11.000000000000000
12.809999999999999 11.000000000000000
12.820000000000000 11.000000000000000
12.830000000000000 11.000000000000000
12.840000000000000 11.000000000000000
12.850000000000000 11.000000000000000
12.859999999999999 11.000000000000000
12.869999999999999 11.000000000000000
12.879999999999999 11.000000000000000
12.890000000000001 11.000000000000000
12.899999999999999 11.000000000000000
12.910000000000000 11.000000000000000
12.920000000000000 11.000000000000000
12.930000000000000 11.000000000000000
12.940000000000000 11.000000000000000
12.949999999999999 11.000000000000000
12.960000000000001 11.000000000000000
12.969999999999999 11.000000000000000
12.980000000000000 11.000000000000000
12.989999999999998 11.000000000000000
13.000000000000000 11.000000000000000
13.010000000000000 11.000000000000000
13.020000000000000 11.000000000000000
13.029999999999999 11.000000000000000
13.039999999999999 11.000000000000000
13.050000000000001 11.000000000000000
13.059999999999999 11.000000000000000
13.070000000000000 11.000000000000000
13.080000000000000 11.000000000000000
13.090000000000000 11.000000000000000
13.100000000000000 11.000000000000000
13.109999999999999 11.000000000000000
13.120000000000001 11.000000000000000
13.129999999999999 11.000000000000000
13.140000000000001 11.000000000000000
13.149999999999999 11.000000000000000
13.160000000000000 11.000000000000000
13.170000000000000 11.000000000000000
13.180000000000000 11.000000000000000
13.190000000000000 11.000000000000000
13.199999999999999 11.000000000000000
13.210000000000001 11.000000000000000
13.219999999999999 11.000000000000000
13.230000000000000 11.000000000000000
13.239999999999998 11.000000000000000
13.250000000000000 11.000000000000000
13.260000000000000 11.000000000000000
13.270000000000000 11.000000000000000
13.279999999999999 11.000000000000000
13.289999999999999 11.000000000000000
13.300000000000001 11.000000000000000
13.309999999999999 11.000000000000000
13.320000000000000 11.000000000000000
13.330000000000000 11.000000000000000
13.340000000000000 11.000000000000000
13.350000000000000 11.000000000000000
13.359999999999999 11.000000000000000
13.370000000000001 11.000000000000000
13.379999999999999 11.000000000000000
13.390000000000001 11.000000000000000
13.399999999999999 11.000000000000000
13.410000000000000 11.000000000000000
13.420000000000000 11.000000000000000
13.430000000000000 11.000000000000000
13.440000000000000 11.000000000000000
13.449999999999999 11.000000000000000
13.460000000000001 11.000000000000000
13.469999999999999 11.000000000000000
13.480000000000000 11.000000000000000
13.489999999999998 11.000000000000000
13.500000000000000 11.000000000000000
13.510000000000000 11.000000000000000
13.520000000000000 11.000000000000000
13.529999999999999 11.000000000000000
13.539999999999999 11.000000000000000
13.550000000000001 11.000000000000000
13.559999999999999 11.000000000000000
13.570000000000000 11.000000000000000
13.580000000000000 11.000000000000000
13.590000000000000 11.000000000000000
13.600000000000000 11.000000000000000
13.609999999999999 11.000000000000000
13.620000000000001 11.000000000000000
13.629999999999999 11.000000000000000
13.640000000000001 11.000000000000000
13.649999999999999 11.000000000000000
13.660000000000000 11.000000000000000
13.670000000000000 11.000000000000000
13.680000000000000 11.000000000000000
13.690000000000000 11.000000000000000
13.699999999999999 11.000000000000000
13.710000000000001 11.000000000000000
13.719999999999999 11.000000000000000
13.730000000000000 11.000000000000000
13.739999999999998 11.000000000000000
13.750000000000000 11.000000000000000
13.760000000000000 11.000000000000000
13.770000000000000 11.000000000000000
13.779999999999999 11.000000000000000
13.789999999999999 11.000000000000000
13.800000000000001 11.000000000000000
13.809999999999999 11.000000000000000
13.820000000000000 11.000000000000000
13.830000000000000 11.000000000000000
13.840000000000000 11.000000000000000
13.850000000000000 11.000000000000000
13.859999999999999 11.000000000000000
13.870000000000001 11.000000000000000
13.879999999999999 11.000000000000000
13.890000000000001 11.000000000000000
13.899999999999999 11.000000000000000
13.910000000000000 11.000000000000000
13.920000000000000 11.000000000000000
13.930000000000000 11.000000000000000
13.940000000000000 11.000000000000000
13.949999999999999 11.000000000000000
13.960000000000001 11.000000000000000
13.969999999999999 11.000000000000000
13.980000000000000 11.000000000000000
13.989999999999998 11.000000000000000
14.000000000000000 11.000000000000000
14.010000000000000 11.000000000000000
14.020000000000000 11.000000000000000
14.029999999999999 11.000000000000000
14.039999999999999 11.000000000000000
14.050000000000001 11.000000000000000
14.059999999999999 11.000000000000000
14.070000000000000 11.000000000000000
14.080000000000000 11.000000000000000
14.090000000000000 11.000000000000000
14.100000000000000 11.000000000000000
14.109999999999999 11.000000000000000
14.120000000000001 11.000000000000000
14.129999999999999 11.000000000000000
14.140000000000001 11.000000000000000
14.149999999999999 11.000000000000000
14.160000000000000 11.000000000000000
14.170000000000000 11.000000000000000
14.180000000000000 11.000000000000000
14.190000000000000 11.000000000000000
14.199999999999999 11.000000000000000
14.210000000000001 11.000000000000000
14.219999999999999 11.000000000000000
14.230000000000000 11.000000000000000
14.239999999999998 11.000000000000000
14.250000000000000 11.000000000000000
14.260000000000000 11.000000000000000
14.270000000000000 11.000000000000000
14.279999999999999 11.000000000000000
14.289999999999999 11.000000000000000
14.300000000000001 11.000000000000000
14.309999999999999 11.000000000000000
14.320000000000000 11.000000000000000
14.330000000000000 11.000000000000000
14.340000000000000 11.000000000000000
14.350000000000000 11.000000000000000
14.359999999999999 11.000000000000000
14.370000000000001 11.000000000000000
14.379999999999999 11.000000000000000
14.390000000000001 11.000000000000000
14.399999999999999 11.000000000000000
14.410000000000000 11.000000000000000
14.420000000000000 11.000000000000000
14.430000000000000 11.000000000000000
14.440000000000000 11.000000000000000
14.449999999999999 11.000000000000000
14.460000000000001 11.000000000000000
14.469999999999999 11.000000000000000
14.480000000000000 11.000000000000000
14.489999999999998 11.000000000000000
14.500000000000000 11.000000000000000
14.510000000000000 11.000000000000000
14.520000000000000 11.000000000000000
14.529999999999999 11.000000000000000
14.539999999999999 11.000000000000000
14.550000000000001 11.000000000000000
14.559999999999999 11.000000000000000
14.570000000000000 11.000000000000000
14.580000000000000 11.000000000000000
14.590000000000000 11.000000000000000
14.600000000000000 11.000000000000000
14.609999999999999 11.000000000000000
14.620000000000001 11.000000000000000
14.629999999999999 11.000000000000000
14.640000000000001 11.000000000000000
14.649999999999999 11.000000000000000
14.660000000000000 11.000000000000000
14.670000000000000 11.000000000000000
14.680000000000000 11.000000000000000
14.690000000000000 11.000000000000000
14.699999999999999 11.000000000000000
14.710000000000001 11.000000000000000
14.719999999999999 11.000000000000000
14.730000000000000 11.000000000000000
14.739999999999998 11.000000000000000
14.750000000000000 11.000000000000000
14.760000000000000 11.000000000000000
14.770000000000000 11.000000000000000
14.779999999999999 11.000000000000000
14.789999999999999 11.000000000000000
14.800000000000001 11.000000000000000
14.809999999999999 11.000000000000000
14.820000000000000 11.000000000000000
14.830000000000000 11.000000000000000
14.840000000000000 11.000000000000000
14.850000000000000 11.000000000000000
14.859999999999999 11.000000000000000
14.870000000000001 11.000000000000000
14.879999999999999 11.000000000000000
14.890000000000001 11.000000000000000
14.899999999999999 11.000000000000000
14.910000000000000 11.000000000000000
14.920000000000000 11.000000000000000
14.930000000000000 11.000000000000000
14.940000000000000 11.000000000000000
14.949999999999999 11.000000000000000
14.960000000000001 11.000000000000000
14.969999999999999 11.000000000000000
14.980000000000000 11.000000000000000
14.989999999999998 11.000000000000000
15.000000000000000 11.000000000000000
15.010000000000000 11.000000000000000
15.020000000000000 11.000000000000000
15.029999999999999 11.000000000000000
15.039999999999999 11.000000000000000
15.050000000000001 11.000000000000000
15.059999999999999 11.000000000000000
15.070000000000000 11.000000000000000
15.080000000000000 11.000000000000000
15.090000000000000 11.000000000000000
15.100000000000000 11.000000000000000
15.109999999999999 11.000000000000000
15.120000000000001 11.000000000000000
15.129999999999999 11.000000000000000
15.140000000000001 11.000000000000000
15.149999999999999 11.000000000000000
15.160000000000000 11.000000000000000
15.170000000000000 11.000000000000000
15.180000000000000 11.000000000000000
15.190000000000000 11.000000000000000
15.199999999999999 11.000000000000000
15.210000000000001 11.000000000000000
15.219999999999999 11.000000000000000
15.230000000000000 11.000000000000000
15.240000000000000 11.000000000000000
15.250000000000000 11.000000000000000
15.260000000000000 11.000000000000000
15.270000000000000 11.000000000000000
15.279999999999999 11.000000000000000
15.289999999999999 11.000000000000000
15.300000000000001 11.000000000000000
15.309999999999999 11.000000000000000
15.320000000000000 11.000000000000000
15.330000000000000 11.000000000000000
15.340000000000000 11.000000000000000
15.350000000000000 11.000000000000000
15.359999999999999 11.000000000000000
15.370000000000001 11.000000000000000
15.379999999999999 11.000000000000000
15.390000000000001 11.000000000000000
15.399999999999999 11.000000000000000
15.410000000000000 11.000000000000000
15.420000000000000 11.000000000000000
15.430000000000000 11.000000000000000
15.440000000000000 11.000000000000000
15.449999999999999 11.000000000000000
15.460000000000001 11.000000000000000
15.469999999999999 11.000000000000000
15.480000000000000 11.000000000000000
15.490000000000000 11.000000000000000
15.500000000000000 11.000000000000000
15.510000000000000 11.000000000000000
15.520000000000000 11.000000000000000
15.529999999999999 11.000000000000000
15.539999999999999 11.000000000000000
15.550000000000001 11.000000000000000
15.559999999999999 11.000000000000000
15.570000000000000 11.000000000000000
15.580000000000000 11.000000000000000
15.590000000000000 11.000000000000000
15.600000000000000 11.000000000000000
15.609999999999999 11.000000000000000
15.620000000000001 11.000000000000000
15.629999999999999 11.000000000000000
15.640000000000001 11.000000000000000
15.649999999999999 11.000000000000000
15.660000000000000 11.000000000000000
15.670000000000000 11.000000000000000
15.680000000000000 11.000000000000000
15.690000000000000 11.000000000000000
15.699999999999999 11.000000000000000
15.710000000000001 11.000000000000000
15.719999999999999 11.000000000000000
15.730000000000000 11.000000000000000
15.740000000000000 11.000000000000000
15.750000000000000 11.000000000000000
15.760000000000000 11.000000000000000
15.770000000000000 11.000000000000000
15.779999999999999 11.000000000000000
15.789999999999999 11.000000000000000
15.800000000000001 11.000000000000000
15.809999999999999 11.000000000000000
15.820000000000000 11.000000000000000
15.830000000000000 11.000000000000000
15.840000000000000 11.000000000000000
15.850000000000000 11.000000000000000
15.859999999999999 11.000000000000000
15.870000000000001 11.000000000000000
15.879999999999999 11.000000000000000
15.890000000000001 11.000000000000000
15.899999999999999 11.000000000000000
15.910000000000000 11.000000000000000
15.920000000000000 11.000000000000000
15.930000000000000 11.000000000000000
15.940000000000000 11.000000000000000
15.949999999999999 11.000000000000000
15.960000000000001 11.000000000000000
15.969999999999999 11.000000000000000
15.980000000000000 11.000000000000000
15.990000000000000 11.000000000000000
16.000000000000000 11.000000000000000
16.009999999999998 11.000000000000000
16.020000000000000 11.000000000000000
16.030000000000001 11.000000000000000
16.039999999999999 11.000000000000000
16.050000000000001 11.000000000000000
16.059999999999999 11.000000000000000
16.070000000000000 11.000000000000000
16.079999999999998 11.000000000000000
16.090000000000000 11.000000000000000
16.100000000000001 11.000000000000000
16.109999999999999 11.000000000000000
16.120000000000001 11.000000000000000
16.129999999999999 11.000000000000000
16.140000000000001 11.000000000000000
16.149999999999999 11.000000000000000
16.160000000000000 11.000000000000000
16.170000000000002 11.000000000000000
16.180000000000000 11.000000000000000
16.190000000000001 11.000000000000000
16.199999999999999 11.000000000000000
16.210000000000001 11.000000000000000
16.219999999999999 11.000000000000000
16.230000000000000 11.000000000000000
16.239999999999998 11.000000000000000
16.250000000000000 11.000000000000000
16.259999999999998 11.000000000000000
16.270000000000000 11.000000000000000
16.280000000000001 11.000000000000000
16.289999999999999 11.000000000000000
16.300000000000001 11.000000000000000
16.309999999999999 11.000000000000000
16.320000000000000 11.000000000000000
16.329999999999998 11.000000000000000
16.340000000000000 11.000000000000000
16.350000000000001 11.000000000000000
16.359999999999999 11.000000000000000
16.370000000000001 11.000000000000000
16.379999999999999 11.000000000000000
16.390000000000001 11.000000000000000
16.399999999999999 11.000000000000000
16.410000000000000 11.000000000000000
16.420000000000002 11.000000000000000
16.430000000000000 11.000000000000000
16.440000000000001 11.000000000000000
16.449999999999999 11.000000000000000
16.460000000000001 11.000000000000000
16.469999999999999 11.000000000000000
16.480000000000000 11.000000000000000
16.489999999999998 11.000000000000000
16.500000000000000 11.000000000000000
16.509999999999998 11.000000000000000
16.520000000000000 11.000000000000000
16.530000000000001 11.000000000000000
16.539999999999999 11.000000000000000
16.550000000000001 11.000000000000000
16.559999999999999 11.000000000000000
16.570000000000000 11.000000000000000
16.579999999999998 11.000000000000000
16.590000000000000 11.000000000000000
16.600000000000001 11.000000000000000
16.609999999999999 11.000000000000000
16.620000000000001 11.000000000000000
16.629999999999999 11.000000000000000
16.640000000000001 11.000000000000000
16.649999999999999 11.000000000000000
16.660000000000000 11.000000000000000
16.670000000000002 11.000000000000000
16.680000000000000 11.000000000000000
16.690000000000001 11.000000000000000
16.699999999999999 11.000000000000000
16.710000000000001 11.000000000000000
16.719999999999999 11.000000000000000
16.730000000000000 11.000000000000000
16.739999999999998 11.000000000000000
16.750000000000000 11.000000000000000
16.759999999999998 11.000000000000000
16.770000000000000 11.000000000000000
16.780000000000001 11.000000000000000
16.789999999999999 11.000000000000000
16.800000000000001 11.000000000000000
16.809999999999999 11.000000000000000
16.820000000000000 11.000000000000000
16.829999999999998 11.000000000000000
16.840000000000000 11.000000000000000
16.850000000000001 11.000000000000000
16.859999999999999 11.000000000000000
16.870000000000001 11.000000000000000
16.879999999999999 11.000000000000000
16.890000000000001 11.000000000000000
16.899999999999999 11.000000000000000
16.910000000000000 11.000000000000000
16.920000000000002 11.000000000000000
16.930000000000000 11.000000000000000
16.940000000000001 11.000000000000000
16.949999999999999 11.000000000000000
16.960000000000001 11.000000000000000
16.969999999999999 11.000000000000000
16.980000000000000 11.000000000000000
16.989999999999998 11.000000000000000
17.000000000000000 11.000000000000000
17.009999999999998 11.000000000000000
17.020000000000000 11.000000000000000
17.030000000000001 11.000000000000000
17.039999999999999 11.000000000000000
17.050000000000001 11.000000000000000
17.059999999999999 11.000000000000000
17.070000000000000 11.000000000000000
17.079999999999998 11.000000000000000
17.090000000000000 11.000000000000000
17.100000000000001 11.000000000000000
17.109999999999999 11.000000000000000
17.120000000000001 11.000000000000000
17.129999999999999 11.000000000000000
17.140000000000001 11.000000000000000
17.149999999999999 11.000000000000000
17.160000000000000 11.000000000000000
17.170000000000002 11.000000000000000
17.180000000000000 11.000000000000000
17.190000000000001 11.000000000000000
17.199999999999999 11.000000000000000
17.210000000000001 11.000000000000000
17.219999999999999 11.000000000000000
17.230000000000000 11.000000000000000
17.239999999999998 11.000000000000000
17.250000000000000 11.000000000000000
17.259999999999998 11.000000000000000
17.270000000000000 11.000000000000000
17.280000000000001 11.000000000000000
17.289999999999999 11.000000000000000
17.300000000000001 11.000000000000000
17.309999999999999 11.000000000000000
17.320000000000000 11.000000000000000
17.329999999999998 11.000000000000000
17.340000000000000 11.000000000000000
17.350000000000001 11.000000000000000
17.359999999999999 11.000000000000000
17.370000000000001 11.000000000000000
17.379999999999999 11.000000000000000
17.390000000000001 11.000000000000000
17.399999999999999 11.000000000000000
17.410000000000000 11.000000000000000
17.420000000000002 11.000000000000000
17.430000000000000 11.000000000000000
17.440000000000001 11.000000000000000
17.449999999999999 11.000000000000000
17.460000000000001 11.000000000000000
17.469999999999999 11.000000000000000
17.480000000000000 11.000000000000000
17.489999999999998 11.000000000000000
17.500000000000000 11.000000000000000
17.509999999999998 11.000000000000000
17.520000000000000 11.000000000000000
17.530000000000001 11.000000000000000
17.539999999999999 11.000000000000000
17.550000000000001 11.000000000000000
17.559999999999999 11.000000000000000
17.570000000000000 11.000000000000000
17.579999999999998 11.000000000000000
17.590000000000000 11.000000000000000
17.600000000000001 11.000000000000000
17.609999999999999 11.000000000000000
17.620000000000001 11.000000000000000
17.629999999999999 11.000000000000000
17.640000000000001 11.000000000000000
17.649999999999999 11.000000000000000
17.660000000000000 11.000000000000000
17.670000000000002 11.000000000000000
17.680000000000000 11.000000000000000
17.690000000000001 11.000000000000000
17.699999999999999 11.000000000000000
17.710000000000001 11.000000000000000
17.719999999999999 11.000000000000000
17.730000000000000 11.000000000000000
17.739999999999998 11.000000000000000
17.750000000000000 11.000000000000000
17.759999999999998 11.000000000000000
17.770000000000000 11.000000000000000
17.780000000000001 11.000000000000000
17.789999999999999 11.000000000000000
17.800000000000001 11.000000000000000
17.809999999999999 11.000000000000000
17.820000000000000 11.000000000000000
17.829999999999998 11.000000000000000
17.840000000000000 11.000000000000000
17.850000000000001 11.000000000000000
17.859999999999999 11.000000000000000
17.870000000000001 11.000000000000000
17.879999999999999 11.000000000000000
17.890000000000001 11.000000000000000
17.899999999999999 11.000000000000000
17.910000000000000 11.000000000000000
17.920000000000002 11.000000000000000
17.930000000000000 11.000000000000000
17.940000000000001 11.000000000000000
17.949999999999999 11.000000000000000
17.960000000000001 11.000000000000000
17.969999999999999 11.000000000000000
17.980000000000000 11.000000000000000
17.989999999999998 11.000000000000000
18.000000000000000 15.000000000000000
18.010000000000002 15.000000000000000
18.020000000000000 15.000000000000000
18.030000000000001 15.000000000000000
18.039999999999999 15.000000000000000
18.050000000000001 15.000000000000000
18.059999999999999 15.000000000000000
18.070000000000000 15.000000000000000
18.079999999999998 15.000000000000000
18.090000000000000 15.000000000000000
18.100000000000001 15.000000000000000
18.109999999999999 15.000000000000000
18.120000000000001 15.000000000000000
18.129999999999999 15.000000000000000
18.140000000000001 15.000000000000000
18.149999999999999 15.000000000000000
18.160000000000000 15.000000000000000
18.170000000000002 15.000000000000000
18.180000000000000 15.000000000000000
18.190000000000001 15.000000000000000
18.199999999999999 15.000000000000000
18.210000000000001 15.000000000000000
18.219999999999999 15.000000000000000
18.230000000000000 15.000000000000000
18.239999999999998 15.000000000000000
18.250000000000000 15.000000000000000
18.260000000000002 15.000000000000000
18.270000000000000 15.000000000000000
18.280000000000001 15.000000000000000
18.289999999999999 15.000000000000000
18.300000000000001 15.000000000000000
18.309999999999999 15.000000000000000
18.320000000000000 15.000000000000000
18.329999999999998 15.000000000000000
18.340000000000000 15.000000000000000
18.350000000000001 15.000000000000000
18.359999999999999 15.000000000000000
18.370000000000001 15.000000000000000
18.379999999999999 15.000000000000000
18.390000000000001 15.000000000000000
18.399999999999999 15.000000000000000
18.410000000000000 15.000000000000000
18.420000000000002 15.000000000000000
18.430000000000000 15.000000000000000
18.440000000000001 15.000000000000000
18.449999999999999 15.000000000000000
18.460000000000001 15.000000000000000
18.469999999999999 15.000000000000000
18.480000000000000 15.000000000000000
18.489999999999998 15.000000000000000
18.500000000000000 15.000000000000000
18.510000000000002 15.000000000000000
18.520000000000000 15.000000000000000
18.530000000000001 15.000000000000000
18.539999999999999 15.000000000000000
18.550000000000001 15.000000000000000
18.559999999999999 15.000000000000000
18.570000000000000 15.000000000000000
18.579999999999998 15.000000000000000
18.590000000000000 15.000000000000000
18.600000000000001 15.000000000000000
18.609999999999999 15.000000000000000
18.620000000000001 15.000000000000000
18.629999999999999 15.000000000000000
18.640000000000001 15.000000000000000
18.649999999999999 15.000000000000000
18.660000000000000 15.000000000000000
18.670000000000002 15.000000000000000
18.680000000000000 15.000000000000000
18.690000000000001 15.000000000000000
18.699999999999999 15.000000000000000
18.710000000000001 15.000000000000000
18.719999999999999 15.000000000000000
18.730000000000000 15.000000000000000
18.739999999999998 15.000000000000000
18.750000000000000 15.000000000000000
18.760000000000002 15.000000000000000
18.770000000000000 15.000000000000000
18.780000000000001 15.000000000000000
18.789999999999999 15.000000000000000
18.800000000000001 15.000000000000000
18.809999999999999 15.000000000000000
18.820000000000000 15.000000000000000
18.829999999999998 15.000000000000000
18.840000000000000 15.000000000000000
18.850000000000001 15.000000000000000
18.859999999999999 15.000000000000000
18.870000000000001 15.000000000000000
18.879999999999999 15.000000000000000
18.890000000000001 15.000000000000000
18.899999999999999 15.000000000000000
18.910000000000000 15.000000000000000
18.920000000000002 15.000000000000000
18.930000000000000 15.000000000000000
18.940000000000001 15.000000000000000
18.949999999999999 15.000000000000000
18.960000000000001 15.000000000000000
18.969999999999999 15.000000000000000
18.980000000000000 15.000000000000000
18.989999999999998 15.000000000000000
19.000000000000000 15.000000000000000
19.010000000000002 15.000000000000000
19.020000000000000 15.000000000000000
19.030000000000001 15.000000000000000
19.039999999999999 15.000000000000000
19.050000000000001 15.000000000000000
19.059999999999999 15.000000000000000
19.070000000000000 15.000000000000000
19.079999999999998 15.000000000000000
19.090000000000000 15.000000000000000
19.100000000000001 15.000000000000000
19.109999999999999 15.000000000000000
19.120000000000001 15.000000000000000
19.129999999999999 15.000000000000000
19.140000000000001 15.000000000000000
19.149999999999999 15.000000000000000
19.160000000000000 15.000000000000000
19.170000000000002 15.000000000000000
19.180000000000000 15.000000000000000
19.190000000000001 15.000000000000000
19.199999999999999 15.000000000000000
19.210000000000001 15.000000000000000
19.219999999999999 15.000000000000000
19.230000000000000 15.000000000000000
19.239999999999998 15.000000000000000
19.250000000000000 15.000000000000000
19.260000000000002 15.000000000000000
19.270000000000000 15.000000000000000
19.280000000000001 15.000000000000000
19.289999999999999 15.000000000000000
19.300000000000001 15.000000000000000
19.309999999999999 15.000000000000000
19.320000000000000 15.000000000000000
19.329999999999998 15.000000000000000
19.340000000000000 15.000000000000000
19.350000000000001 15.000000000000000
19.359999999999999 15.000000000000000
19.370000000000001 15.000000000000000
19.379999999999999 15.000000000000000
19.390000000000001 15.000000000000000
19.399999999999999 15.000000000000000
19.410000000000000 15.000000000000000
19.420000000000002 15.000000000000000
19.430000000000000 15.000000000000000
19.440000000000001 15.000000000000000
19.449999999999999 15.000000000000000
19.460000000000001 15.000000000000000
19.469999999999999 15.000000000000000
19.480000000000000 15.000000000000000
19.489999999999998 15.000000000000000
19.500000000000000 15.000000000000000
19.510000000000002 15.000000000000000
19.520000000000000 15.000000000000000
19.530000000000001 15.000000000000000
19.539999999999999 15.000000000000000
19.550000000000001 15.000000000000000
19.559999999999999 15.000000000000000
19.570000000000000 15.000000000000000
19.579999999999998 15.000000000000000
19.590000000000000 15.000000000000000
19.600000000000001 15.000000000000000
19.609999999999999 15.000000000000000
19.620000000000001 15.000000000000000
19.629999999999999 15.000000000000000
19.640000000000001 15.000000000000000
19.649999999999999 15.000000000000000
19.660000000000000 15.000000000000000
19.670000000000002 15.000000000000000
19.680000000000000 15.000000000000000
19.690000000000001 15.000000000000000
19.699999999999999 15.000000000000000
19.710000000000001 15.000000000000000
19.719999999999999 15.000000000000000
19.730000000000000 15.000000000000000
19.739999999999998 15.000000000000000
19.750000000000000 15.000000000000000
19.760000000000002 15.000000000000000
19.770000000000000 15.000000000000000
19.780000000000001 15.000000000000000
19.789999999999999 15.000000000000000
19.800000000000001 15.000000000000000
19.809999999999999 15.000000000000000
19.820000000000000 15.000000000000000
19.829999999999998 15.000000000000000
19.840000000000000 15.000000000000000
19.850000000000001 15.000000000000000
19.859999999999999 15.000000000000000
19.870000000000001 15.000000000000000
19.879999999999999 15.000000000000000
19.890000000000001 15.000000000000000
19.899999999999999 15.000000000000000
19.910000000000000 15.000000000000000
19.920000000000002 15.000000000000000
19.930000000000000 15.000000000000000
19.940000000000001 15.000000000000000
19.949999999999999 15.000000000000000
19.960000000000001 15.000000000000000
19.969999999999999 15.000000000000000
19.980000000000000 15.000000000000000
19.989999999999998 15.000000000000000


==> fig/Wdeq0/muHat1.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 -0.000000000000334
0.020000000000000 0.000000000000526
0.030000000000000 -0.000000000000128
0.040000000000000 -0.000000000000185
0.050000000000000 0.000000000000025
0.060000000000000 -0.000000000000185
0.070000000000000 -0.000000000000198
0.080000000000000 -0.000000000000216
0.090000000000000 0.000000000000124
0.100000000000000 0.000000000000198
0.110000000000000 0.000000000000193
0.120000000000000 0.000000000000044
0.130000000000000 0.000000000000252
0.140000000000000 0.000000000000105
0.150000000000000 0.000000000000376
0.160000000000000 0.000000000000047
0.170000000000000 0.000000000000137
0.180000000000000 0.000000000000373
0.190000000000000 0.000000000000450
0.200000000000000 0.000000000000095
0.210000000000000 0.000000000000106
0.220000000000000 -0.000000000000060
0.230000000000000 -0.000000000000367
0.240000000000000 -0.000000000000465
0.250000000000000 0.000000000000369
0.260000000000000 -0.000000000000187
0.270000000000000 0.000000000000793
0.280000000000000 -0.000000000000057
0.290000000000000 0.000000000000522
0.300000000000000 -0.000000000000058
0.310000000000000 0.000000000000052
0.320000000000000 0.000000000000047
0.330000000000000 -0.000000000000169
0.340000000000000 -0.000000000000211
0.350000000000000 0.000000000000160
0.360000000000000 -0.000000000000063
0.370000000000000 0.000000000000148
0.380000000000000 0.000000000000186
0.390000000000000 0.000000000000223
0.400000000000000 0.000000000000214
0.410000000000000 -0.000000000000043
0.420000000000000 -0.000000000000243
0.430000000000000 -0.000000000000165
0.440000000000000 0.000000000000236
0.450000000000000 -0.000000000000154
0.460000000000000 -0.000000000000186
0.470000000000000 -0.000000000000115
0.480000000000000 0.000000000000365
0.490000000000000 0.000000000000088
0.500000000000000 -0.000000000000366
0.510000000000000 -0.000000000000165
0.520000000000000 -0.000000000000130
0.530000000000000 0.000000000000135
0.540000000000000 -0.000000000000176
0.550000000000000 -0.000000000000017
0.560000000000000 -0.000000000000466
0.570000000000000 -0.000000000000000
0.580000000000000 -0.000000000000190
0.590000000000000 -0.000000000000147
0.600000000000000 0.000000000000323
0.610000000000000 -0.000000000000151
0.620000000000000 0.000000000000133
0.630000000000000 -0.000000000000182
0.640000000000000 0.000000000000138
0.650000000000000 -0.000000000000137
0.660000000000000 0.000000000000431
0.670000000000000 0.000000000000076
0.680000000000000 -0.000000000000096
0.690000000000000 -0.000000000000236
0.700000000000000 -0.000000000000137
0.710000000000000 -0.000000000000032
0.720000000000000 0.000000000000167
0.730000000000000 0.000000000000211
0.740000000000000 -0.000000000000355
0.750000000000000 -0.000000000000100
0.760000000000000 -0.000000000000230
0.770000000000000 0.000000000000115
0.780000000000000 -0.000000000000219
0.790000000000000 0.000000000000113
0.800000000000000 -0.000000000000277
0.810000000000000 -0.000000000000106
0.820000000000000 0.000000000000154
0.830000000000000 0.000000000000073
0.840000000000000 0.000000000000077
0.850000000000000 0.000000000000169
0.860000000000000 -0.000000000000056
0.870000000000000 0.000000000000323
0.880000000000000 0.000000000000174
0.890000000000000 0.000000000000133
0.900000000000000 0.000000000000528
0.910000000000000 0.000000000000008
0.920000000000000 0.000000000000459
0.930000000000000 -0.000000000000135
0.940000000000000 0.000000000000268
0.950000000000000 -0.000000000000277
0.960000000000000 -0.000000000000059
0.970000000000000 -0.000000000000600
0.980000000000000 0.000000000000408
0.990000000000000 -0.000000000000004
1.000000000000000 -0.000000000000117
1.010000000000000 0.000000000000055
1.020000000000000 0.000000000000220
1.030000000000000 0.000000000000275
1.040000000000000 -0.000000000000091
1.050000000000000 0.000000000000121
1.060000000000000 -0.000000000000123
1.070000000000000 -0.000000000000264
1.080000000000000 0.000000000000034
1.090000000000000 -0.000000000000007
1.100000000000000 0.000000000000002
1.110000000000000 -0.000000000000046
1.120000000000000 0.000000000000351
1.130000000000000 0.000000000000098
1.140000000000000 -0.000000000000386
1.150000000000000 -0.000000000000117
1.160000000000000 -0.000000000000020
1.170000000000000 0.000000000000010
1.180000000000000 -0.000000000000231
1.190000000000000 -0.000000000000036
1.200000000000000 -0.000000000000225
1.210000000000000 -0.000000000000055
1.220000000000000 -0.000000000000301
1.230000000000000 0.000000000000157
1.240000000000000 0.000000000000338
1.250000000000000 0.000000000000103
1.260000000000000 0.000000000000100
1.270000000000000 -0.000000000000191
1.280000000000000 -0.000000000000206
1.290000000000000 -0.000000000000187
1.300000000000000 -0.000000000000111
1.310000000000000 0.000000000000173
1.320000000000000 0.000000000000063
1.330000000000000 0.000000000000115
1.340000000000000 -0.000000000000358
1.350000000000000 0.000000000000068
1.360000000000000 -0.000000000000137
1.370000000000000 0.000000000000051
1.380000000000000 0.000000000000153
1.390000000000000 -0.000000000000098
1.400000000000000 -0.000000000000129
1.410000000000000 -0.000000000000039
1.420000000000000 0.000000000000180
1.430000000000000 -0.000000000000015
1.440000000000000 0.000000000000055
1.450000000000000 -0.000000000000364
1.460000000000000 0.000000000000105
1.470000000000000 0.000000000000179
1.480000000000000 0.000000000000113
1.490000000000000 0.000000000000230
1.500000000000000 -0.000000000000142
1.510000000000000 0.000000000000038
1.520000000000000 0.000000000000025
1.530000000000000 0.000000000000048
1.540000000000000 0.000000000000151
1.550000000000000 -0.000000000000061
1.560000000000000 0.000000000000014
1.570000000000000 -0.000000000000011
1.580000000000000 0.000000000000105
1.590000000000000 -0.000000000000151
1.600000000000000 -0.000000000000010
1.610000000000000 0.000000000000126
1.620000000000000 0.000000000000174
1.630000000000000 -0.000000000000017
1.640000000000000 0.000000000000222
1.650000000000000 0.000000000000151
1.660000000000000 -0.000000000000091
1.670000000000000 -0.000000000000306
1.680000000000000 0.000000000000112
1.690000000000000 0.000000000000020
1.700000000000000 0.000000000000021
1.710000000000000 -0.000000000000237
1.720000000000000 0.000000000000088
1.730000000000000 -0.000000000000061
1.740000000000000 -0.000000000000071
1.750000000000000 0.000000000000062
1.760000000000000 -0.000000000000131
1.770000000000000 0.000000000000065
1.780000000000000 -0.000000000000068
1.790000000000000 0.000000000000234
1.800000000000000 0.000000000000361
1.810000000000000 -0.000000000000106
1.820000000000000 -0.000000000000044
1.830000000000000 -0.000000000000068
1.840000000000000 0.000000000000098
1.850000000000000 -0.000000000000075
1.860000000000000 -0.000000000000183
1.870000000000000 -0.000000000000018
1.880000000000000 0.000000000000140
1.890000000000000 -0.000000000000008
1.900000000000000 0.000000000000148
1.910000000000000 0.000000000000058
1.920000000000000 0.000000000000304
1.930000000000000 -0.000000000000103
1.940000000000000 -0.000000000000111
1.950000000000000 -0.000000000000092
1.960000000000000 -0.000000000000360
1.970000000000000 0.000000000000086
1.980000000000000 -0.000000000000067
1.990000000000000 -0.000000000000002
2.000000000000000 0.000000000000053
2.010000000000000 -0.000000000000149
2.020000000000000 -0.000000000000040
2.030000000000000 -0.000000000000800
2.040000000000000 0.000000000000834
2.050000000000000 0.000000000000267
2.060000000000000 -0.000000000001106
2.070000000000000 -0.000000000000390
2.080000000000000 0.000000000000124
2.090000000000000 -0.000000000000324
2.100000000000000 -0.000000000000887
2.110000000000000 0.000000000000077
2.120000000000000 -0.000000000000152
2.130000000000000 0.000000000000473
2.140000000000000 -0.000000000000075
2.150000000000000 0.000000000000086
2.160000000000000 -0.000000000000132
2.170000000000000 0.000000000000172
2.180000000000000 -0.000000000000784
2.190000000000000 -0.000000000000662
2.200000000000000 -0.000000000000413
2.210000000000000 0.000000000000268
2.220000000000000 -0.000000000000959
2.230000000000000 0.000000000000790
2.240000000000000 -0.000000000000085
2.250000000000000 0.000000000000238
2.260000000000000 0.000000000000199
2.270000000000000 0.000000000000449
2.280000000000000 -0.000000000000002
2.290000000000000 0.000000000000602
2.300000000000000 -0.000000000000399
2.310000000000000 -0.000000000000302
2.320000000000000 -0.000000000000011
2.330000000000000 -0.000000000000148
2.340000000000000 -0.000000000000516
2.350000000000000 -0.000000000000819
2.360000000000000 0.000000000000616
2.370000000000000 -0.000000000000819
2.380000000000000 -0.000000000000462
2.390000000000000 -0.000000000000787
2.400000000000000 -0.000000000000582
2.410000000000000 -0.000000000000452
2.420000000000000 -0.000000000000284
2.430000000000000 -0.000000000000020
2.440000000000000 0.000000000000019
2.450000000000000 -0.000000000000278
2.460000000000000 -0.000000000000438
2.470000000000000 -0.000000000000119
2.480000000000000 0.000000000000184
2.490000000000000 -0.000000000000966
2.500000000000000 0.000000000000123
2.510000000000000 0.000000000000375
2.520000000000000 -0.000000000000077
2.530000000000000 -0.000000000000228
2.540000000000000 -0.000000000000264
2.550000000000000 0.000000000000041
2.560000000000000 -0.000000000000658
2.570000000000000 -0.000000000000442
2.580000000000000 -0.000000000000933
2.590000000000000 -0.000000000000796
2.600000000000000 -0.000000000000103
2.610000000000000 -0.000000000000289
2.620000000000000 0.000000000000149
2.630000000000000 -0.000000000000398
2.640000000000000 -0.000000000000032
2.650000000000000 0.000000000000697
2.660000000000000 -0.000000000000076
2.670000000000000 0.000000000000043
2.680000000000000 0.000000000000295
2.690000000000000 -0.000000000000560
2.700000000000000 -0.000000000000032
2.710000000000000 -0.000000000000162
2.720000000000000 -0.000000000000818
2.730000000000000 -0.000000000000648
2.740000000000000 0.000000000000219
2.750000000000000 0.000000000000271
2.760000000000000 0.000000000000580
2.770000000000000 -0.000000000000418
2.780000000000000 0.000000000000112
2.790000000000000 -0.000000000000110
2.800000000000000 -0.000000000000542
2.810000000000000 -0.000000000000334
2.820000000000000 0.000000000000188
2.830000000000000 0.000000000000050
2.840000000000000 -0.000000000001091
2.850000000000000 -0.000000000000548
2.860000000000000 -0.000000000000789
2.870000000000000 -0.000000000000031
2.880000000000000 0.000000000000009
2.890000000000000 -0.000000000000060
2.900000000000000 0.000000000000328
2.910000000000000 0.000000000000728
2.920000000000000 -0.000000000000033
2.930000000000000 -0.000000000000950
2.940000000000000 -0.000000000000022
2.950000000000000 0.000000000000301
2.960000000000000 -0.000000000000725
2.970000000000000 0.000000000000221
2.980000000000000 -0.000000000000021
2.990000000000000 -0.000000000000435
3.000000000000000 -0.000000000000150
3.010000000000000 -0.000000000000106
3.020000000000000 -0.000000000000438
3.030000000000000 -0.000000000000746
3.040000000000000 -0.000000000000452
3.050000000000000 0.000000000000120
3.060000000000000 -0.000000000000079
3.070000000000000 -0.000000000000143
3.080000000000000 -0.000000000000295
3.090000000000000 -0.000000000000073
3.100000000000000 -0.000000000000296
3.110000000000000 -0.000000000000596
3.120000000000000 0.000000000000316
3.130000000000000 -0.000000000000394
3.140000000000000 0.000000000001050
3.150000000000000 -0.000000000000530
3.160000000000000 -0.000000000000164
3.170000000000000 0.000000000000221
3.180000000000000 -0.000000000000362
3.190000000000000 -0.000000000000931
3.200000000000000 0.000000000000092
3.210000000000000 -0.000000000000948
3.220000000000000 0.000000000000123
3.230000000000000 -0.000000000000582
3.240000000000000 -0.000000000000657
3.250000000000000 -0.000000000000457
3.260000000000000 -0.000000000000319
3.270000000000000 0.000000000000228
3.280000000000000 -0.000000000000250
3.290000000000000 -0.000000000000158
3.300000000000000 -0.000000000000296
3.310000000000000 -0.000000000000681
3.320000000000000 0.000000000000312
3.330000000000000 0.000000000000192
3.340000000000000 0.000000000000125
3.350000000000000 0.000000000000333
3.360000000000000 -0.000000000000624
3.370000000000000 -0.000000000000137
3.380000000000000 -0.000000000000979
3.390000000000000 -0.000000000000461
3.400000000000000 -0.000000000000528
3.410000000000000 -0.000000000000627
3.420000000000000 -0.000000000000357
3.430000000000000 -0.000000000000166
3.440000000000000 -0.000000000000855
3.450000000000000 -0.000000000000361
3.460000000000000 0.000000000000197
3.470000000000000 0.000000000000472
3.480000000000000 -0.000000000000767
3.490000000000000 -0.000000000000717
3.500000000000000 -0.000000000001191
3.510000000000000 -0.000000000000456
3.520000000000000 -0.000000000000384
3.530000000000000 0.000000000000054
3.540000000000000 -0.000000000000047
3.550000000000000 0.000000000001321
3.560000000000000 -0.000000000000453
3.570000000000000 -0.000000000001277
3.580000000000000 -0.000000000000281
3.590000000000000 -0.000000000000324
3.600000000000000 0.000000000000670
3.610000000000000 -0.000000000000339
3.620000000000000 -0.000000000001244
3.630000000000000 -0.000000000000469
3.640000000000000 -0.000000000000411
3.650000000000000 -0.000000000000558
3.660000000000000 -0.000000000000139
3.670000000000000 0.000000000000133
3.680000000000000 -0.000000000000925
3.690000000000000 -0.000000000000222
3.700000000000000 0.000000000000702
3.710000000000000 -0.000000000000705
3.720000000000000 -0.000000000000369
3.730000000000000 -0.000000000000380
3.740000000000000 -0.000000000000469
3.750000000000000 0.000000000000463
3.760000000000000 -0.000000000000642
3.770000000000000 -0.000000000000268
3.780000000000000 -0.000000000000374
3.790000000000000 0.000000000000644
3.800000000000000 -0.000000000000320
3.810000000000000 -0.000000000000735
3.820000000000000 0.000000000000354
3.830000000000000 -0.000000000000074
3.840000000000000 0.000000000000309
3.850000000000000 -0.000000000001208
3.860000000000000 0.000000000000733
3.870000000000000 0.000000000000183
3.880000000000000 -0.000000000000747
3.890000000000000 -0.000000000000394
3.900000000000000 0.000000000000023
3.910000000000000 0.000000000000096
3.920000000000000 0.000000000000124
3.930000000000000 0.000000000000122
3.940000000000000 0.000000000000364
3.950000000000000 -0.000000000000301
3.960000000000000 -0.000000000000460
3.970000000000000 -0.000000000000970
3.980000000000000 -0.000000000000149
3.990000000000000 0.000000000000355
4.000000000000000 -0.000000000000015
4.010000000000000 -0.000000000000306
4.020000000000000 -0.000000000000831
4.030000000000000 -0.000000000000912
4.040000000000000 -0.000000000000311
4.050000000000000 -0.000000000000201
4.060000000000000 -0.000000000000325
4.070000000000000 -0.000000000000540
4.080000000000000 0.000000000000879
4.090000000000000 -0.000000000000879
4.100000000000001 -0.000000000000556
4.110000000000000 -0.000000000000786
4.120000000000000 -0.000000000000383
4.130000000000000 -0.000000000000231
4.140000000000001 -0.000000000000645
4.150000000000000 -0.000000000000218
4.160000000000000 -0.000000000000413
4.170000000000000 0.000000000000343
4.180000000000001 -0.000000000000785
4.190000000000000 -0.000000000000334
4.200000000000000 -0.000000000000169
4.210000000000000 0.000000000000146
4.220000000000001 0.000000000000459
4.230000000000000 -0.000000000000035
4.240000000000000 -0.000000000000282
4.250000000000000 0.000000000000062
4.260000000000000 -0.000000000000372
4.270000000000000 -0.000000000000013
4.280000000000000 -0.000000000000103
4.290000000000000 -0.000000000000553
4.300000000000000 0.000000000000343
4.310000000000000 0.000000000000132
4.320000000000000 -0.000000000000409
4.330000000000000 -0.000000000000427
4.340000000000000 -0.000000000000102
4.350000000000001 -0.000000000000859
4.360000000000000 0.000000000000044
4.370000000000000 -0.000000000000406
4.380000000000000 -0.000000000000833
4.390000000000001 -0.000000000000880
4.400000000000000 -0.000000000000345
4.410000000000000 -0.000000000000107
4.420000000000000 -0.000000000000548
4.430000000000001 -0.000000000000573
4.440000000000000 -0.000000000000314
4.450000000000000 -0.000000000000748
4.460000000000000 -0.000000000000143
4.470000000000001 0.000000000000185
4.480000000000000 -0.000000000000764
4.490000000000000 -0.000000000000330
4.500000000000000 -0.000000000000206
4.510000000000000 -0.000000000000345
4.520000000000000 -0.000000000000003
4.530000000000000 -0.000000000000172
4.540000000000000 -0.000000000000379
4.550000000000000 -0.000000000000116
4.560000000000000 -0.000000000000483
4.570000000000000 -0.000000000000787
4.580000000000000 0.000000000000655
4.590000000000000 -0.000000000000764
4.600000000000001 -0.000000000000530
4.610000000000000 -0.000000000001038
4.620000000000000 -0.000000000000045
4.630000000000000 -0.000000000000989
4.640000000000001 -0.000000000000780
4.650000000000000 0.000000000000790
4.660000000000000 0.000000000000146
4.670000000000000 0.000000000000705
4.680000000000001 -0.000000000001349
4.690000000000000 -0.000000000000122
4.700000000000000 -0.000000000000597
4.710000000000000 -0.000000000000291
4.720000000000001 -0.000000000001411
4.730000000000000 -0.000000000000289
4.740000000000000 0.000000000000591
4.750000000000000 -0.000000000000506
4.760000000000000 -0.000000000000995
4.770000000000000 -0.000000000000084
4.780000000000000 0.000000000000235
4.790000000000000 0.000000000000442
4.800000000000000 -0.000000000000290
4.810000000000000 0.000000000000308
4.820000000000000 -0.000000000000719
4.830000000000000 -0.000000000000766
4.840000000000000 0.000000000000146
4.850000000000001 0.000000000000101
4.860000000000000 0.000000000000373
4.870000000000000 -0.000000000000258
4.880000000000000 -0.000000000000287
4.890000000000001 -0.000000000000928
4.900000000000000 -0.000000000000966
4.910000000000000 -0.000000000000540
4.920000000000000 -0.000000000000223
4.930000000000001 0.000000000000184
4.940000000000000 0.000000000000074
4.950000000000000 -0.000000000000036
4.960000000000000 0.000000000000085
4.970000000000001 -0.000000000000687
4.980000000000000 -0.000000000000782
4.990000000000000 -0.000000000000056
5.000000000000000 0.000000000000352
5.010000000000001 9.999999999998908
5.020000000000000 9.999999999999318
5.030000000000000 9.999999999999719
5.040000000000000 10.000000000001833
5.050000000000000 10.000000000000949
5.060000000000000 9.999999999999840
5.070000000000000 10.000000000000792
5.080000000000000 9.999999999998725
5.090000000000000 9.999999999998678
5.100000000000001 9.999999999997499
5.110000000000000 9.999999999998785
5.120000000000000 10.000000000000313
5.130000000000000 9.999999999998922
5.140000000000001 10.000000000001506
5.150000000000000 10.000000000000519
5.160000000000000 9.999999999999851
5.170000000000000 10.000000000000217
5.180000000000001 9.999999999999536
5.190000000000000 10.000000000000853
5.200000000000000 9.999999999998334
5.210000000000000 10.000000000001220
5.220000000000001 10.000000000001453
5.230000000000000 10.000000000001492
5.240000000000000 10.000000000000767
5.250000000000000 10.000000000000234
5.260000000000001 10.000000000000240
5.270000000000000 9.999999999999210
5.280000000000000 9.999999999999924
5.290000000000000 10.000000000002164
5.300000000000000 10.000000000000110
5.310000000000000 9.999999999998797
5.320000000000000 9.999999999998625
5.330000000000000 10.000000000001371
5.340000000000000 9.999999999999510
5.350000000000001 9.999999999999410
5.360000000000000 10.000000000000847
5.370000000000000 10.000000000001247
5.380000000000000 9.999999999999432
5.390000000000001 9.999999999999714
5.400000000000000 9.999999999999712
5.410000000000000 9.999999999999714
5.420000000000000 10.000000000001119
5.430000000000001 10.000000000000592
5.440000000000000 10.000000000000544
5.450000000000000 10.000000000002117
5.460000000000000 10.000000000000171
5.470000000000001 9.999999999999448
5.480000000000000 9.999999999999101
5.490000000000000 9.999999999999465
5.500000000000000 9.999999999998755
5.510000000000001 10.000000000001352
5.520000000000000 9.999999999999634
5.530000000000000 9.999999999999439
5.540000000000000 9.999999999999977
5.550000000000000 9.999999999999410
5.560000000000000 9.999999999997506
5.570000000000000 9.999999999998526
5.580000000000000 10.000000000000515
5.590000000000000 10.000000000001496
5.600000000000001 10.000000000003105
5.610000000000000 9.999999999999627
5.620000000000000 9.999999999999279
5.630000000000000 9.999999999999481
5.640000000000001 10.000000000001197
5.650000000000000 9.999999999998508
5.660000000000000 10.000000000001641
5.670000000000000 10.000000000001021
5.680000000000001 9.999999999998959
5.690000000000000 10.000000000000604
5.700000000000000 9.999999999997399
5.710000000000000 9.999999999998915
5.720000000000001 10.000000000002640
5.730000000000000 9.999999999999133
5.740000000000000 10.000000000000398
5.750000000000000 10.000000000000032
5.760000000000001 10.000000000000675
5.770000000000000 10.000000000001158
5.780000000000000 10.000000000002457
5.790000000000000 9.999999999998328
5.800000000000001 9.999999999999217
5.810000000000000 9.999999999999851
5.820000000000000 10.000000000000519
5.830000000000000 9.999999999999444
5.840000000000000 10.000000000000043
5.850000000000001 9.999999999999897
5.860000000000000 9.999999999998366
5.870000000000000 9.999999999997685
5.880000000000000 9.999999999998570
5.890000000000001 9.999999999999469
5.900000000000000 9.999999999999408
5.910000000000000 10.000000000002617
5.920000000000000 9.999999999999323
5.930000000000001 9.999999999998256
5.940000000000000 9.999999999998687
5.950000000000000 9.999999999998401
5.960000000000000 10.000000000000929
5.970000000000001 10.000000000000270
5.980000000000000 10.000000000001757
5.990000000000000 10.000000000001350
6.000000000000000 9.999999999998341
6.010000000000001 10.000000000001336
6.020000000000000 9.999999999998005
6.030000000000000 9.999999999999588
6.040000000000000 9.999999999999591
6.050000000000001 9.999999999999442
6.060000000000000 10.000000000001716
6.070000000000000 10.000000000001450
6.080000000000000 9.999999999998904
6.090000000000000 9.999999999999501
6.100000000000001 9.999999999998643
6.110000000000000 9.999999999997147
6.120000000000000 9.999999999999165
6.130000000000000 9.999999999999190
6.140000000000001 10.000000000000078
6.150000000000000 9.999999999999371
6.160000000000000 10.000000000001037
6.170000000000000 10.000000000003034
6.180000000000001 10.000000000000927
6.190000000000000 9.999999999997796
6.200000000000000 9.999999999997904
6.210000000000000 10.000000000001386
6.220000000000001 10.000000000000419
6.230000000000000 9.999999999998906
6.240000000000000 9.999999999997756
6.250000000000000 9.999999999998037
6.260000000000001 10.000000000002018
6.270000000000000 9.999999999999975
6.280000000000000 10.000000000001016
6.290000000000000 10.000000000000650
6.300000000000001 9.999999999999519
6.310000000000000 9.999999999998156
6.320000000000000 9.999999999998927
6.330000000000000 10.000000000001560
6.340000000000001 9.999999999999293
6.350000000000001 9.999999999999398
6.360000000000000 9.999999999998629
6.370000000000000 9.999999999999730
6.380000000000000 9.999999999997355
6.390000000000001 10.000000000000057
6.400000000000000 10.000000000000620
6.410000000000000 9.999999999996252
6.420000000000000 9.999999999999899
6.430000000000001 9.999999999997939
6.440000000000000 10.000000000000473
6.450000000000000 9.999999999997671
6.460000000000000 9.999999999998337
6.470000000000001 9.999999999999607
6.480000000000000 10.000000000001808
6.490000000000000 10.000000000000703
6.500000000000000 9.999999999997472
6.510000000000001 10.000000000001567
6.520000000000000 10.000000000002874
6.530000000000000 9.999999999999815
6.540000000000000 9.999999999997865
6.550000000000001 9.999999999998941
6.560000000000000 9.999999999999106
6.570000000000000 9.999999999999737
6.580000000000000 10.000000000000007
6.590000000000001 10.000000000001968
6.600000000000001 10.000000000000876
6.610000000000000 9.999999999999261
6.620000000000000 10.000000000001007
6.630000000000000 9.999999999998053
6.640000000000001 10.000000000001407
6.650000000000000 9.999999999999014
6.660000000000000 9.999999999999741
6.670000000000000 9.999999999999172
6.680000000000001 9.999999999998938
6.690000000000000 9.999999999999453
6.700000000000000 9.999999999999584
6.710000000000000 9.999999999999446
6.720000000000001 9.999999999999751
6.730000000000000 9.999999999999503
6.740000000000000 9.999999999999606
6.750000000000000 9.999999999999872
6.760000000000001 9.999999999998410
6.770000000000000 9.999999999999574
6.780000000000000 9.999999999999684
6.790000000000000 9.999999999998122
6.800000000000001 9.999999999999638
6.810000000000000 10.000000000000812
6.820000000000000 9.999999999998725
6.830000000000000 9.999999999997520
6.840000000000001 10.000000000000082
6.850000000000001 10.000000000000847
6.860000000000000 10.000000000002109
6.870000000000000 9.999999999998533
6.880000000000000 9.999999999998316
6.890000000000001 10.000000000001197
6.900000000000000 10.000000000000446
6.910000000000000 9.999999999997616
6.920000000000000 9.999999999999577
6.930000000000001 10.000000000001325
6.940000000000000 9.999999999998186
6.950000000000000 9.999999999998071
6.960000000000000 9.999999999999741
6.970000000000001 10.000000000000071
6.980000000000000 10.000000000000613
6.990000000000000 10.000000000000632
7.000000000000000 9.999999999997900
7.010000000000001 9.999999999998881
7.020000000000000 10.000000000000018
7.030000000000000 9.999999999999886
7.040000000000000 10.000000000001286
7.050000000000001 9.999999999999906
7.060000000000000 10.000000000000217
7.070000000000000 9.999999999999986
7.080000000000000 9.999999999998632
7.090000000000001 10.000000000000707
7.100000000000001 10.000000000004041
7.110000000000000 10.000000000000137
7.120000000000000 10.000000000000455
7.130000000000001 9.999999999998458
7.140000000000001 10.000000000001631
7.150000000000000 9.999999999998369
7.160000000000000 9.999999999998543
7.170000000000000 10.000000000001217
7.180000000000001 9.999999999998828
7.190000000000000 10.000000000001428
7.200000000000000 10.000000000002903
7.210000000000000 10.000000000000394
7.220000000000001 10.000000000002752
7.230000000000000 9.999999999999872
7.240000000000000 10.000000000000508
7.250000000000000 10.000000000000883
7.260000000000001 10.000000000000544
7.270000000000000 10.000000000000217
7.280000000000000 9.999999999997922
7.290000000000000 10.000000000002176
7.300000000000001 10.000000000000028
7.310000000000000 9.999999999999556
7.320000000000000 10.000000000000128
7.330000000000000 10.000000000000769
7.340000000000001 9.999999999999709
7.350000000000001 9.999999999999408
7.360000000000000 9.999999999998595
7.370000000000000 9.999999999998629
7.380000000000001 10.000000000001576
7.390000000000001 10.000000000001627
7.400000000000000 9.999999999998472
7.410000000000000 10.000000000000416
7.420000000000000 10.000000000000457
7.430000000000001 10.000000000000794
7.440000000000000 10.000000000000124
7.450000000000000 9.999999999999339
7.460000000000000 9.999999999997883
7.470000000000001 9.999999999998749
7.480000000000000 10.000000000000446
7.490000000000000 9.999999999998003
7.500000000000000 10.000000000001949
7.510000000000001 10.000000000001673
7.520000000000000 10.000000000000338
7.530000000000000 10.000000000000668
7.540000000000000 10.000000000000252
7.550000000000001 9.999999999999947
7.560000000000000 9.999999999999275
7.570000000000000 9.999999999999382
7.580000000000000 9.999999999999465
7.590000000000001 10.000000000003116
7.600000000000001 9.999999999999101
7.610000000000000 10.000000000000773
7.620000000000000 10.000000000001418
7.630000000000001 9.999999999999440
7.640000000000001 9.999999999995588
7.650000000000000 9.999999999998302
7.660000000000000 9.999999999999451
7.670000000000000 9.999999999997904
7.680000000000001 10.000000000002643
7.690000000000000 9.999999999998586
7.700000000000000 10.000000000000952
7.710000000000000 9.999999999998215
7.720000000000001 10.000000000000966
7.730000000000000 9.999999999997900
7.740000000000000 9.999999999999345
7.750000000000000 10.000000000000043
7.760000000000001 10.000000000001329
7.770000000000000 9.999999999999019
7.780000000000000 10.000000000001727
7.790000000000000 10.000000000001290
7.800000000000001 9.999999999999860
7.810000000000000 10.000000000000929
7.820000000000000 9.999999999997950
7.830000000000000 10.000000000001450
7.840000000000001 9.999999999998950
7.850000000000001 10.000000000000380
7.860000000000000 9.999999999998815
7.870000000000000 10.000000000000139
7.880000000000001 10.000000000000671
7.890000000000001 9.999999999999430
7.900000000000000 10.000000000000078
7.910000000000000 9.999999999998256
7.920000000000001 10.000000000000243
7.930000000000001 9.999999999998959
7.940000000000000 10.000000000000920
7.950000000000000 10.000000000000878
7.960000000000000 10.000000000000146
7.970000000000001 10.000000000001570
7.980000000000000 10.000000000002338
7.990000000000000 10.000000000000075
8.000000000000000 10.000000000000004
8.010000000000000 9.999999999999755
8.020000000000000 10.000000000000217
8.030000000000001 10.000000000001521
8.040000000000001 10.000000000000860
8.050000000000001 10.000000000000222
8.060000000000000 10.000000000000785
8.070000000000000 9.999999999999524
8.080000000000000 10.000000000002565
8.090000000000000 10.000000000000298
8.100000000000000 9.999999999999497
8.110000000000001 9.999999999999275
8.120000000000001 10.000000000001526
8.130000000000001 10.000000000000538
8.140000000000001 9.999999999999767
8.150000000000000 9.999999999998924
8.160000000000000 9.999999999999101
8.170000000000000 9.999999999998540
8.180000000000000 10.000000000000924
8.190000000000001 9.999999999998538
8.200000000000001 10.000000000000121
8.210000000000001 10.000000000000398
8.220000000000001 9.999999999999499
8.230000000000000 9.999999999999059
8.240000000000000 9.999999999998160
8.250000000000000 9.999999999996987
8.260000000000000 9.999999999998478
8.270000000000000 10.000000000001826
8.280000000000001 9.999999999999812
8.290000000000001 10.000000000001180
8.300000000000001 10.000000000000705
8.310000000000000 9.999999999999098
8.320000000000000 9.999999999999286
8.330000000000000 10.000000000001359
8.340000000000000 9.999999999999751
8.350000000000000 10.000000000000554
8.360000000000001 9.999999999999048
8.370000000000001 9.999999999998309
8.380000000000001 10.000000000001020
8.390000000000001 9.999999999998474
8.400000000000000 9.999999999999250
8.410000000000000 10.000000000000497
8.420000000000000 10.000000000000579
8.430000000000000 9.999999999999442
8.440000000000001 9.999999999998588
8.450000000000001 9.999999999997780
8.460000000000001 10.000000000000217
8.470000000000001 10.000000000000323
8.480000000000000 9.999999999998407
8.490000000000000 9.999999999998904
8.500000000000000 9.999999999998490
8.510000000000000 9.999999999998499
8.520000000000000 9.999999999999163
8.530000000000001 9.999999999999812
8.540000000000001 10.000000000000359
8.550000000000001 9.999999999998337
8.560000000000000 10.000000000000869
8.570000000000000 10.000000000001638
8.580000000000000 10.000000000000597
8.590000000000000 9.999999999998963
8.600000000000000 10.000000000000922
8.610000000000001 10.000000000001245
8.620000000000001 10.000000000000856
8.630000000000001 9.999999999997460
8.640000000000001 10.000000000000561
8.650000000000000 9.999999999999886
8.660000000000000 9.999999999999675
8.670000000000000 10.000000000002061
8.680000000000000 9.999999999999826
8.690000000000001 10.000000000001334
8.700000000000001 10.000000000002624
8.710000000000001 9.999999999999002
8.720000000000001 10.000000000002309
8.730000000000000 10.000000000002181
8.740000000000000 9.999999999997220
8.750000000000000 9.999999999999611
8.760000000000000 9.999999999997822
8.770000000000000 10.000000000001506
8.780000000000001 10.000000000000245
8.790000000000001 10.000000000001089
8.800000000000001 9.999999999998558
8.810000000000000 10.000000000000568
8.820000000000000 10.000000000000847
8.830000000000000 9.999999999998639
8.840000000000000 9.999999999999272
8.850000000000000 9.999999999998828
8.860000000000001 10.000000000000661
8.870000000000001 10.000000000000146
8.880000000000001 10.000000000000181
8.890000000000001 10.000000000001879
8.900000000000000 10.000000000000391
8.910000000000000 10.000000000000608
8.920000000000000 10.000000000002029
8.930000000000000 9.999999999998353
8.940000000000001 10.000000000002004
8.950000000000001 10.000000000000957
8.960000000000001 10.000000000001979
8.970000000000001 9.999999999997854
8.980000000000000 9.999999999997762
8.990000000000000 10.000000000001821
9.000000000000000 9.999999999999797
9.010000000000000 9.999999999999327
9.020000000000000 10.000000000001265
9.030000000000001 9.999999999999098
9.040000000000001 10.000000000002526
9.050000000000001 10.000000000000078
9.060000000000000 10.000000000001229
9.070000000000000 9.999999999998495
9.080000000000000 9.999999999999078
9.090000000000000 9.999999999998996
9.100000000000000 9.999999999999355
9.110000000000001 10.000000000000885
9.120000000000001 10.000000000001078
9.130000000000001 10.000000000003398
9.140000000000001 10.000000000002522
9.150000000000000 9.999999999999664
9.160000000000000 9.999999999998785
9.170000000000000 9.999999999999375
9.180000000000000 10.000000000000769
9.190000000000001 10.000000000000629
9.200000000000001 10.000000000000552
9.210000000000001 9.999999999999016
9.220000000000001 9.999999999999885
9.230000000000000 10.000000000001808
9.240000000000000 10.000000000001943
9.250000000000000 9.999999999999723
9.260000000000000 9.999999999997817
9.270000000000000 9.999999999998652
9.280000000000001 10.000000000000615
9.290000000000001 10.000000000000803
9.300000000000001 9.999999999998526
9.310000000000000 9.999999999998090
9.320000000000000 10.000000000002242
9.330000000000000 9.999999999997497
9.340000000000000 9.999999999999947
9.350000000000000 10.000000000002558
9.360000000000001 10.000000000002732
9.370000000000001 9.999999999999520
9.380000000000001 10.000000000000465
9.390000000000001 10.000000000000757
9.400000000000000 9.999999999999048
9.410000000000000 9.999999999997691
9.420000000000000 10.000000000000174
9.430000000000000 9.999999999999080
9.440000000000001 9.999999999998288
9.450000000000001 10.000000000000933
9.460000000000001 10.000000000000838
9.470000000000001 10.000000000001450
9.480000000000000 9.999999999997737
9.490000000000000 10.000000000002627
9.500000000000000 9.999999999999980
9.510000000000000 10.000000000002272
9.520000000000000 9.999999999998007
9.530000000000001 9.999999999999773
9.540000000000001 9.999999999997119
9.550000000000001 9.999999999999190
9.560000000000000 9.999999999996216
9.570000000000000 9.999999999999194
9.580000000000000 10.000000000000453
9.590000000000000 9.999999999999645
9.600000000000000 9.999999999999403
9.610000000000001 9.999999999999931
9.620000000000001 9.999999999997872
9.630000000000001 9.999999999998405
9.640000000000001 9.999999999998982
9.650000000000000 10.000000000000782
9.660000000000000 9.999999999998316
9.670000000000000 9.999999999999343
9.680000000000000 10.000000000000661
9.690000000000001 10.000000000002123
9.700000000000001 10.000000000001815
9.710000000000001 9.999999999999790
9.720000000000001 9.999999999999069
9.730000000000000 9.999999999999224
9.740000000000000 9.999999999999638
9.750000000000000 9.999999999997698
9.760000000000000 9.999999999999371
9.770000000000001 9.999999999998373
9.780000000000001 9.999999999996021
9.790000000000001 9.999999999999593
9.800000000000001 9.999999999999961
9.810000000000000 9.999999999999687
9.820000000000000 9.999999999998453
9.830000000000000 9.999999999999307
9.840000000000000 9.999999999998590
9.850000000000000 10.000000000001908
9.860000000000001 9.999999999999329
9.870000000000001 9.999999999999664
9.880000000000001 9.999999999999117
9.890000000000001 10.000000000001958
9.900000000000000 10.000000000000604
9.910000000000000 10.000000000003315
9.920000000000000 9.999999999996751
9.930000000000000 10.000000000001105
9.940000000000001 10.000000000001373
9.950000000000001 9.999999999998883
9.960000000000001 9.999999999999512
9.970000000000001 10.000000000000698
9.980000000000000 10.000000000001290
9.990000000000000 9.999999999999226
10.000000000000000 9.999999999998062
10.010000000000000 15.000000000000167
10.020000000000000 15.000000000000949
10.029999999999999 14.999999999997190
10.039999999999999 14.999999999998931
10.049999999999999 15.000000000001386
10.059999999999999 15.000000000000059
10.070000000000000 14.999999999999821
10.080000000000000 15.000000000000954
10.090000000000000 15.000000000000753
10.100000000000000 15.000000000002871
10.109999999999999 14.999999999999890
10.119999999999999 14.999999999998341
10.129999999999999 14.999999999997733
10.139999999999999 14.999999999998096
10.150000000000000 15.000000000001034
10.160000000000000 14.999999999997879
10.170000000000000 14.999999999999874
10.180000000000000 14.999999999997293
10.190000000000000 15.000000000002196
10.199999999999999 14.999999999998003
10.209999999999999 15.000000000000373
10.219999999999999 15.000000000002252
10.229999999999999 15.000000000000933
10.240000000000000 14.999999999999050
10.250000000000000 15.000000000000110
10.260000000000000 15.000000000001455
10.270000000000000 15.000000000004935
10.279999999999999 15.000000000000666
10.289999999999999 14.999999999999936
10.299999999999999 15.000000000000083
10.309999999999999 14.999999999998133
10.320000000000000 14.999999999998204
10.330000000000000 15.000000000000986
10.340000000000000 15.000000000002025
10.350000000000000 15.000000000001769
10.359999999999999 15.000000000001050
10.369999999999999 15.000000000003388
10.379999999999999 15.000000000001528
10.389999999999999 15.000000000002050
10.400000000000000 15.000000000003073
10.410000000000000 14.999999999998442
10.420000000000000 15.000000000000778
10.430000000000000 15.000000000001307
10.440000000000000 14.999999999998156
10.449999999999999 14.999999999998071
10.459999999999999 15.000000000000538
10.469999999999999 15.000000000002270
10.480000000000000 14.999999999998598
10.490000000000000 15.000000000000160
10.500000000000000 14.999999999998558
10.510000000000000 14.999999999997627
10.520000000000000 14.999999999999204
10.529999999999999 15.000000000004819
10.539999999999999 15.000000000001867
10.549999999999999 14.999999999999973
10.559999999999999 14.999999999998741
10.570000000000000 14.999999999998508
10.580000000000000 14.999999999997828
10.590000000000000 14.999999999998892
10.600000000000000 14.999999999998515
10.609999999999999 14.999999999998963
10.619999999999999 14.999999999997657
10.629999999999999 14.999999999999309
10.639999999999999 15.000000000002657
10.650000000000000 14.999999999999620
10.660000000000000 15.000000000001908
10.670000000000000 15.000000000000378
10.680000000000000 15.000000000001261
10.690000000000000 14.999999999999943
10.699999999999999 14.999999999994062
10.709999999999999 15.000000000003084
10.719999999999999 15.000000000002341
10.730000000000000 15.000000000002377
10.740000000000000 15.000000000000236
10.750000000000000 15.000000000002903
10.760000000000000 14.999999999999353
10.770000000000000 15.000000000001471
10.779999999999999 14.999999999996930
10.789999999999999 14.999999999997414
10.799999999999999 14.999999999999133
10.809999999999999 15.000000000000268
10.820000000000000 15.000000000000103
10.830000000000000 15.000000000003908
10.840000000000000 14.999999999996554
10.850000000000000 15.000000000000728
10.859999999999999 14.999999999997222
10.869999999999999 14.999999999995328
10.879999999999999 15.000000000005720
10.889999999999999 14.999999999998739
10.900000000000000 15.000000000000732
10.910000000000000 15.000000000004611
10.920000000000000 14.999999999998458
10.930000000000000 15.000000000001984
10.940000000000000 15.000000000002348
10.949999999999999 14.999999999999069
10.959999999999999 14.999999999999620
10.969999999999999 15.000000000001084
10.980000000000000 14.999999999997875
10.990000000000000 15.000000000004263
11.000000000000000 14.999999999997634
11.010000000000000 14.999999999999400
11.020000000000000 15.000000000002164
11.029999999999999 14.999999999993619
11.039999999999999 15.000000000002135
11.049999999999999 15.000000000003419
11.059999999999999 14.999999999994781
11.070000000000000 15.000000000001055
11.080000000000000 14.999999999999995
11.090000000000000 14.999999999999353
11.100000000000000 15.000000000004572
11.109999999999999 15.000000000004828
11.119999999999999 15.000000000004203
11.129999999999999 14.999999999998025
11.139999999999999 15.000000000001791
11.150000000000000 15.000000000002245
11.160000000000000 14.999999999999780
11.170000000000000 15.000000000001377
11.180000000000000 15.000000000005816
11.190000000000000 15.000000000001918
11.199999999999999 15.000000000001251
11.209999999999999 14.999999999999893
11.219999999999999 14.999999999997474
11.230000000000000 14.999999999999982
11.240000000000000 14.999999999996621
11.250000000000000 15.000000000003695
11.260000000000000 14.999999999999797
11.270000000000000 14.999999999999318
11.279999999999999 15.000000000002300
11.289999999999999 15.000000000004521
11.299999999999999 14.999999999997833
11.309999999999999 15.000000000001087
11.320000000000000 15.000000000002661
11.330000000000000 15.000000000003480
11.340000000000000 14.999999999998753
11.350000000000000 15.000000000002448
11.359999999999999 15.000000000001259
11.369999999999999 15.000000000000600
11.379999999999999 14.999999999998472
11.389999999999999 14.999999999997261
11.400000000000000 15.000000000001378
11.410000000000000 14.999999999999758
11.420000000000000 14.999999999998174
11.430000000000000 15.000000000000671
11.440000000000000 15.000000000001737
11.449999999999999 14.999999999996163
11.459999999999999 15.000000000004970
11.469999999999999 14.999999999999819
11.480000000000000 14.999999999999938
11.490000000000000 14.999999999999357
11.500000000000000 15.000000000006793
11.510000000000000 14.999999999996373
11.520000000000000 14.999999999998497
11.529999999999999 14.999999999996952
11.539999999999999 14.999999999995552
11.549999999999999 14.999999999996579
11.559999999999999 14.999999999997494
11.570000000000000 15.000000000003848
11.580000000000000 14.999999999998227
11.590000000000000 15.000000000000467
11.600000000000000 15.000000000003624
11.609999999999999 15.000000000001300
11.619999999999999 15.000000000000668
11.629999999999999 14.999999999993678
11.639999999999999 15.000000000003118
11.650000000000000 15.000000000002636
11.660000000000000 14.999999999999972
11.670000000000000 15.000000000001442
11.680000000000000 15.000000000000474
11.690000000000000 15.000000000001982
11.699999999999999 14.999999999998401
11.709999999999999 15.000000000004185
11.719999999999999 14.999999999997556
11.730000000000000 14.999999999999853
11.740000000000000 14.999999999998398
11.750000000000000 14.999999999999552
11.760000000000000 14.999999999998426
11.770000000000000 14.999999999999272
11.779999999999999 14.999999999999844
11.789999999999999 15.000000000002970
11.799999999999999 14.999999999999339
11.809999999999999 15.000000000001593
11.820000000000000 14.999999999998874
11.830000000000000 15.000000000004409
11.840000000000000 15.000000000001020
11.850000000000000 15.000000000002071
11.859999999999999 14.999999999998224
11.869999999999999 14.999999999999620
11.879999999999999 15.000000000000632
11.889999999999999 15.000000000001036
11.900000000000000 14.999999999996973
11.910000000000000 14.999999999997584
11.920000000000000 15.000000000005143
11.930000000000000 15.000000000004967
11.940000000000000 15.000000000004103
11.949999999999999 14.999999999997733
11.959999999999999 15.000000000000671
11.969999999999999 14.999999999998188
11.980000000000000 15.000000000001268
11.990000000000000 15.000000000000032
12.000000000000000 14.999999999995916
12.010000000000000 15.000000000001286
12.020000000000000 14.999999999996197
12.029999999999999 14.999999999995632
12.039999999999999 15.000000000002643
12.050000000000001 15.000000000001458
12.059999999999999 14.999999999997147
12.070000000000000 14.999999999999220
12.079999999999998 15.000000000005036
12.090000000000000 15.000000000002768
12.100000000000000 14.999999999999558
12.109999999999999 15.000000000002059
12.119999999999999 15.000000000001576
12.129999999999999 15.000000000000641
12.140000000000001 14.999999999998847
12.149999999999999 15.000000000002638
12.160000000000000 15.000000000000099
12.170000000000000 14.999999999999536
12.180000000000000 15.000000000000421
12.190000000000000 15.000000000000819
12.199999999999999 15.000000000000377
12.210000000000001 15.000000000000579
12.219999999999999 14.999999999999533
12.230000000000000 14.999999999997994
12.239999999999998 15.000000000004308
12.250000000000000 14.999999999995643
12.260000000000000 14.999999999996712
12.270000000000000 15.000000000004539
12.279999999999999 15.000000000006359
12.289999999999999 15.000000000004965
12.300000000000001 15.000000000000044
12.309999999999999 14.999999999996552
12.320000000000000 15.000000000002110
12.330000000000000 14.999999999999126
12.340000000000000 15.000000000002858
12.350000000000000 15.000000000004102
12.359999999999999 15.000000000000041
12.369999999999999 14.999999999998140
12.379999999999999 15.000000000000783
12.390000000000001 14.999999999999053
12.399999999999999 15.000000000006295
12.410000000000000 15.000000000003135
12.420000000000000 15.000000000004459
12.430000000000000 15.000000000000776
12.440000000000000 15.000000000002398
12.449999999999999 14.999999999998268
12.460000000000001 14.999999999998090
12.469999999999999 15.000000000000982
12.480000000000000 14.999999999999241
12.489999999999998 15.000000000002842
12.500000000000000 15.000000000004370
12.510000000000000 14.999999999999512
12.520000000000000 14.999999999997671
12.529999999999999 14.999999999998048
12.539999999999999 15.000000000000883
12.550000000000001 15.000000000002741
12.559999999999999 14.999999999997891
12.570000000000000 15.000000000002307
12.580000000000000 14.999999999998431
12.590000000000000 15.000000000000847
12.600000000000000 14.999999999998709
12.609999999999999 15.000000000005047
12.619999999999999 15.000000000000840
12.629999999999999 15.000000000002883
12.640000000000001 14.999999999999917
12.649999999999999 15.000000000005111
12.660000000000000 14.999999999997350
12.670000000000000 15.000000000002952
12.680000000000000 15.000000000001316
12.690000000000000 14.999999999999753
12.699999999999999 15.000000000001528
12.710000000000001 15.000000000003146
12.719999999999999 15.000000000002599
12.730000000000000 14.999999999999430
12.739999999999998 14.999999999997680
12.750000000000000 14.999999999995444
12.760000000000000 15.000000000000709
12.770000000000000 14.999999999999524
12.779999999999999 15.000000000001451
12.789999999999999 15.000000000000826
12.800000000000001 15.000000000002165
12.809999999999999 15.000000000000066
12.820000000000000 14.999999999996346
12.830000000000000 15.000000000001762
12.840000000000000 14.999999999996291
12.850000000000000 14.999999999996886
12.859999999999999 14.999999999994719
12.869999999999999 14.999999999999185
12.879999999999999 14.999999999994641
12.890000000000001 14.999999999996485
12.899999999999999 14.999999999999144
12.910000000000000 15.000000000005981
12.920000000000000 14.999999999998892
12.930000000000000 14.999999999999277
12.940000000000000 15.000000000003277
12.949999999999999 15.000000000001871
12.960000000000001 15.000000000000577
12.969999999999999 14.999999999999389
12.980000000000000 15.000000000001373
12.989999999999998 15.000000000003009
13.000000000000000 14.999999999999462
13.010000000000000 15.000000000002364
13.020000000000000 15.000000000000110
13.029999999999999 14.999999999999075
13.039999999999999 15.000000000002759
13.050000000000001 15.000000000001755
13.059999999999999 14.999999999998801
13.070000000000000 15.000000000000727
13.080000000000000 15.000000000000716
13.090000000000000 14.999999999994658
13.100000000000000 14.999999999999025
13.109999999999999 14.999999999997785
13.120000000000001 15.000000000002798
13.129999999999999 14.999999999996925
13.140000000000001 15.000000000002988
13.149999999999999 15.000000000003427
13.160000000000000 15.000000000002954
13.170000000000000 15.000000000002194
13.180000000000000 14.999999999998861
13.190000000000000 14.999999999998801
13.199999999999999 15.000000000003462
13.210000000000001 14.999999999997060
13.219999999999999 14.999999999994975
13.230000000000000 15.000000000001323
13.239999999999998 15.000000000002618
13.250000000000000 15.000000000000268
13.260000000000000 15.000000000001185
13.270000000000000 15.000000000003917
13.279999999999999 15.000000000001597
13.289999999999999 14.999999999999210
13.300000000000001 15.000000000003334
13.309999999999999 14.999999999999973
13.320000000000000 14.999999999998410
13.330000000000000 14.999999999998062
13.340000000000000 14.999999999997987
13.350000000000000 15.000000000001714
13.359999999999999 14.999999999997019
13.370000000000001 14.999999999998165
13.379999999999999 15.000000000001075
13.390000000000001 15.000000000000949
13.399999999999999 15.000000000001323
13.410000000000000 14.999999999999273
13.420000000000000 15.000000000001968
13.430000000000000 15.000000000000382
13.440000000000000 14.999999999998318
13.449999999999999 15.000000000003352
13.460000000000001 15.000000000000325
13.469999999999999 14.999999999997025
13.480000000000000 15.000000000002226
13.489999999999998 15.000000000003995
13.500000000000000 14.999999999995161
13.510000000000000 14.999999999999970
13.520000000000000 14.999999999996371
13.529999999999999 14.999999999999142
13.539999999999999 15.000000000004894
13.550000000000001 15.000000000000957
13.559999999999999 14.999999999996261
13.570000000000000 14.999999999994055
13.580000000000000 15.000000000003439
13.590000000000000 14.999999999999032
13.600000000000000 15.000000000001611
13.609999999999999 15.000000000000995
13.620000000000001 15.000000000001068
13.629999999999999 14.999999999999160
13.640000000000001 14.999999999994802
13.649999999999999 15.000000000003570
13.660000000000000 15.000000000001167
13.670000000000000 15.000000000004368
13.680000000000000 14.999999999996714
13.690000000000000 14.999999999996005
13.699999999999999 15.000000000001906
13.710000000000001 15.000000000004377
13.719999999999999 15.000000000000332
13.730000000000000 15.000000000000313
13.739999999999998 14.999999999999380
13.750000000000000 14.999999999998957
13.760000000000000 14.999999999993316
13.770000000000000 14.999999999999611
13.779999999999999 14.999999999999853
13.789999999999999 15.000000000002425
13.800000000000001 14.999999999999931
13.809999999999999 14.999999999999291
13.820000000000000 15.000000000003537
13.830000000000000 15.000000000000002
13.840000000000000 15.000000000000371
13.850000000000000 15.000000000000929
13.859999999999999 14.999999999992188
13.870000000000001 14.999999999996346
13.879999999999999 15.000000000001984
13.890000000000001 14.999999999997639
13.899999999999999 14.999999999996176
13.910000000000000 14.999999999998822
13.920000000000000 14.999999999994319
13.930000000000000 15.000000000001750
13.940000000000000 14.999999999999179
13.949999999999999 14.999999999999735
13.960000000000001 14.999999999991795
13.969999999999999 14.999999999998936
13.980000000000000 15.000000000000940
13.989999999999998 14.999999999998080
14.000000000000000 14.999999999999211
14.010000000000000 15.000000000004713
14.020000000000000 14.999999999997815
14.029999999999999 14.999999999993426
14.039999999999999 14.999999999997749
14.050000000000001 14.999999999997160
14.059999999999999 14.999999999993312
14.070000000000000 15.000000000001700
14.080000000000000 14.999999999999144
14.090000000000000 15.000000000002318
14.100000000000000 14.999999999999856
14.109999999999999 14.999999999995131
14.120000000000001 14.999999999994182
14.129999999999999 15.000000000000309
14.140000000000001 14.999999999998055
14.149999999999999 15.000000000001322
14.160000000000000 15.000000000001791
14.170000000000000 15.000000000000776
14.180000000000000 14.999999999998886
14.190000000000000 15.000000000005963
14.199999999999999 14.999999999998055
14.210000000000001 15.000000000001529
14.219999999999999 14.999999999997170
14.230000000000000 14.999999999999277
14.239999999999998 14.999999999997637
14.250000000000000 14.999999999999593
14.260000000000000 14.999999999996747
14.270000000000000 15.000000000001096
14.279999999999999 14.999999999999909
14.289999999999999 15.000000000002613
14.300000000000001 15.000000000003045
14.309999999999999 14.999999999996749
14.320000000000000 14.999999999996337
14.330000000000000 15.000000000002883
14.340000000000000 14.999999999996556
14.350000000000000 15.000000000001871
14.359999999999999 15.000000000000115
14.370000000000001 15.000000000002961
14.379999999999999 15.000000000002851
14.390000000000001 15.000000000002883
14.399999999999999 15.000000000003745
14.410000000000000 15.000000000000645
14.420000000000000 15.000000000000851
14.430000000000000 15.000000000000357
14.440000000000000 15.000000000000298
14.449999999999999 15.000000000002926
14.460000000000001 14.999999999997945
14.469999999999999 14.999999999994758
14.480000000000000 15.000000000001629
14.489999999999998 14.999999999996936
14.500000000000000 15.000000000001220
14.510000000000000 15.000000000002997
14.520000000000000 15.000000000002322
14.529999999999999 14.999999999997621
14.539999999999999 14.999999999997456
14.550000000000001 15.000000000000981
14.559999999999999 15.000000000005697
14.570000000000000 14.999999999996989
14.580000000000000 15.000000000002624
14.590000000000000 14.999999999997568
14.600000000000000 15.000000000000361
14.609999999999999 15.000000000000361
14.620000000000001 15.000000000002723
14.629999999999999 14.999999999999060
14.640000000000001 15.000000000000870
14.649999999999999 15.000000000002382
14.660000000000000 14.999999999996209
14.670000000000000 14.999999999999526
14.680000000000000 14.999999999999806
14.690000000000000 14.999999999997039
14.699999999999999 15.000000000000098
14.710000000000001 15.000000000002585
14.719999999999999 15.000000000000789
14.730000000000000 15.000000000002151
14.739999999999998 15.000000000004588
14.750000000000000 15.000000000001647
14.760000000000000 15.000000000003219
14.770000000000000 15.000000000001689
14.779999999999999 14.999999999999032
14.789999999999999 14.999999999998556
14.800000000000001 15.000000000004620
14.809999999999999 15.000000000003311
14.820000000000000 15.000000000003769
14.830000000000000 14.999999999998613
14.840000000000000 14.999999999999339
14.850000000000000 15.000000000000437
14.859999999999999 14.999999999996932
14.870000000000001 15.000000000005580
14.879999999999999 14.999999999999384
14.890000000000001 14.999999999994593
14.899999999999999 15.000000000001030
14.910000000000000 15.000000000004652
14.920000000000000 14.999999999998026
14.930000000000000 15.000000000003640
14.940000000000000 14.999999999997572
14.949999999999999 15.000000000004208
14.960000000000001 14.999999999999345
14.969999999999999 15.000000000001988
14.980000000000000 14.999999999996701
14.989999999999998 15.000000000000725
15.000000000000000 15.000000000004553
15.010000000000000 13.000000000000790
15.020000000000000 12.999999999997405
15.029999999999999 13.000000000001341
15.039999999999999 12.999999999999533
15.050000000000001 13.000000000005489
15.059999999999999 12.999999999998456
15.070000000000000 12.999999999998463
15.080000000000000 13.000000000001116
15.090000000000000 13.000000000001444
15.100000000000000 13.000000000000968
15.109999999999999 13.000000000001464
15.120000000000001 13.000000000002435
15.129999999999999 12.999999999995518
15.140000000000001 12.999999999997728
15.149999999999999 12.999999999998314
15.160000000000000 13.000000000003377
15.170000000000000 12.999999999994889
15.180000000000000 12.999999999999879
15.190000000000000 12.999999999998503
15.199999999999999 12.999999999999126
15.210000000000001 13.000000000000968
15.219999999999999 13.000000000000211
15.230000000000000 12.999999999998211
15.240000000000000 12.999999999997796
15.250000000000000 12.999999999997614
15.260000000000000 13.000000000003139
15.270000000000000 13.000000000000572
15.279999999999999 12.999999999999650
15.289999999999999 12.999999999998442
15.300000000000001 12.999999999998513
15.309999999999999 13.000000000003253
15.320000000000000 12.999999999997582
15.330000000000000 13.000000000000641
15.340000000000000 12.999999999999316
15.350000000000000 12.999999999999281
15.359999999999999 13.000000000000066
15.370000000000001 13.000000000001451
15.379999999999999 13.000000000000766
15.390000000000001 12.999999999993316
15.399999999999999 13.000000000001222
15.410000000000000 13.000000000000169
15.420000000000000 12.999999999997598
15.430000000000000 12.999999999997820
15.440000000000000 12.999999999998780
15.449999999999999 12.999999999996698
15.460000000000001 13.000000000002228
15.469999999999999 13.000000000001023
15.480000000000000 12.999999999998865
15.490000000000000 12.999999999994937
15.500000000000000 12.999999999999202
15.510000000000000 13.000000000000695
15.520000000000000 13.000000000003267
15.529999999999999 13.000000000000627
15.539999999999999 12.999999999997588
15.550000000000001 13.000000000005651
15.559999999999999 12.999999999995753
15.570000000000000 12.999999999997286
15.580000000000000 12.999999999998495
15.590000000000000 13.000000000002041
15.600000000000000 12.999999999999551
15.609999999999999 13.000000000001281
15.620000000000001 13.000000000002251
15.629999999999999 13.000000000003462
15.640000000000001 13.000000000000362
15.649999999999999 13.000000000000787
15.660000000000000 12.999999999992678
15.670000000000000 12.999999999998082
15.680000000000000 12.999999999997328
15.690000000000000 13.000000000001000
15.699999999999999 12.999999999999492
15.710000000000001 13.000000000000533
15.719999999999999 13.000000000003382
15.730000000000000 12.999999999998552
15.740000000000000 12.999999999999503
15.750000000000000 13.000000000001679
15.760000000000000 12.999999999998865
15.770000000000000 12.999999999998481
15.779999999999999 12.999999999999687
15.789999999999999 12.999999999996794
15.800000000000001 12.999999999996826
15.809999999999999 12.999999999998911
15.820000000000000 12.999999999997245
15.830000000000000 12.999999999999481
15.840000000000000 12.999999999997650
15.850000000000000 12.999999999998893
15.859999999999999 12.999999999996561
15.870000000000001 12.999999999995383
15.879999999999999 13.000000000003128
15.890000000000001 13.000000000002297
15.899999999999999 12.999999999998165
15.910000000000000 13.000000000003306
15.920000000000000 12.999999999995373
15.930000000000000 13.000000000000002
15.940000000000000 13.000000000000702
15.949999999999999 12.999999999995007
15.960000000000001 13.000000000000734
15.969999999999999 12.999999999998149
15.980000000000000 13.000000000000913
15.990000000000000 12.999999999998421
16.000000000000000 13.000000000000199
16.009999999999998 13.000000000001618
16.020000000000000 13.000000000000753
16.030000000000001 13.000000000000496
16.039999999999999 13.000000000001812
16.050000000000001 12.999999999992314
16.059999999999999 13.000000000003569
16.070000000000000 13.000000000000048
16.079999999999998 13.000000000000542
16.090000000000000 13.000000000000661
16.100000000000001 12.999999999999208
16.109999999999999 13.000000000000833
16.120000000000001 13.000000000004382
16.129999999999999 12.999999999997110
16.140000000000001 12.999999999999526
16.149999999999999 13.000000000000005
16.160000000000000 12.999999999997424
16.170000000000002 13.000000000001029
16.180000000000000 12.999999999998119
16.190000000000001 13.000000000003139
16.199999999999999 12.999999999997883
16.210000000000001 12.999999999996168
16.219999999999999 13.000000000000282
16.230000000000000 12.999999999995703
16.239999999999998 12.999999999998677
16.250000000000000 13.000000000002229
16.259999999999998 12.999999999997794
16.270000000000000 12.999999999999513
16.280000000000001 13.000000000000119
16.289999999999999 12.999999999998209
16.300000000000001 13.000000000000773
16.309999999999999 12.999999999999361
16.320000000000000 12.999999999999060
16.329999999999998 12.999999999998275
16.340000000000000 12.999999999996788
16.350000000000001 12.999999999997199
16.359999999999999 12.999999999999835
16.370000000000001 12.999999999998256
16.379999999999999 13.000000000002862
16.390000000000001 12.999999999999503
16.399999999999999 12.999999999999343
16.410000000000000 12.999999999999636
16.420000000000002 13.000000000002347
16.430000000000000 12.999999999999703
16.440000000000001 12.999999999999373
16.449999999999999 13.000000000001902
16.460000000000001 13.000000000000201
16.469999999999999 12.999999999994854
16.480000000000000 12.999999999997298
16.489999999999998 13.000000000001293
16.500000000000000 13.000000000000156
16.509999999999998 12.999999999994483
16.520000000000000 12.999999999999241
16.530000000000001 13.000000000000950
16.539999999999999 12.999999999999604
16.550000000000001 12.999999999997369
16.559999999999999 13.000000000001444
16.570000000000000 12.999999999999611
16.579999999999998 12.999999999998201
16.590000000000000 13.000000000002078
16.600000000000001 13.000000000001316
16.609999999999999 13.000000000000474
16.620000000000001 13.000000000001483
16.629999999999999 13.000000000002190
16.640000000000001 12.999999999999309
16.649999999999999 12.999999999995699
16.660000000000000 12.999999999998041
16.670000000000002 13.000000000002037
16.680000000000000 12.999999999996676
16.690000000000001 12.999999999997849
16.699999999999999 12.999999999997286
16.710000000000001 13.000000000000291
16.719999999999999 12.999999999998874
16.730000000000000 13.000000000003165
16.739999999999998 12.999999999998698
16.750000000000000 13.000000000000117
16.759999999999998 13.000000000000263
16.770000000000000 12.999999999995460
16.780000000000001 12.999999999999115
16.789999999999999 13.000000000001817
16.800000000000001 12.999999999999103
16.809999999999999 13.000000000000744
16.820000000000000 12.999999999994634
16.829999999999998 13.000000000002375
16.840000000000000 12.999999999997280
16.850000000000001 12.999999999999087
16.859999999999999 12.999999999997454
16.870000000000001 12.999999999997547
16.879999999999999 12.999999999998190
16.890000000000001 12.999999999999128
16.899999999999999 12.999999999997867
16.910000000000000 13.000000000001675
16.920000000000002 12.999999999996891
16.930000000000000 13.000000000000957
16.940000000000001 13.000000000002087
16.949999999999999 12.999999999999320
16.960000000000001 12.999999999997558
16.969999999999999 12.999999999997163
16.980000000000000 12.999999999999877
16.989999999999998 13.000000000000261
17.000000000000000 13.000000000000808
17.009999999999998 12.999999999999325
17.020000000000000 12.999999999997693
17.030000000000001 12.999999999995397
17.039999999999999 13.000000000003888
17.050000000000001 13.000000000005038
17.059999999999999 13.000000000001169
17.070000000000000 13.000000000003267
17.079999999999998 12.999999999998952
17.090000000000000 12.999999999998570
17.100000000000001 13.000000000000201
17.109999999999999 13.000000000001288
17.120000000000001 12.999999999999512
17.129999999999999 12.999999999998620
17.140000000000001 12.999999999999673
17.149999999999999 13.000000000000675
17.160000000000000 13.000000000003750
17.170000000000002 12.999999999997041
17.180000000000000 12.999999999997668
17.190000000000001 12.999999999996559
17.199999999999999 12.999999999997273
17.210000000000001 13.000000000001330
17.219999999999999 12.999999999997991
17.230000000000000 13.000000000001428
17.239999999999998 12.999999999993173
17.250000000000000 12.999999999998403
17.259999999999998 12.999999999997842
17.270000000000000 12.999999999996652
17.280000000000001 12.999999999997026
17.289999999999999 12.999999999998403
17.300000000000001 12.999999999999202
17.309999999999999 12.999999999997568
17.320000000000000 12.999999999994460
17.329999999999998 12.999999999997501
17.340000000000000 12.999999999999639
17.350000000000001 12.999999999989598
17.359999999999999 12.999999999995486
17.370000000000001 13.000000000000615
17.379999999999999 13.000000000000776
17.390000000000001 12.999999999999661
17.399999999999999 12.999999999995456
17.410000000000000 13.000000000000178
17.420000000000002 13.000000000004681
17.430000000000000 12.999999999998780
17.440000000000001 13.000000000001394
17.449999999999999 12.999999999999245
17.460000000000001 12.999999999995156
17.469999999999999 12.999999999997220
17.480000000000000 12.999999999996014
17.489999999999998 13.000000000000604
17.500000000000000 13.000000000000844
17.509999999999998 13.000000000003022
17.520000000000000 13.000000000000115
17.530000000000001 13.000000000000663
17.539999999999999 13.000000000002240
17.550000000000001 12.999999999998609
17.559999999999999 13.000000000000169
17.570000000000000 12.999999999997661
17.579999999999998 13.000000000002380
17.590000000000000 13.000000000000144
17.600000000000001 12.999999999998083
17.609999999999999 13.000000000002531
17.620000000000001 12.999999999995522
17.629999999999999 13.000000000000158
17.640000000000001 12.999999999998318
17.649999999999999 12.999999999998431
17.660000000000000 12.999999999997051
17.670000000000002 13.000000000005057
17.680000000000000 13.000000000001206
17.690000000000001 13.000000000001000
17.699999999999999 12.999999999998085
17.710000000000001 13.000000000003265
17.719999999999999 12.999999999998936
17.730000000000000 12.999999999999769
17.739999999999998 13.000000000000854
17.750000000000000 13.000000000000169
17.759999999999998 12.999999999998618
17.770000000000000 13.000000000004063
17.780000000000001 12.999999999999629
17.789999999999999 12.999999999998343
17.800000000000001 13.000000000001636
17.809999999999999 13.000000000002965
17.820000000000000 13.000000000000307
17.829999999999998 12.999999999997405
17.840000000000000 12.999999999999835
17.850000000000001 12.999999999997208
17.859999999999999 13.000000000000524
17.870000000000001 12.999999999999821
17.879999999999999 12.999999999999442
17.890000000000001 12.999999999996577
17.899999999999999 12.999999999997906
17.910000000000000 12.999999999998957
17.920000000000002 12.999999999999947
17.930000000000000 12.999999999996851
17.940000000000001 13.000000000000798
17.949999999999999 12.999999999997787
17.960000000000001 13.000000000003723
17.969999999999999 13.000000000000393
17.980000000000000 12.999999999998353
17.989999999999998 13.000000000004226
18.000000000000000 12.999999999994497
18.010000000000002 12.999999999996641
18.020000000000000 12.999999999998385
18.030000000000001 13.000000000000556
18.039999999999999 13.000000000000279
18.050000000000001 13.000000000000281
18.059999999999999 12.999999999997145
18.070000000000000 13.000000000002936
18.079999999999998 13.000000000000014
18.090000000000000 12.999999999998801
18.100000000000001 12.999999999996204
18.109999999999999 12.999999999999423
18.120000000000001 12.999999999997110
18.129999999999999 12.999999999999252
18.140000000000001 12.999999999997099
18.149999999999999 12.999999999994422
18.160000000000000 12.999999999996648
18.170000000000002 13.000000000003661
18.180000000000000 12.999999999997655
18.190000000000001 13.000000000001011
18.199999999999999 12.999999999999076
18.210000000000001 12.999999999997883
18.219999999999999 13.000000000000243
18.230000000000000 12.999999999997831
18.239999999999998 12.999999999998307
18.250000000000000 12.999999999999005
18.260000000000002 12.999999999999780
18.270000000000000 12.999999999999991
18.280000000000001 12.999999999999828
18.289999999999999 13.000000000003828
18.300000000000001 13.000000000000298
18.309999999999999 12.999999999996614
18.320000000000000 13.000000000000133
18.329999999999998 12.999999999998426
18.340000000000000 13.000000000000144
18.350000000000001 13.000000000001291
18.359999999999999 12.999999999999686
18.370000000000001 12.999999999998654
18.379999999999999 13.000000000000441
18.390000000000001 12.999999999998229
18.399999999999999 13.000000000000044
18.410000000000000 12.999999999997099
18.420000000000002 12.999999999998201
18.430000000000000 12.999999999999295
18.440000000000001 12.999999999996692
18.449999999999999 13.000000000000609
18.460000000000001 13.000000000000265
18.469999999999999 13.000000000002489
18.480000000000000 13.000000000000883
18.489999999999998 13.000000000002268
18.500000000000000 12.999999999998780
18.510000000000002 12.999999999999661
18.520000000000000 12.999999999997835
18.530000000000001 13.000000000000830
18.539999999999999 13.000000000001286
18.550000000000001 12.999999999994195
18.559999999999999 13.000000000003913
18.570000000000000 12.999999999999185
18.579999999999998 12.999999999996200
18.590000000000000 12.999999999996636
18.600000000000001 13.000000000000837
18.609999999999999 13.000000000000098
18.620000000000001 12.999999999996078
18.629999999999999 13.000000000000187
18.640000000000001 12.999999999998897
18.649999999999999 12.999999999996549
18.660000000000000 12.999999999993998
18.670000000000002 13.000000000002434
18.680000000000000 13.000000000005965
18.690000000000001 12.999999999999920
18.699999999999999 13.000000000004404
18.710000000000001 13.000000000001615
18.719999999999999 13.000000000000798
18.730000000000000 13.000000000000249
18.739999999999998 12.999999999999988
18.750000000000000 12.999999999999543
18.760000000000002 13.000000000000776
18.770000000000000 13.000000000004892
18.780000000000001 13.000000000001375
18.789999999999999 12.999999999998954
18.800000000000001 12.999999999996520
18.809999999999999 12.999999999997870
18.820000000000000 12.999999999998289
18.829999999999998 12.999999999996811
18.840000000000000 13.000000000003036
18.850000000000001 12.999999999995611
18.859999999999999 12.999999999997081
18.870000000000001 12.999999999999654
18.879999999999999 12.999999999997202
18.890000000000001 12.999999999997240
18.899999999999999 12.999999999998687
18.910000000000000 13.000000000006009
18.920000000000002 12.999999999996591
18.930000000000000 13.000000000001416
18.940000000000001 12.999999999996854
18.949999999999999 12.999999999997252
18.960000000000001 12.999999999999282
18.969999999999999 12.999999999998257
18.980000000000000 12.999999999997781
18.989999999999998 12.999999999997312
19.000000000000000 12.999999999998296
19.010000000000002 13.000000000001416
19.020000000000000 12.999999999999359
19.030000000000001 13.000000000001044
19.039999999999999 12.999999999995007
19.050000000000001 12.999999999998382
19.059999999999999 12.999999999996966
19.070000000000000 12.999999999998574
19.079999999999998 13.000000000001636
19.090000000000000 12.999999999997637
19.100000000000001 13.000000000001528
19.109999999999999 13.000000000000311
19.120000000000001 12.999999999999110
19.129999999999999 13.000000000000741
19.140000000000001 12.999999999998240
19.149999999999999 12.999999999999110
19.160000000000000 12.999999999997494
19.170000000000002 12.999999999999824
19.180000000000000 13.000000000002592
19.190000000000001 12.999999999997533
19.199999999999999 12.999999999999165
19.210000000000001 12.999999999999007
19.219999999999999 12.999999999997307
19.230000000000000 13.000000000001654
19.239999999999998 12.999999999998932
19.250000000000000 13.000000000001139
19.260000000000002 13.000000000002094
19.270000000000000 12.999999999998328
19.280000000000001 13.000000000000371
19.289999999999999 12.999999999995836
19.300000000000001 13.000000000000886
19.309999999999999 13.000000000000760
19.320000000000000 13.000000000001771
19.329999999999998 12.999999999993923
19.340000000000000 13.000000000001114
19.350000000000001 13.000000000000961
19.359999999999999 12.999999999999673
19.370000000000001 13.000000000000854
19.379999999999999 13.000000000005196
19.390000000000001 12.999999999996721
19.399999999999999 12.999999999997815
19.410000000000000 12.999999999998137
19.420000000000002 13.000000000003224
19.430000000000000 12.999999999999044
19.440000000000001 12.999999999996506
19.449999999999999 13.000000000000798
19.460000000000001 12.999999999997341
19.469999999999999 12.999999999999153
19.480000000000000 13.000000000002144
19.489999999999998 13.000000000000226
19.500000000000000 13.000000000000668
19.510000000000002 13.000000000002222
19.520000000000000 12.999999999999920
19.530000000000001 13.000000000000506
19.539999999999999 12.999999999999465
19.550000000000001 12.999999999996556
19.559999999999999 12.999999999998620
19.570000000000000 12.999999999999750
19.579999999999998 12.999999999997499
19.590000000000000 12.999999999998758
19.600000000000001 13.000000000000130
19.609999999999999 12.999999999998604
19.620000000000001 13.000000000003821
19.629999999999999 12.999999999999732
19.640000000000001 12.999999999999515
19.649999999999999 12.999999999999082
19.660000000000000 12.999999999998666
19.670000000000002 13.000000000003366
19.680000000000000 12.999999999996282
19.690000000000001 13.000000000002144
19.699999999999999 12.999999999999192
19.710000000000001 13.000000000000467
19.719999999999999 13.000000000003704
19.730000000000000 12.999999999995893
19.739999999999998 13.000000000000801
19.750000000000000 12.999999999999686
19.760000000000002 12.999999999999622
19.770000000000000 12.999999999999138
19.780000000000001 13.000000000000911
19.789999999999999 12.999999999994605
19.800000000000001 12.999999999996341
19.809999999999999 13.000000000002673
19.820000000000000 13.000000000003732
19.829999999999998 12.999999999994811
19.840000000000000 12.999999999996428
19.850000000000001 13.000000000002311
19.859999999999999 13.000000000001668
19.870000000000001 13.000000000000497
19.879999999999999 13.000000000000815
19.890000000000001 12.999999999998224
19.899999999999999 12.999999999998090
19.910000000000000 12.999999999994975
19.920000000000002 13.000000000000098
19.930000000000000 12.999999999997227
19.940000000000001 12.999999999998900
19.949999999999999 12.999999999999222
19.960000000000001 12.999999999998336
19.969999999999999 13.000000000000147
19.980000000000000 13.000000000000636
19.989999999999998 12.999999999994099


==> fig/Wdeq0/muHat2.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 0.000000000000625
0.020000000000000 -0.000000000000187
0.030000000000000 -0.000000000000160
0.040000000000000 0.000000000000285
0.050000000000000 -0.000000000000027
0.060000000000000 -0.000000000000023
0.070000000000000 0.000000000000270
0.080000000000000 0.000000000000315
0.090000000000000 0.000000000000169
0.100000000000000 -0.000000000000296
0.110000000000000 -0.000000000000410
0.120000000000000 -0.000000000000477
0.130000000000000 -0.000000000000619
0.140000000000000 0.000000000000056
0.150000000000000 -0.000000000000012
0.160000000000000 -0.000000000000017
0.170000000000000 -0.000000000000010
0.180000000000000 -0.000000000000233
0.190000000000000 -0.000000000000323
0.200000000000000 0.000000000000098
0.210000000000000 -0.000000000000119
0.220000000000000 -0.000000000000356
0.230000000000000 -0.000000000000099
0.240000000000000 0.000000000000360
0.250000000000000 -0.000000000000459
0.260000000000000 -0.000000000000135
0.270000000000000 -0.000000000000325
0.280000000000000 0.000000000000097
0.290000000000000 0.000000000000230
0.300000000000000 -0.000000000000337
0.310000000000000 0.000000000000163
0.320000000000000 -0.000000000000369
0.330000000000000 -0.000000000000219
0.340000000000000 -0.000000000000230
0.350000000000000 -0.000000000000305
0.360000000000000 -0.000000000000530
0.370000000000000 -0.000000000000558
0.380000000000000 0.000000000000427
0.390000000000000 0.000000000000077
0.400000000000000 -0.000000000000144
0.410000000000000 -0.000000000000048
0.420000000000000 0.000000000000002
0.430000000000000 -0.000000000000029
0.440000000000000 -0.000000000000084
0.450000000000000 0.000000000000091
0.460000000000000 -0.000000000000666
0.470000000000000 -0.000000000000241
0.480000000000000 0.000000000000103
0.490000000000000 -0.000000000000319
0.500000000000000 0.000000000000097
0.510000000000000 -0.000000000000091
0.520000000000000 -0.000000000000396
0.530000000000000 0.000000000000059
0.540000000000000 -0.000000000000621
0.550000000000000 -0.000000000000018
0.560000000000000 -0.000000000000039
0.570000000000000 -0.000000000000085
0.580000000000000 -0.000000000000313
0.590000000000000 0.000000000000045
0.600000000000000 -0.000000000000160
0.610000000000000 0.000000000000388
0.620000000000000 0.000000000000401
0.630000000000000 0.000000000000043
0.640000000000000 0.000000000000197
0.650000000000000 0.000000000000117
0.660000000000000 -0.000000000000415
0.670000000000000 -0.000000000000191
0.680000000000000 0.000000000000210
0.690000000000000 -0.000000000000036
0.700000000000000 -0.000000000000381
0.710000000000000 0.000000000000344
0.720000000000000 0.000000000000084
0.730000000000000 -0.000000000000360
0.740000000000000 -0.000000000000392
0.750000000000000 -0.000000000000196
0.760000000000000 -0.000000000000158
0.770000000000000 -0.000000000000533
0.780000000000000 -0.000000000000173
0.790000000000000 0.000000000000017
0.800000000000000 0.000000000000002
0.810000000000000 -0.000000000000191
0.820000000000000 0.000000000000308
0.830000000000000 0.000000000000234
0.840000000000000 -0.000000000000262
0.850000000000000 -0.000000000000081
0.860000000000000 -0.000000000000074
0.870000000000000 -0.000000000000229
0.880000000000000 -0.000000000000069
0.890000000000000 0.000000000000032
0.900000000000000 -0.000000000000026
0.910000000000000 0.000000000000363
0.920000000000000 0.000000000000085
0.930000000000000 0.000000000000010
0.940000000000000 -0.000000000000012
0.950000000000000 -0.000000000000131
0.960000000000000 -0.000000000000017
0.970000000000000 -0.000000000000221
0.980000000000000 -0.000000000000080
0.990000000000000 0.000000000000023
1.000000000000000 -0.000000000000437
1.010000000000000 0.000000000000137
1.020000000000000 -0.000000000000013
1.030000000000000 -0.000000000000218
1.040000000000000 0.000000000000213
1.050000000000000 -0.000000000000050
1.060000000000000 -0.000000000000045
1.070000000000000 0.000000000000025
1.080000000000000 -0.000000000000003
1.090000000000000 0.000000000000058
1.100000000000000 -0.000000000000299
1.110000000000000 -0.000000000000018
1.120000000000000 0.000000000000006
1.130000000000000 0.000000000000099
1.140000000000000 -0.000000000000316
1.150000000000000 0.000000000000017
1.160000000000000 0.000000000000011
1.170000000000000 -0.000000000000060
1.180000000000000 -0.000000000000043
1.190000000000000 0.000000000000155
1.200000000000000 -0.000000000000100
1.210000000000000 -0.000000000000081
1.220000000000000 -0.000000000000102
1.230000000000000 -0.000000000000189
1.240000000000000 0.000000000000056
1.250000000000000 0.000000000000079
1.260000000000000 0.000000000000300
1.270000000000000 -0.000000000000243
1.280000000000000 -0.000000000000084
1.290000000000000 0.000000000000046
1.300000000000000 0.000000000000141
1.310000000000000 -0.000000000000006
1.320000000000000 0.000000000000287
1.330000000000000 -0.000000000000009
1.340000000000000 0.000000000000134
1.350000000000000 0.000000000000094
1.360000000000000 -0.000000000000237
1.370000000000000 -0.000000000000233
1.380000000000000 0.000000000000196
1.390000000000000 0.000000000000244
1.400000000000000 -0.000000000000289
1.410000000000000 -0.000000000000092
1.420000000000000 -0.000000000000064
1.430000000000000 -0.000000000000146
1.440000000000000 -0.000000000000006
1.450000000000000 -0.000000000000007
1.460000000000000 -0.000000000000040
1.470000000000000 -0.000000000000017
1.480000000000000 0.000000000000053
1.490000000000000 0.000000000000111
1.500000000000000 -0.000000000000164
1.510000000000000 0.000000000000260
1.520000000000000 0.000000000000162
1.530000000000000 -0.000000000000312
1.540000000000000 -0.000000000000195
1.550000000000000 0.000000000000027
1.560000000000000 -0.000000000000077
1.570000000000000 -0.000000000000041
1.580000000000000 -0.000000000000178
1.590000000000000 -0.000000000000130
1.600000000000000 0.000000000000184
1.610000000000000 -0.000000000000726
1.620000000000000 0.000000000000081
1.630000000000000 -0.000000000000083
1.640000000000000 -0.000000000000069
1.650000000000000 -0.000000000000253
1.660000000000000 -0.000000000000144
1.670000000000000 0.000000000000303
1.680000000000000 -0.000000000000231
1.690000000000000 -0.000000000000246
1.700000000000000 0.000000000000009
1.710000000000000 -0.000000000000171
1.720000000000000 0.000000000000162
1.730000000000000 -0.000000000000035
1.740000000000000 -0.000000000000052
1.750000000000000 0.000000000000092
1.760000000000000 0.000000000000143
1.770000000000000 -0.000000000000147
1.780000000000000 -0.000000000000325
1.790000000000000 0.000000000000247
1.800000000000000 -0.000000000000044
1.810000000000000 0.000000000000018
1.820000000000000 -0.000000000000344
1.830000000000000 -0.000000000000139
1.840000000000000 0.000000000000071
1.850000000000000 0.000000000000124
1.860000000000000 0.000000000000009
1.870000000000000 0.000000000000085
1.880000000000000 0.000000000000034
1.890000000000000 -0.000000000000105
1.900000000000000 0.000000000000348
1.910000000000000 0.000000000000107
1.920000000000000 -0.000000000000308
1.930000000000000 -0.000000000000014
1.940000000000000 -0.000000000000038
1.950000000000000 -0.000000000000153
1.960000000000000 0.000000000000139
1.970000000000000 0.000000000000240
1.980000000000000 0.000000000000344
1.990000000000000 -0.000000000000120
2.000000000000000 -0.000000000000116
2.010000000000000 7.999999999999862
2.020000000000000 8.000000000000666
2.030000000000000 8.000000000000405
2.040000000000000 8.000000000000894
2.050000000000000 8.000000000000773
2.060000000000000 8.000000000000183
2.070000000000000 8.000000000000171
2.080000000000000 8.000000000000586
2.090000000000000 7.999999999999517
2.100000000000000 7.999999999999313
2.110000000000000 7.999999999999623
2.120000000000000 7.999999999999426
2.130000000000000 7.999999999999734
2.140000000000000 8.000000000000224
2.150000000000000 8.000000000000727
2.160000000000000 8.000000000000309
2.170000000000000 8.000000000000238
2.180000000000000 7.999999999999975
2.190000000000000 7.999999999998285
2.200000000000000 8.000000000000259
2.210000000000000 8.000000000000076
2.220000000000000 7.999999999999449
2.230000000000000 7.999999999999988
2.240000000000000 8.000000000000121
2.250000000000000 7.999999999999642
2.260000000000000 8.000000000000709
2.270000000000000 8.000000000000270
2.280000000000000 8.000000000000403
2.290000000000000 8.000000000001892
2.300000000000000 7.999999999999450
2.310000000000000 8.000000000000670
2.320000000000000 8.000000000000336
2.330000000000000 8.000000000000879
2.340000000000000 8.000000000000723
2.350000000000000 7.999999999999856
2.360000000000000 8.000000000000190
2.370000000000000 8.000000000000696
2.380000000000000 7.999999999999236
2.390000000000000 8.000000000000581
2.400000000000000 8.000000000000151
2.410000000000000 8.000000000000171
2.420000000000000 8.000000000000243
2.430000000000000 8.000000000000933
2.440000000000000 7.999999999999749
2.450000000000000 8.000000000000027
2.460000000000000 7.999999999999834
2.470000000000000 7.999999999999794
2.480000000000000 7.999999999999723
2.490000000000000 8.000000000000053
2.500000000000000 8.000000000001375
2.510000000000000 8.000000000000986
2.520000000000000 8.000000000000416
2.530000000000000 7.999999999999361
2.540000000000000 8.000000000000046
2.550000000000000 8.000000000000416
2.560000000000000 8.000000000001652
2.570000000000000 8.000000000000746
2.580000000000000 7.999999999999416
2.590000000000000 7.999999999999288
2.600000000000000 8.000000000000083
2.610000000000000 8.000000000000965
2.620000000000000 7.999999999999628
2.630000000000000 8.000000000000076
2.640000000000000 8.000000000001053
2.650000000000000 8.000000000000487
2.660000000000000 8.000000000000959
2.670000000000000 8.000000000001236
2.680000000000000 8.000000000001029
2.690000000000000 7.999999999999943
2.700000000000000 7.999999999999727
2.710000000000000 8.000000000000167
2.720000000000000 8.000000000000243
2.730000000000000 7.999999999998407
2.740000000000000 8.000000000000268
2.750000000000000 8.000000000001650
2.760000000000000 8.000000000000425
2.770000000000000 8.000000000000137
2.780000000000000 8.000000000000332
2.790000000000000 7.999999999999297
2.800000000000000 8.000000000000856
2.810000000000000 8.000000000000325
2.820000000000000 8.000000000001108
2.830000000000000 8.000000000001080
2.840000000000000 8.000000000000366
2.850000000000000 7.999999999999303
2.860000000000000 7.999999999999975
2.870000000000000 8.000000000000453
2.880000000000000 8.000000000001243
2.890000000000000 7.999999999999389
2.900000000000000 8.000000000000346
2.910000000000000 8.000000000001309
2.920000000000000 7.999999999999439
2.930000000000000 7.999999999999595
2.940000000000000 7.999999999998957
2.950000000000000 8.000000000000277
2.960000000000000 7.999999999999920
2.970000000000000 8.000000000000655
2.980000000000000 8.000000000000668
2.990000000000000 8.000000000000703
3.000000000000000 7.999999999999618
3.010000000000000 8.000000000000819
3.020000000000000 8.000000000000242
3.030000000000000 8.000000000000755
3.040000000000000 8.000000000000270
3.050000000000000 8.000000000000128
3.060000000000000 8.000000000000943
3.070000000000000 8.000000000000838
3.080000000000000 8.000000000000817
3.090000000000000 7.999999999999446
3.100000000000000 7.999999999999761
3.110000000000000 8.000000000000277
3.120000000000000 8.000000000000368
3.130000000000000 8.000000000000760
3.140000000000000 8.000000000002059
3.150000000000000 8.000000000000965
3.160000000000000 8.000000000000199
3.170000000000000 8.000000000000217
3.180000000000000 8.000000000000284
3.190000000000000 8.000000000000535
3.200000000000000 8.000000000000336
3.210000000000000 8.000000000000041
3.220000000000000 8.000000000000432
3.230000000000000 8.000000000000959
3.240000000000000 8.000000000000076
3.250000000000000 7.999999999999467
3.260000000000000 8.000000000000123
3.270000000000000 7.999999999999575
3.280000000000000 8.000000000000158
3.290000000000000 8.000000000000934
3.300000000000000 8.000000000001018
3.310000000000000 7.999999999999212
3.320000000000000 8.000000000000094
3.330000000000000 8.000000000000821
3.340000000000000 8.000000000000391
3.350000000000000 8.000000000001055
3.360000000000000 8.000000000000281
3.370000000000000 8.000000000000222
3.380000000000000 7.999999999999838
3.390000000000000 7.999999999999488
3.400000000000000 7.999999999999488
3.410000000000000 8.000000000000798
3.420000000000000 8.000000000001400
3.430000000000000 7.999999999998847
3.440000000000000 8.000000000000773
3.450000000000000 8.000000000000135
3.460000000000000 8.000000000000387
3.470000000000000 8.000000000000941
3.480000000000000 7.999999999999263
3.490000000000000 7.999999999999752
3.500000000000000 7.999999999999817
3.510000000000000 8.000000000000039
3.520000000000000 8.000000000001245
3.530000000000000 8.000000000000480
3.540000000000000 8.000000000001299
3.550000000000000 8.000000000000009
3.560000000000000 8.000000000001680
3.570000000000000 7.999999999999855
3.580000000000000 7.999999999999980
3.590000000000000 8.000000000000176
3.600000000000000 7.999999999999805
3.610000000000000 8.000000000000142
3.620000000000000 7.999999999999902
3.630000000000000 8.000000000000725
3.640000000000000 8.000000000000060
3.650000000000000 8.000000000000233
3.660000000000000 8.000000000000794
3.670000000000000 7.999999999998714
3.680000000000000 7.999999999999930
3.690000000000000 7.999999999999777
3.700000000000000 8.000000000000508
3.710000000000000 7.999999999999947
3.720000000000000 7.999999999998894
3.730000000000000 7.999999999999778
3.740000000000000 8.000000000000155
3.750000000000000 8.000000000000277
3.760000000000000 8.000000000000888
3.770000000000000 7.999999999999268
3.780000000000000 7.999999999999618
3.790000000000000 8.000000000000409
3.800000000000000 8.000000000001018
3.810000000000000 8.000000000000155
3.820000000000000 8.000000000001064
3.830000000000000 7.999999999999864
3.840000000000000 8.000000000000234
3.850000000000000 7.999999999999353
3.860000000000000 8.000000000000501
3.870000000000000 7.999999999999742
3.880000000000000 7.999999999999900
3.890000000000000 8.000000000000343
3.900000000000000 8.000000000000133
3.910000000000000 8.000000000001069
3.920000000000000 8.000000000000997
3.930000000000000 8.000000000000254
3.940000000000000 8.000000000000151
3.950000000000000 8.000000000000217
3.960000000000000 7.999999999999328
3.970000000000000 7.999999999999797
3.980000000000000 8.000000000000242
3.990000000000000 8.000000000000865
4.000000000000000 8.000000000000128
4.010000000000000 8.000000000000069
4.020000000000000 8.000000000000904
4.030000000000000 7.999999999999975
4.040000000000000 8.000000000000259
4.050000000000000 7.999999999999628
4.060000000000000 8.000000000000462
4.070000000000000 7.999999999999701
4.080000000000000 8.000000000001075
4.090000000000000 7.999999999999288
4.100000000000001 8.000000000001736
4.110000000000000 8.000000000000695
4.120000000000000 8.000000000000226
4.130000000000000 8.000000000000234
4.140000000000001 8.000000000001883
4.150000000000000 8.000000000000805
4.160000000000000 7.999999999999805
4.170000000000000 8.000000000001176
4.180000000000001 8.000000000000794
4.190000000000000 7.999999999999337
4.200000000000000 8.000000000000441
4.210000000000000 8.000000000000188
4.220000000000001 8.000000000001283
4.230000000000000 8.000000000000076
4.240000000000000 8.000000000000554
4.250000000000000 7.999999999999763
4.260000000000000 7.999999999999482
4.270000000000000 8.000000000000869
4.280000000000000 8.000000000000416
4.290000000000000 7.999999999999432
4.300000000000000 8.000000000000210
4.310000000000000 7.999999999999297
4.320000000000000 7.999999999999651
4.330000000000000 8.000000000000240
4.340000000000000 8.000000000000233
4.350000000000001 7.999999999999909
4.360000000000000 7.999999999999439
4.370000000000000 8.000000000000288
4.380000000000000 7.999999999999478
4.390000000000001 7.999999999999679
4.400000000000000 8.000000000000393
4.410000000000000 8.000000000000174
4.420000000000000 7.999999999998366
4.430000000000001 8.000000000001251
4.440000000000000 7.999999999999401
4.450000000000000 8.000000000000345
4.460000000000000 8.000000000000243
4.470000000000001 8.000000000000284
4.480000000000000 7.999999999999199
4.490000000000000 8.000000000000721
4.500000000000000 8.000000000000181
4.510000000000000 8.000000000000949
4.520000000000000 8.000000000000897
4.530000000000000 8.000000000000302
4.540000000000000 8.000000000000094
4.550000000000000 7.999999999998670
4.560000000000000 7.999999999999945
4.570000000000000 8.000000000000153
4.580000000000000 8.000000000000675
4.590000000000000 8.000000000000355
4.600000000000001 8.000000000000108
4.610000000000000 7.999999999999702
4.620000000000000 8.000000000000373
4.630000000000000 8.000000000001343
4.640000000000001 7.999999999999387
4.650000000000000 7.999999999999802
4.660000000000000 8.000000000000858
4.670000000000000 8.000000000001251
4.680000000000001 8.000000000000329
4.690000000000000 7.999999999999841
4.700000000000000 7.999999999999341
4.710000000000000 7.999999999999548
4.720000000000001 7.999999999999831
4.730000000000000 7.999999999999460
4.740000000000000 8.000000000000403
4.750000000000000 8.000000000000670
4.760000000000000 8.000000000000126
4.770000000000000 8.000000000001052
4.780000000000000 8.000000000000602
4.790000000000000 8.000000000000098
4.800000000000000 7.999999999999580
4.810000000000000 8.000000000000263
4.820000000000000 8.000000000000759
4.830000000000000 7.999999999999274
4.840000000000000 7.999999999999719
4.850000000000001 7.999999999999554
4.860000000000000 8.000000000001007
4.870000000000000 8.000000000000600
4.880000000000000 8.000000000000917
4.890000000000001 7.999999999998766
4.900000000000000 7.999999999999202
4.910000000000000 7.999999999999289
4.920000000000000 8.000000000000830
4.930000000000001 8.000000000001217
4.940000000000000 8.000000000000192
4.950000000000000 8.000000000000499
4.960000000000000 7.999999999999583
4.970000000000001 7.999999999999493
4.980000000000000 7.999999999999845
4.990000000000000 8.000000000000149
5.000000000000000 8.000000000000416
5.010000000000001 8.000000000000437
5.020000000000000 7.999999999998159
5.030000000000000 7.999999999997837
5.040000000000000 7.999999999999400
5.050000000000000 8.000000000000295
5.060000000000000 8.000000000001942
5.070000000000000 7.999999999999112
5.080000000000000 7.999999999998159
5.090000000000000 7.999999999999551
5.100000000000001 7.999999999998919
5.110000000000000 7.999999999999920
5.120000000000000 8.000000000000094
5.130000000000000 7.999999999999320
5.140000000000001 7.999999999998900
5.150000000000000 7.999999999999031
5.160000000000000 7.999999999999818
5.170000000000000 8.000000000001192
5.180000000000001 8.000000000000805
5.190000000000000 7.999999999999699
5.200000000000000 8.000000000002252
5.210000000000000 8.000000000001496
5.220000000000001 7.999999999998637
5.230000000000000 8.000000000002006
5.240000000000000 7.999999999998299
5.250000000000000 7.999999999998996
5.260000000000001 7.999999999998735
5.270000000000000 7.999999999999940
5.280000000000000 7.999999999997490
5.290000000000000 8.000000000001680
5.300000000000000 7.999999999999821
5.310000000000000 7.999999999998236
5.320000000000000 7.999999999998245
5.330000000000000 7.999999999998584
5.340000000000000 7.999999999999707
5.350000000000001 7.999999999998592
5.360000000000000 8.000000000000814
5.370000000000000 8.000000000001560
5.380000000000000 7.999999999999081
5.390000000000001 7.999999999999266
5.400000000000000 7.999999999997021
5.410000000000000 7.999999999998349
5.420000000000000 7.999999999997721
5.430000000000001 7.999999999998886
5.440000000000000 8.000000000000613
5.450000000000000 8.000000000001668
5.460000000000000 7.999999999999611
5.470000000000001 7.999999999999515
5.480000000000000 7.999999999998398
5.490000000000000 7.999999999998344
5.500000000000000 7.999999999999875
5.510000000000001 7.999999999999281
5.520000000000000 7.999999999998915
5.530000000000000 7.999999999998542
5.540000000000000 7.999999999999427
5.550000000000000 7.999999999998184
5.560000000000000 7.999999999999836
5.570000000000000 8.000000000000032
5.580000000000000 7.999999999998906
5.590000000000000 7.999999999999223
5.600000000000001 8.000000000000465
5.610000000000000 7.999999999997228
5.620000000000000 8.000000000000165
5.630000000000000 8.000000000001815
5.640000000000001 7.999999999998916
5.650000000000000 7.999999999999548
5.660000000000000 8.000000000000400
5.670000000000000 7.999999999997039
5.680000000000001 8.000000000000075
5.690000000000000 8.000000000001274
5.700000000000000 7.999999999997511
5.710000000000000 8.000000000001634
5.720000000000001 8.000000000002663
5.730000000000000 7.999999999997763
5.740000000000000 8.000000000001240
5.750000000000000 7.999999999998443
5.760000000000001 8.000000000000684
5.770000000000000 8.000000000002576
5.780000000000000 7.999999999999361
5.790000000000000 7.999999999999394
5.800000000000001 8.000000000000714
5.810000000000000 8.000000000001755
5.820000000000000 8.000000000001174
5.830000000000000 7.999999999999585
5.840000000000000 8.000000000000965
5.850000000000001 8.000000000001210
5.860000000000000 7.999999999999928
5.870000000000000 8.000000000000304
5.880000000000000 8.000000000000078
5.890000000000001 8.000000000001160
5.900000000000000 7.999999999999471
5.910000000000000 8.000000000001961
5.920000000000000 8.000000000000529
5.930000000000001 7.999999999999132
5.940000000000000 7.999999999999989
5.950000000000000 7.999999999999075
5.960000000000000 8.000000000001108
5.970000000000001 8.000000000001982
5.980000000000000 8.000000000001268
5.990000000000000 7.999999999998974
6.000000000000000 8.000000000000625
6.010000000000001 7.999999999998524
6.020000000000000 7.999999999999308
6.030000000000000 8.000000000000293
6.040000000000000 7.999999999998876
6.050000000000001 7.999999999998720
6.060000000000000 7.999999999999523
6.070000000000000 7.999999999997446
6.080000000000000 8.000000000000993
6.090000000000000 7.999999999999400
6.100000000000001 8.000000000000632
6.110000000000000 8.000000000001220
6.120000000000000 8.000000000000508
6.130000000000000 8.000000000000259
6.140000000000001 8.000000000000078
6.150000000000000 8.000000000000824
6.160000000000000 7.999999999999320
6.170000000000000 8.000000000001883
6.180000000000001 7.999999999999522
6.190000000000000 7.999999999998370
6.200000000000000 8.000000000000369
6.210000000000000 8.000000000001233
6.220000000000001 7.999999999999448
6.230000000000000 7.999999999999212
6.240000000000000 7.999999999998722
6.250000000000000 8.000000000002364
6.260000000000001 8.000000000000254
6.270000000000000 8.000000000002100
6.280000000000000 8.000000000001746
6.290000000000000 7.999999999998834
6.300000000000001 8.000000000000783
6.310000000000000 8.000000000001620
6.320000000000000 7.999999999998429
6.330000000000000 8.000000000000375
6.340000000000001 7.999999999999549
6.350000000000001 8.000000000001188
6.360000000000000 8.000000000000741
6.370000000000000 7.999999999999568
6.380000000000000 7.999999999999374
6.390000000000001 8.000000000000409
6.400000000000000 8.000000000000499
6.410000000000000 7.999999999998813
6.420000000000000 8.000000000000838
6.430000000000001 7.999999999998761
6.440000000000000 7.999999999999895
6.450000000000000 7.999999999998340
6.460000000000000 7.999999999999807
6.470000000000001 8.000000000000043
6.480000000000000 8.000000000001215
6.490000000000000 8.000000000001632
6.500000000000000 8.000000000000568
6.510000000000001 7.999999999999995
6.520000000000000 8.000000000002382
6.530000000000000 7.999999999999240
6.540000000000000 7.999999999999250
6.550000000000001 8.000000000002355
6.560000000000000 8.000000000000973
6.570000000000000 8.000000000000714
6.580000000000000 7.999999999999679
6.590000000000001 8.000000000001489
6.600000000000001 8.000000000000851
6.610000000000000 8.000000000000767
6.620000000000000 7.999999999999718
6.630000000000000 7.999999999998991
6.640000000000001 7.999999999998427
6.650000000000000 7.999999999997650
6.660000000000000 8.000000000000888
6.670000000000000 7.999999999998817
6.680000000000001 8.000000000001085
6.690000000000000 7.999999999999382
6.700000000000000 8.000000000001011
6.710000000000000 7.999999999997718
6.720000000000001 7.999999999999511
6.730000000000000 7.999999999999380
6.740000000000000 8.000000000002000
6.750000000000000 8.000000000000515
6.760000000000001 7.999999999999916
6.770000000000000 7.999999999999907
6.780000000000000 8.000000000001920
6.790000000000000 8.000000000001547
6.800000000000001 7.999999999999577
6.810000000000000 8.000000000001299
6.820000000000000 7.999999999999456
6.830000000000000 7.999999999999880
6.840000000000001 8.000000000001618
6.850000000000001 7.999999999998796
6.860000000000000 8.000000000002062
6.870000000000000 8.000000000001394
6.880000000000000 7.999999999998987
6.890000000000001 8.000000000000508
6.900000000000000 7.999999999998772
6.910000000000000 8.000000000000572
6.920000000000000 7.999999999998884
6.930000000000001 7.999999999999482
6.940000000000000 7.999999999998388
6.950000000000000 8.000000000001373
6.960000000000000 8.000000000000581
6.970000000000001 8.000000000001767
6.980000000000000 8.000000000001025
6.990000000000000 8.000000000000867
7.000000000000000 7.999999999999317
7.010000000000001 -0.000000000000335
7.020000000000000 -0.000000000000467
7.030000000000000 0.000000000000101
7.040000000000000 0.000000000000309
7.050000000000001 -0.000000000000591
7.060000000000000 0.000000000001475
7.070000000000000 -0.000000000000559
7.080000000000000 -0.000000000000725
7.090000000000001 0.000000000001428
7.100000000000001 0.000000000000972
7.110000000000000 -0.000000000000377
7.120000000000000 -0.000000000000404
7.130000000000001 0.000000000000885
7.140000000000001 0.000000000000563
7.150000000000000 0.000000000000213
7.160000000000000 -0.000000000000644
7.170000000000000 0.000000000000503
7.180000000000001 0.000000000000328
7.190000000000000 0.000000000000292
7.200000000000000 -0.000000000000323
7.210000000000000 -0.000000000000263
7.220000000000001 0.000000000001066
7.230000000000000 -0.000000000000223
7.240000000000000 0.000000000000907
7.250000000000000 0.000000000000895
7.260000000000001 0.000000000000510
7.270000000000000 0.000000000000600
7.280000000000000 -0.000000000000132
7.290000000000000 -0.000000000000245
7.300000000000001 -0.000000000000526
7.310000000000000 0.000000000000199
7.320000000000000 0.000000000000410
7.330000000000000 -0.000000000000364
7.340000000000001 -0.000000000001192
7.350000000000001 -0.000000000000227
7.360000000000000 -0.000000000000660
7.370000000000000 0.000000000000931
7.380000000000001 0.000000000000435
7.390000000000001 0.000000000000290
7.400000000000000 -0.000000000000356
7.410000000000000 0.000000000000183
7.420000000000000 -0.000000000000879
7.430000000000001 0.000000000000691
7.440000000000000 0.000000000001126
7.450000000000000 -0.000000000000272
7.460000000000000 -0.000000000001923
7.470000000000001 0.000000000000185
7.480000000000000 0.000000000000095
7.490000000000000 -0.000000000001304
7.500000000000000 -0.000000000000019
7.510000000000001 -0.000000000000330
7.520000000000000 0.000000000000416
7.530000000000000 -0.000000000001085
7.540000000000000 0.000000000000113
7.550000000000001 0.000000000000225
7.560000000000000 -0.000000000000837
7.570000000000000 0.000000000000880
7.580000000000000 -0.000000000000491
7.590000000000001 0.000000000000952
7.600000000000001 0.000000000000613
7.610000000000000 -0.000000000000593
7.620000000000000 0.000000000000537
7.630000000000001 0.000000000000111
7.640000000000001 -0.000000000000510
7.650000000000000 0.000000000000374
7.660000000000000 0.000000000000078
7.670000000000000 -0.000000000000191
7.680000000000001 0.000000000000787
7.690000000000000 0.000000000000675
7.700000000000000 0.000000000000462
7.710000000000000 0.000000000000109
7.720000000000001 -0.000000000000582
7.730000000000000 -0.000000000000876
7.740000000000000 -0.000000000000962
7.750000000000000 -0.000000000000448
7.760000000000001 -0.000000000001110
7.770000000000000 0.000000000000304
7.780000000000000 0.000000000001393
7.790000000000000 -0.000000000000705
7.800000000000001 0.000000000001050
7.810000000000000 0.000000000001247
7.820000000000000 0.000000000000414
7.830000000000000 -0.000000000000439
7.840000000000001 -0.000000000000131
7.850000000000001 -0.000000000000703
7.860000000000000 -0.000000000000286
7.870000000000000 -0.000000000000265
7.880000000000001 -0.000000000001193
7.890000000000001 -0.000000000001197
7.900000000000000 0.000000000000359
7.910000000000000 0.000000000001303
7.920000000000001 -0.000000000000674
7.930000000000001 -0.000000000000517
7.940000000000000 0.000000000001401
7.950000000000000 0.000000000001585
7.960000000000000 0.000000000001801
7.970000000000001 0.000000000000924
7.980000000000000 0.000000000000491
7.990000000000000 0.000000000000338
8.000000000000000 -0.000000000000158
8.010000000000000 0.000000000001027
8.020000000000000 0.000000000000581
8.030000000000001 0.000000000001675
8.040000000000001 0.000000000000645
8.050000000000001 -0.000000000000107
8.060000000000000 0.000000000001607
8.070000000000000 0.000000000000437
8.080000000000000 -0.000000000000642
8.090000000000000 -0.000000000000661
8.100000000000000 0.000000000000607
8.110000000000001 0.000000000000240
8.120000000000001 0.000000000000139
8.130000000000001 0.000000000000597
8.140000000000001 -0.000000000000295
8.150000000000000 -0.000000000000312
8.160000000000000 -0.000000000000082
8.170000000000000 0.000000000000138
8.180000000000000 0.000000000000580
8.190000000000001 0.000000000000046
8.200000000000001 0.000000000001870
8.210000000000001 -0.000000000000580
8.220000000000001 0.000000000000475
8.230000000000000 -0.000000000000491
8.240000000000000 0.000000000000730
8.250000000000000 0.000000000000842
8.260000000000000 0.000000000000741
8.270000000000000 0.000000000000593
8.280000000000001 0.000000000000912
8.290000000000001 0.000000000001116
8.300000000000001 0.000000000000405
8.310000000000000 -0.000000000001076
8.320000000000000 0.000000000000161
8.330000000000000 0.000000000000569
8.340000000000000 -0.000000000000018
8.350000000000000 0.000000000001276
8.360000000000001 -0.000000000001413
8.370000000000001 -0.000000000000433
8.380000000000001 0.000000000000755
8.390000000000001 -0.000000000000216
8.400000000000000 0.000000000001362
8.410000000000000 0.000000000001106
8.420000000000000 0.000000000001601
8.430000000000000 0.000000000000172
8.440000000000001 0.000000000000174
8.450000000000001 -0.000000000000078
8.460000000000001 0.000000000000813
8.470000000000001 0.000000000000187
8.480000000000000 -0.000000000000357
8.490000000000000 0.000000000000174
8.500000000000000 0.000000000000714
8.510000000000000 -0.000000000001013
8.520000000000000 0.000000000000224
8.530000000000001 0.000000000001172
8.540000000000001 0.000000000001316
8.550000000000001 -0.000000000000227
8.560000000000000 -0.000000000000272
8.570000000000000 0.000000000000485
8.580000000000000 -0.000000000000163
8.590000000000000 -0.000000000000068
8.600000000000000 0.000000000001600
8.610000000000001 0.000000000000608
8.620000000000001 0.000000000001153
8.630000000000001 -0.000000000000274
8.640000000000001 -0.000000000000195
8.650000000000000 -0.000000000000000
8.660000000000000 0.000000000000419
8.670000000000000 -0.000000000000979
8.680000000000000 0.000000000000170
8.690000000000001 0.000000000000612
8.700000000000001 -0.000000000000205
8.710000000000001 0.000000000000657
8.720000000000001 0.000000000001683
8.730000000000000 0.000000000000512
8.740000000000000 -0.000000000000547
8.750000000000000 0.000000000001227
8.760000000000000 -0.000000000000868
8.770000000000000 0.000000000000246
8.780000000000001 -0.000000000000169
8.790000000000001 -0.000000000000765
8.800000000000001 0.000000000000534
8.810000000000000 0.000000000000264
8.820000000000000 -0.000000000000939
8.830000000000000 -0.000000000000691
8.840000000000000 0.000000000000320
8.850000000000000 0.000000000000275
8.860000000000001 0.000000000000115
8.870000000000001 0.000000000000498
8.880000000000001 0.000000000000346
8.890000000000001 0.000000000000540
8.900000000000000 -0.000000000000054
8.910000000000000 -0.000000000001027
8.920000000000000 -0.000000000000316
8.930000000000000 0.000000000000481
8.940000000000001 -0.000000000001294
8.950000000000001 0.000000000000501
8.960000000000001 0.000000000001448
8.970000000000001 -0.000000000001580
8.980000000000000 0.000000000000336
8.990000000000000 0.000000000000570
9.000000000000000 0.000000000000804
9.010000000000000 0.000000000000825
9.020000000000000 0.000000000000340
9.030000000000001 -0.000000000001191
9.040000000000001 0.000000000001110
9.050000000000001 -0.000000000001230
9.060000000000000 -0.000000000000064
9.070000000000000 -0.000000000000019
9.080000000000000 -0.000000000000709
9.090000000000000 -0.000000000001512
9.100000000000000 0.000000000000057
9.110000000000001 -0.000000000000068
9.120000000000001 0.000000000000077
9.130000000000001 -0.000000000000051
9.140000000000001 0.000000000000587
9.150000000000000 0.000000000001311
9.160000000000000 -0.000000000000184
9.170000000000000 0.000000000000253
9.180000000000000 -0.000000000000119
9.190000000000001 0.000000000001897
9.200000000000001 -0.000000000001096
9.210000000000001 0.000000000000386
9.220000000000001 0.000000000000001
9.230000000000000 0.000000000000308
9.240000000000000 -0.000000000000355
9.250000000000000 -0.000000000000641
9.260000000000000 -0.000000000000311
9.270000000000000 0.000000000000658
9.280000000000001 -0.000000000000423
9.290000000000001 0.000000000001370
9.300000000000001 0.000000000000103
9.310000000000000 0.000000000000372
9.320000000000000 0.000000000000580
9.330000000000000 0.000000000000428
9.340000000000000 0.000000000001161
9.350000000000000 -0.000000000000627
9.360000000000001 0.000000000001000
9.370000000000001 -0.000000000000981
9.380000000000001 0.000000000000770
9.390000000000001 -0.000000000000147
9.400000000000000 -0.000000000000270
9.410000000000000 -0.000000000000545
9.420000000000000 -0.000000000000917
9.430000000000000 -0.000000000000538
9.440000000000001 -0.000000000000037
9.450000000000001 0.000000000001268
9.460000000000001 0.000000000000399
9.470000000000001 0.000000000000002
9.480000000000000 -0.000000000000101
9.490000000000000 0.000000000000078
9.500000000000000 -0.000000000000094
9.510000000000000 -0.000000000000422
9.520000000000000 -0.000000000000886
9.530000000000001 0.000000000000186
9.540000000000001 -0.000000000000397
9.550000000000001 0.000000000000048
9.560000000000000 -0.000000000000802
9.570000000000000 0.000000000001016
9.580000000000000 -0.000000000000115
9.590000000000000 0.000000000000764
9.600000000000000 -0.000000000000654
9.610000000000001 -0.000000000001129
9.620000000000001 -0.000000000000957
9.630000000000001 0.000000000000128
9.640000000000001 -0.000000000000558
9.650000000000000 0.000000000001349
9.660000000000000 0.000000000000835
9.670000000000000 -0.000000000000870
9.680000000000000 -0.000000000000298
9.690000000000001 0.000000000000709
9.700000000000001 -0.000000000000098
9.710000000000001 0.000000000000958
9.720000000000001 -0.000000000001247
9.730000000000000 -0.000000000000263
9.740000000000000 -0.000000000000075
9.750000000000000 -0.000000000000463
9.760000000000000 0.000000000000020
9.770000000000001 -0.000000000000494
9.780000000000001 -0.000000000000063
9.790000000000001 0.000000000000051
9.800000000000001 0.000000000000921
9.810000000000000 0.000000000000071
9.820000000000000 -0.000000000000029
9.830000000000000 0.000000000000696
9.840000000000000 0.000000000000563
9.850000000000000 0.000000000002127
9.860000000000001 0.000000000000478
9.870000000000001 -0.000000000000244
9.880000000000001 0.000000000000271
9.890000000000001 0.000000000001252
9.900000000000000 0.000000000000641
9.910000000000000 0.000000000001229
9.920000000000000 -0.000000000000239
9.930000000000000 -0.000000000000366
9.940000000000001 -0.000000000000111
9.950000000000001 0.000000000000592
9.960000000000001 0.000000000000777
9.970000000000001 -0.000000000000934
9.980000000000000 0.000000000000324
9.990000000000000 -0.000000000000560
10.000000000000000 -0.000000000000514
10.010000000000000 0.000000000000239
10.020000000000000 -0.000000000000814
10.029999999999999 -0.000000000001820
10.039999999999999 -0.000000000001560
10.049999999999999 -0.000000000001835
10.059999999999999 0.000000000000032
10.070000000000000 0.000000000000194
10.080000000000000 -0.000000000000561
10.090000000000000 0.000000000000249
10.100000000000000 -0.000000000001440
10.109999999999999 0.000000000001404
10.119999999999999 0.000000000000372
10.129999999999999 -0.000000000000043
10.139999999999999 0.000000000000272
10.150000000000000 0.000000000000400
10.160000000000000 0.000000000000551
10.170000000000000 -0.000000000000696
10.180000000000000 -0.000000000000579
10.190000000000000 -0.000000000000479
10.199999999999999 -0.000000000000827
10.209999999999999 -0.000000000002229
10.219999999999999 -0.000000000001555
10.229999999999999 0.000000000001563
10.240000000000000 -0.000000000000897
10.250000000000000 0.000000000000033
10.260000000000000 -0.000000000000676
10.270000000000000 0.000000000000539
10.279999999999999 0.000000000000558
10.289999999999999 -0.000000000000378
10.299999999999999 0.000000000000206
10.309999999999999 -0.000000000001310
10.320000000000000 0.000000000000550
10.330000000000000 -0.000000000000938
10.340000000000000 0.000000000000074
10.350000000000000 0.000000000002402
10.359999999999999 0.000000000001029
10.369999999999999 0.000000000002048
10.379999999999999 0.000000000000097
10.389999999999999 -0.000000000000199
10.400000000000000 -0.000000000000933
10.410000000000000 -0.000000000000946
10.420000000000000 0.000000000000890
10.430000000000000 0.000000000000909
10.440000000000000 0.000000000001378
10.449999999999999 -0.000000000001237
10.459999999999999 0.000000000000375
10.469999999999999 0.000000000000859
10.480000000000000 0.000000000001641
10.490000000000000 -0.000000000001366
10.500000000000000 -0.000000000000033
10.510000000000000 -0.000000000000801
10.520000000000000 -0.000000000001039
10.529999999999999 -0.000000000000192
10.539999999999999 -0.000000000001125
10.549999999999999 -0.000000000000021
10.559999999999999 -0.000000000000911
10.570000000000000 -0.000000000001093
10.580000000000000 0.000000000001495
10.590000000000000 0.000000000001380
10.600000000000000 -0.000000000000870
10.609999999999999 0.000000000000451
10.619999999999999 -0.000000000001645
10.629999999999999 -0.000000000000375
10.639999999999999 0.000000000002393
10.650000000000000 0.000000000000053
10.660000000000000 -0.000000000000531
10.670000000000000 -0.000000000002410
10.680000000000000 -0.000000000000161
10.690000000000000 -0.000000000001335
10.699999999999999 -0.000000000000829
10.709999999999999 0.000000000000394
10.719999999999999 -0.000000000000519
10.730000000000000 0.000000000000135
10.740000000000000 0.000000000000149
10.750000000000000 0.000000000000981
10.760000000000000 -0.000000000000281
10.770000000000000 0.000000000002185
10.779999999999999 0.000000000001182
10.789999999999999 -0.000000000001717
10.799999999999999 -0.000000000001001
10.809999999999999 0.000000000000991
10.820000000000000 -0.000000000001421
10.830000000000000 -0.000000000001011
10.840000000000000 -0.000000000000502
10.850000000000000 0.000000000001423
10.859999999999999 0.000000000001075
10.869999999999999 -0.000000000000835
10.879999999999999 0.000000000001420
10.889999999999999 0.000000000002254
10.900000000000000 -0.000000000000811
10.910000000000000 -0.000000000000136
10.920000000000000 0.000000000000978
10.930000000000000 -0.000000000000900
10.940000000000000 0.000000000002166
10.949999999999999 0.000000000000043
10.959999999999999 -0.000000000000196
10.969999999999999 -0.000000000000971
10.980000000000000 -0.000000000001577
10.990000000000000 -0.000000000000651
11.000000000000000 0.000000000001333
11.010000000000000 -0.000000000000196
11.020000000000000 0.000000000000670
11.029999999999999 0.000000000000593
11.039999999999999 0.000000000002076
11.049999999999999 -0.000000000000435
11.059999999999999 -0.000000000000907
11.070000000000000 -0.000000000000873
11.080000000000000 0.000000000001365
11.090000000000000 -0.000000000002763
11.100000000000000 0.000000000000613
11.109999999999999 -0.000000000000712
11.119999999999999 0.000000000000499
11.129999999999999 -0.000000000001093
11.139999999999999 -0.000000000001292
11.150000000000000 0.000000000000381
11.160000000000000 0.000000000001197
11.170000000000000 0.000000000000400
11.180000000000000 0.000000000002318
11.190000000000000 0.000000000000926
11.199999999999999 0.000000000000540
11.209999999999999 -0.000000000001547
11.219999999999999 0.000000000000841
11.230000000000000 -0.000000000001448
11.240000000000000 -0.000000000000916
11.250000000000000 -0.000000000000876
11.260000000000000 0.000000000000552
11.270000000000000 0.000000000000277
11.279999999999999 0.000000000000902
11.289999999999999 -0.000000000000397
11.299999999999999 -0.000000000001759
11.309999999999999 -0.000000000002278
11.320000000000000 -0.000000000001205
11.330000000000000 0.000000000000637
11.340000000000000 0.000000000000744
11.350000000000000 -0.000000000000134
11.359999999999999 0.000000000000424
11.369999999999999 0.000000000001105
11.379999999999999 -0.000000000001627
11.389999999999999 -0.000000000000412
11.400000000000000 -0.000000000002138
11.410000000000000 -0.000000000001240
11.420000000000000 -0.000000000001600
11.430000000000000 -0.000000000000223
11.440000000000000 -0.000000000002218
11.449999999999999 -0.000000000001820
11.459999999999999 0.000000000001255
11.469999999999999 -0.000000000000263
11.480000000000000 0.000000000000541
11.490000000000000 -0.000000000000732
11.500000000000000 0.000000000000837
11.510000000000000 -0.000000000000970
11.520000000000000 0.000000000001394
11.529999999999999 0.000000000001173
11.539999999999999 -0.000000000000177
11.549999999999999 -0.000000000001609
11.559999999999999 -0.000000000001803
11.570000000000000 -0.000000000000391
11.580000000000000 -0.000000000001368
11.590000000000000 0.000000000000517
11.600000000000000 0.000000000003900
11.609999999999999 -0.000000000000586
11.619999999999999 -0.000000000001190
11.629999999999999 0.000000000001141
11.639999999999999 0.000000000001067
11.650000000000000 -0.000000000000034
11.660000000000000 0.000000000002087
11.670000000000000 0.000000000000636
11.680000000000000 0.000000000000293
11.690000000000000 -0.000000000000267
11.699999999999999 0.000000000000189
11.709999999999999 0.000000000001461
11.719999999999999 0.000000000000271
11.730000000000000 0.000000000000112
11.740000000000000 -0.000000000000521
11.750000000000000 -0.000000000001373
11.760000000000000 -0.000000000000885
11.770000000000000 0.000000000001217
11.779999999999999 -0.000000000001918
11.789999999999999 0.000000000003532
11.799999999999999 0.000000000000842
11.809999999999999 -0.000000000002562
11.820000000000000 -0.000000000003629
11.830000000000000 0.000000000001617
11.840000000000000 -0.000000000001040
11.850000000000000 0.000000000001361
11.859999999999999 -0.000000000001110
11.869999999999999 0.000000000001657
11.879999999999999 0.000000000000982
11.889999999999999 -0.000000000001913
11.900000000000000 -0.000000000001907
11.910000000000000 0.000000000000252
11.920000000000000 0.000000000001829
11.930000000000000 -0.000000000001017
11.940000000000000 -0.000000000000439
11.949999999999999 -0.000000000001433
11.959999999999999 -0.000000000001293
11.969999999999999 0.000000000001496
11.980000000000000 -0.000000000000757
11.990000000000000 0.000000000000195
12.000000000000000 -0.000000000003104
12.010000000000000 10.999999999999325
12.020000000000000 10.999999999997586
12.029999999999999 11.000000000000547
12.039999999999999 10.999999999999396
12.050000000000001 11.000000000001270
12.059999999999999 10.999999999998277
12.070000000000000 10.999999999999728
12.079999999999998 11.000000000000153
12.090000000000000 11.000000000001707
12.100000000000000 11.000000000001279
12.109999999999999 11.000000000002165
12.119999999999999 11.000000000003990
12.129999999999999 11.000000000000959
12.140000000000001 10.999999999999838
12.149999999999999 11.000000000005702
12.160000000000000 11.000000000001059
12.170000000000000 11.000000000001478
12.180000000000000 10.999999999998687
12.190000000000000 11.000000000001291
12.199999999999999 11.000000000001975
12.210000000000001 10.999999999998487
12.219999999999999 11.000000000003745
12.230000000000000 10.999999999996961
12.239999999999998 11.000000000001368
12.250000000000000 10.999999999999588
12.260000000000000 11.000000000002419
12.270000000000000 11.000000000000849
12.279999999999999 10.999999999999449
12.289999999999999 10.999999999999854
12.300000000000001 11.000000000000231
12.309999999999999 11.000000000000599
12.320000000000000 11.000000000000137
12.330000000000000 11.000000000004471
12.340000000000000 10.999999999998504
12.350000000000000 11.000000000001721
12.359999999999999 10.999999999997758
12.369999999999999 10.999999999996964
12.379999999999999 11.000000000001227
12.390000000000001 10.999999999998124
12.399999999999999 10.999999999999732
12.410000000000000 11.000000000000234
12.420000000000000 10.999999999998241
12.430000000000000 11.000000000000696
12.440000000000000 10.999999999997975
12.449999999999999 10.999999999999778
12.460000000000001 10.999999999999087
12.469999999999999 11.000000000001902
12.480000000000000 11.000000000000341
12.489999999999998 10.999999999996851
12.500000000000000 10.999999999997453
12.510000000000000 11.000000000000464
12.520000000000000 11.000000000002094
12.529999999999999 10.999999999998789
12.539999999999999 10.999999999999552
12.550000000000001 10.999999999998026
12.559999999999999 10.999999999998330
12.570000000000000 11.000000000002082
12.580000000000000 10.999999999999426
12.590000000000000 11.000000000002967
12.600000000000000 10.999999999999400
12.609999999999999 10.999999999998565
12.619999999999999 11.000000000000394
12.629999999999999 10.999999999998584
12.640000000000001 10.999999999998725
12.649999999999999 11.000000000004436
12.660000000000000 11.000000000002679
12.670000000000000 10.999999999998497
12.680000000000000 10.999999999998151
12.690000000000000 11.000000000000320
12.699999999999999 10.999999999999101
12.710000000000001 10.999999999997762
12.719999999999999 10.999999999998959
12.730000000000000 11.000000000000158
12.739999999999998 11.000000000001034
12.750000000000000 10.999999999999618
12.760000000000000 10.999999999999575
12.770000000000000 10.999999999998886
12.779999999999999 11.000000000001585
12.789999999999999 10.999999999999650
12.800000000000001 10.999999999999609
12.809999999999999 11.000000000000737
12.820000000000000 10.999999999999085
12.830000000000000 10.999999999997844
12.840000000000000 10.999999999999789
12.850000000000000 10.999999999997687
12.859999999999999 11.000000000002563
12.869999999999999 10.999999999998014
12.879999999999999 10.999999999993703
12.890000000000001 11.000000000002474
12.899999999999999 11.000000000000785
12.910000000000000 11.000000000003309
12.920000000000000 10.999999999998588
12.930000000000000 10.999999999999192
12.940000000000000 11.000000000002562
12.949999999999999 11.000000000001318
12.960000000000001 11.000000000000167
12.969999999999999 11.000000000000423
12.980000000000000 11.000000000001107
12.989999999999998 11.000000000001345
13.000000000000000 11.000000000000533
13.010000000000000 11.000000000001489
13.020000000000000 11.000000000001071
13.029999999999999 11.000000000002990
13.039999999999999 11.000000000003817
13.050000000000001 11.000000000002368
13.059999999999999 11.000000000001522
13.070000000000000 10.999999999996939
13.080000000000000 11.000000000002427
13.090000000000000 11.000000000001492
13.100000000000000 11.000000000000707
13.109999999999999 10.999999999998749
13.120000000000001 10.999999999998250
13.129999999999999 11.000000000000297
13.140000000000001 10.999999999996835
13.149999999999999 10.999999999998947
13.160000000000000 11.000000000002265
13.170000000000000 10.999999999999574
13.180000000000000 10.999999999996559
13.190000000000000 10.999999999998613
13.199999999999999 11.000000000003796
13.210000000000001 10.999999999999964
13.219999999999999 10.999999999996669
13.230000000000000 10.999999999999361
13.239999999999998 11.000000000000641
13.250000000000000 10.999999999998314
13.260000000000000 10.999999999998433
13.270000000000000 10.999999999997467
13.279999999999999 11.000000000000490
13.289999999999999 10.999999999996701
13.300000000000001 10.999999999998424
13.309999999999999 10.999999999999137
13.320000000000000 11.000000000000631
13.330000000000000 10.999999999998913
13.340000000000000 10.999999999999556
13.350000000000000 10.999999999998836
13.359999999999999 10.999999999999316
13.370000000000001 10.999999999998959
13.379999999999999 10.999999999998931
13.390000000000001 10.999999999999815
13.399999999999999 10.999999999998430
13.410000000000000 10.999999999999067
13.420000000000000 10.999999999998547
13.430000000000000 10.999999999998240
13.440000000000000 10.999999999998762
13.449999999999999 11.000000000000295
13.460000000000001 11.000000000002409
13.469999999999999 11.000000000000005
13.480000000000000 11.000000000001315
13.489999999999998 10.999999999999975
13.500000000000000 10.999999999994797
13.510000000000000 11.000000000001577
13.520000000000000 10.999999999998956
13.529999999999999 10.999999999999126
13.539999999999999 11.000000000002581
13.550000000000001 11.000000000000110
13.559999999999999 10.999999999999817
13.570000000000000 10.999999999999684
13.580000000000000 11.000000000000858
13.590000000000000 10.999999999997284
13.600000000000000 10.999999999999533
13.609999999999999 10.999999999999584
13.620000000000001 11.000000000000883
13.629999999999999 11.000000000000647
13.640000000000001 10.999999999999478
13.649999999999999 10.999999999996032
13.660000000000000 11.000000000002082
13.670000000000000 10.999999999999710
13.680000000000000 10.999999999999847
13.690000000000000 10.999999999999904
13.699999999999999 11.000000000002998
13.710000000000001 11.000000000000293
13.719999999999999 10.999999999999499
13.730000000000000 11.000000000001970
13.739999999999998 11.000000000000334
13.750000000000000 11.000000000000274
13.760000000000000 10.999999999999520
13.770000000000000 10.999999999997652
13.779999999999999 10.999999999996287
13.789999999999999 11.000000000000730
13.800000000000001 11.000000000000933
13.809999999999999 11.000000000000774
13.820000000000000 10.999999999998753
13.830000000000000 11.000000000000494
13.840000000000000 10.999999999998220
13.850000000000000 11.000000000001918
13.859999999999999 10.999999999997804
13.870000000000001 11.000000000000433
13.879999999999999 10.999999999998403
13.890000000000001 10.999999999999931
13.899999999999999 10.999999999999980
13.910000000000000 11.000000000000382
13.920000000000000 11.000000000000590
13.930000000000000 10.999999999999856
13.940000000000000 10.999999999997872
13.949999999999999 11.000000000001556
13.960000000000001 10.999999999998678
13.969999999999999 10.999999999998780
13.980000000000000 10.999999999999783
13.989999999999998 11.000000000001254
14.000000000000000 11.000000000000767
14.010000000000000 10.999999999998874
14.020000000000000 10.999999999997872
14.029999999999999 10.999999999997613
14.039999999999999 11.000000000001531
14.050000000000001 10.999999999997746
14.059999999999999 11.000000000000645
14.070000000000000 11.000000000000108
14.080000000000000 11.000000000001494
14.090000000000000 11.000000000001418
14.100000000000000 11.000000000000725
14.109999999999999 10.999999999998407
14.120000000000001 11.000000000000947
14.129999999999999 11.000000000001480
14.140000000000001 10.999999999999256
14.149999999999999 10.999999999999687
14.160000000000000 10.999999999999273
14.170000000000000 11.000000000001311
14.180000000000000 10.999999999998531
14.190000000000000 10.999999999997538
14.199999999999999 10.999999999999430
14.210000000000001 10.999999999997753
14.219999999999999 10.999999999998057
14.230000000000000 11.000000000000679
14.239999999999998 10.999999999999350
14.250000000000000 10.999999999998357
14.260000000000000 10.999999999997584
14.270000000000000 10.999999999999662
14.279999999999999 10.999999999998781
14.289999999999999 11.000000000001819
14.300000000000001 11.000000000001281
14.309999999999999 10.999999999999707
14.320000000000000 10.999999999999726
14.330000000000000 11.000000000002839
14.340000000000000 10.999999999996103
14.350000000000000 11.000000000000430
14.359999999999999 11.000000000002622
14.370000000000001 11.000000000002586
14.379999999999999 10.999999999999861
14.390000000000001 11.000000000001508
14.399999999999999 11.000000000003400
14.410000000000000 10.999999999998234
14.420000000000000 11.000000000000350
14.430000000000000 10.999999999996154
14.440000000000000 11.000000000000488
14.449999999999999 11.000000000002286
14.460000000000001 10.999999999999062
14.469999999999999 10.999999999997216
14.480000000000000 10.999999999996289
14.489999999999998 11.000000000001474
14.500000000000000 10.999999999999883
14.510000000000000 11.000000000000695
14.520000000000000 11.000000000002780
14.529999999999999 10.999999999998552
14.539999999999999 11.000000000002345
14.550000000000001 10.999999999997506
14.559999999999999 10.999999999998392
14.570000000000000 10.999999999998751
14.580000000000000 11.000000000001037
14.590000000000000 10.999999999999540
14.600000000000000 11.000000000001490
14.609999999999999 11.000000000000998
14.620000000000001 10.999999999999131
14.629999999999999 11.000000000000156
14.640000000000001 10.999999999999085
14.649999999999999 11.000000000002256
14.660000000000000 10.999999999999977
14.670000000000000 10.999999999999853
14.680000000000000 11.000000000000894
14.690000000000000 10.999999999999019
14.699999999999999 10.999999999999766
14.710000000000001 11.000000000000538
14.719999999999999 10.999999999999151
14.730000000000000 10.999999999999821
14.739999999999998 10.999999999998568
14.750000000000000 10.999999999998959
14.760000000000000 10.999999999998197
14.770000000000000 11.000000000001496
14.779999999999999 10.999999999997286
14.789999999999999 11.000000000000130
14.800000000000001 10.999999999999817
14.809999999999999 11.000000000002427
14.820000000000000 11.000000000005210
14.830000000000000 11.000000000000325
14.840000000000000 10.999999999999218
14.850000000000000 11.000000000000075
14.859999999999999 10.999999999999776
14.870000000000001 11.000000000001480
14.879999999999999 10.999999999997920
14.890000000000001 10.999999999999575
14.899999999999999 10.999999999998879
14.910000000000000 10.999999999999103
14.920000000000000 11.000000000000306
14.930000000000000 11.000000000000719
14.940000000000000 10.999999999998465
14.949999999999999 11.000000000003727
14.960000000000001 10.999999999999115
14.969999999999999 10.999999999998446
14.980000000000000 10.999999999999504
14.989999999999998 10.999999999998430
15.000000000000000 10.999999999999133
15.010000000000000 10.999999999999600
15.020000000000000 10.999999999995623
15.029999999999999 11.000000000000538
15.039999999999999 10.999999999999082
15.050000000000001 11.000000000000366
15.059999999999999 11.000000000000613
15.070000000000000 10.999999999999851
15.080000000000000 10.999999999999979
15.090000000000000 11.000000000000270
15.100000000000000 11.000000000001165
15.109999999999999 11.000000000001213
15.120000000000001 11.000000000002403
15.129999999999999 11.000000000000858
15.140000000000001 10.999999999996824
15.149999999999999 11.000000000002235
15.160000000000000 10.999999999998771
15.170000000000000 10.999999999999170
15.180000000000000 10.999999999998842
15.190000000000000 10.999999999997906
15.199999999999999 11.000000000000153
15.210000000000001 11.000000000000581
15.219999999999999 11.000000000000925
15.230000000000000 10.999999999998929
15.240000000000000 11.000000000000941
15.250000000000000 11.000000000002371
15.260000000000000 11.000000000002345
15.270000000000000 11.000000000000998
15.279999999999999 11.000000000001879
15.289999999999999 10.999999999999396
15.300000000000001 10.999999999997785
15.309999999999999 11.000000000000801
15.320000000000000 11.000000000003354
15.330000000000000 11.000000000000473
15.340000000000000 11.000000000000773
15.350000000000000 11.000000000000234
15.359999999999999 11.000000000001489
15.370000000000001 11.000000000000272
15.379999999999999 10.999999999996275
15.390000000000001 11.000000000002194
15.399999999999999 10.999999999998964
15.410000000000000 10.999999999999893
15.420000000000000 11.000000000000199
15.430000000000000 10.999999999997385
15.440000000000000 11.000000000001073
15.449999999999999 11.000000000000599
15.460000000000001 10.999999999999529
15.469999999999999 10.999999999999067
15.480000000000000 11.000000000001938
15.490000000000000 10.999999999999673
15.500000000000000 11.000000000001146
15.510000000000000 11.000000000001751
15.520000000000000 10.999999999999179
15.529999999999999 11.000000000001563
15.539999999999999 10.999999999998366
15.550000000000001 10.999999999999766
15.559999999999999 10.999999999997010
15.570000000000000 10.999999999999089
15.580000000000000 11.000000000000915
15.590000000000000 11.000000000001023
15.600000000000000 11.000000000001362
15.609999999999999 11.000000000001281
15.620000000000001 11.000000000001956
15.629999999999999 11.000000000003080
15.640000000000001 11.000000000000011
15.649999999999999 11.000000000000632
15.660000000000000 11.000000000000014
15.670000000000000 11.000000000001855
15.680000000000000 11.000000000000430
15.690000000000000 10.999999999996934
15.699999999999999 11.000000000001464
15.710000000000001 11.000000000002112
15.719999999999999 11.000000000000341
15.730000000000000 10.999999999999654
15.740000000000000 11.000000000002903
15.750000000000000 11.000000000002093
15.760000000000000 11.000000000001863
15.770000000000000 11.000000000001531
15.779999999999999 10.999999999999991
15.789999999999999 11.000000000000895
15.800000000000001 10.999999999999430
15.809999999999999 11.000000000003279
15.820000000000000 10.999999999999709
15.830000000000000 10.999999999999400
15.840000000000000 11.000000000001489
15.850000000000000 10.999999999999647
15.859999999999999 10.999999999996891
15.870000000000001 10.999999999999439
15.879999999999999 11.000000000002371
15.890000000000001 10.999999999999362
15.899999999999999 11.000000000002975
15.910000000000000 11.000000000003871
15.920000000000000 10.999999999996342
15.930000000000000 10.999999999997918
15.940000000000000 10.999999999998794
15.949999999999999 10.999999999998300
15.960000000000001 10.999999999999307
15.969999999999999 10.999999999999375
15.980000000000000 11.000000000001771
15.990000000000000 11.000000000004089
16.000000000000000 11.000000000002039
16.009999999999998 11.000000000000831
16.020000000000000 11.000000000003876
16.030000000000001 11.000000000003160
16.039999999999999 11.000000000003888
16.050000000000001 10.999999999998167
16.059999999999999 11.000000000004190
16.070000000000000 11.000000000002458
16.079999999999998 10.999999999999345
16.090000000000000 11.000000000000167
16.100000000000001 11.000000000002512
16.109999999999999 11.000000000001902
16.120000000000001 11.000000000005514
16.129999999999999 10.999999999999302
16.140000000000001 11.000000000001048
16.149999999999999 11.000000000004542
16.160000000000000 11.000000000001792
16.170000000000002 11.000000000003098
16.180000000000000 11.000000000000011
16.190000000000001 10.999999999999725
16.199999999999999 11.000000000001005
16.210000000000001 10.999999999999694
16.219999999999999 11.000000000002382
16.230000000000000 11.000000000000963
16.239999999999998 11.000000000000373
16.250000000000000 11.000000000002553
16.259999999999998 11.000000000001755
16.270000000000000 11.000000000000677
16.280000000000001 10.999999999999408
16.289999999999999 11.000000000000904
16.300000000000001 10.999999999996616
16.309999999999999 10.999999999999815
16.320000000000000 10.999999999998874
16.329999999999998 11.000000000000359
16.340000000000000 11.000000000000027
16.350000000000001 11.000000000000215
16.359999999999999 11.000000000001794
16.370000000000001 11.000000000000536
16.379999999999999 10.999999999999972
16.390000000000001 11.000000000000691
16.399999999999999 11.000000000001330
16.410000000000000 10.999999999999059
16.420000000000002 11.000000000004519
16.430000000000000 11.000000000002149
16.440000000000001 11.000000000001011
16.449999999999999 10.999999999999027
16.460000000000001 10.999999999999245
16.469999999999999 11.000000000001736
16.480000000000000 11.000000000001172
16.489999999999998 11.000000000001007
16.500000000000000 10.999999999996266
16.509999999999998 10.999999999996364
16.520000000000000 11.000000000000568
16.530000000000001 11.000000000004540
16.539999999999999 10.999999999998529
16.550000000000001 10.999999999998963
16.559999999999999 11.000000000001409
16.570000000000000 10.999999999999579
16.579999999999998 11.000000000000496
16.590000000000000 11.000000000002354
16.600000000000001 11.000000000000792
16.609999999999999 10.999999999999808
16.620000000000001 11.000000000002776
16.629999999999999 10.999999999998723
16.640000000000001 11.000000000001089
16.649999999999999 11.000000000003192
16.660000000000000 10.999999999999565
16.670000000000002 10.999999999998792
16.680000000000000 10.999999999999371
16.690000000000001 11.000000000000458
16.699999999999999 11.000000000001155
16.710000000000001 11.000000000000853
16.719999999999999 10.999999999999854
16.730000000000000 11.000000000004313
16.739999999999998 10.999999999998918
16.750000000000000 11.000000000001725
16.759999999999998 10.999999999997925
16.770000000000000 11.000000000004286
16.780000000000001 11.000000000001297
16.789999999999999 11.000000000004185
16.800000000000001 10.999999999997836
16.809999999999999 11.000000000003006
16.820000000000000 10.999999999999654
16.829999999999998 11.000000000001126
16.840000000000000 11.000000000000677
16.850000000000001 10.999999999998709
16.859999999999999 11.000000000000391
16.870000000000001 11.000000000001858
16.879999999999999 11.000000000001370
16.890000000000001 10.999999999999615
16.899999999999999 11.000000000002158
16.910000000000000 11.000000000002276
16.920000000000002 10.999999999998646
16.930000000000000 10.999999999997037
16.940000000000001 11.000000000001195
16.949999999999999 11.000000000002320
16.960000000000001 10.999999999998662
16.969999999999999 11.000000000001808
16.980000000000000 10.999999999999911
16.989999999999998 11.000000000003380
17.000000000000000 10.999999999998405
17.009999999999998 11.000000000004206
17.020000000000000 10.999999999999870
17.030000000000001 10.999999999999044
17.039999999999999 11.000000000001332
17.050000000000001 11.000000000005002
17.059999999999999 11.000000000002213
17.070000000000000 11.000000000003524
17.079999999999998 11.000000000002382
17.090000000000000 11.000000000001357
17.100000000000001 11.000000000001826
17.109999999999999 11.000000000004656
17.120000000000001 11.000000000000830
17.129999999999999 10.999999999999700
17.140000000000001 11.000000000003315
17.149999999999999 11.000000000002078
17.160000000000000 11.000000000005114
17.170000000000002 10.999999999997454
17.180000000000000 11.000000000000975
17.190000000000001 10.999999999999357
17.199999999999999 10.999999999995127
17.210000000000001 10.999999999999149
17.219999999999999 11.000000000000457
17.230000000000000 11.000000000002482
17.239999999999998 10.999999999997401
17.250000000000000 11.000000000001439
17.259999999999998 10.999999999998492
17.270000000000000 10.999999999999687
17.280000000000001 11.000000000002242
17.289999999999999 11.000000000001766
17.300000000000001 11.000000000002174
17.309999999999999 10.999999999999986
17.320000000000000 10.999999999999691
17.329999999999998 11.000000000000615
17.340000000000000 11.000000000001252
17.350000000000001 10.999999999998668
17.359999999999999 11.000000000002972
17.370000000000001 10.999999999998526
17.379999999999999 10.999999999999069
17.390000000000001 10.999999999999076
17.399999999999999 10.999999999998597
17.410000000000000 10.999999999999128
17.420000000000002 10.999999999998796
17.430000000000000 10.999999999996833
17.440000000000001 10.999999999998666
17.449999999999999 11.000000000000451
17.460000000000001 10.999999999999917
17.469999999999999 10.999999999999295
17.480000000000000 10.999999999998789
17.489999999999998 11.000000000003565
17.500000000000000 11.000000000002112
17.509999999999998 11.000000000001268
17.520000000000000 11.000000000000290
17.530000000000001 11.000000000000641
17.539999999999999 11.000000000000471
17.550000000000001 10.999999999999002
17.559999999999999 11.000000000000254
17.570000000000000 11.000000000001096
17.579999999999998 11.000000000000805
17.590000000000000 10.999999999999869
17.600000000000001 11.000000000000776
17.609999999999999 10.999999999997900
17.620000000000001 11.000000000000192
17.629999999999999 11.000000000002103
17.640000000000001 10.999999999999343
17.649999999999999 11.000000000000185
17.660000000000000 10.999999999999668
17.670000000000002 11.000000000000973
17.680000000000000 10.999999999996996
17.690000000000001 11.000000000000274
17.699999999999999 11.000000000000485
17.710000000000001 11.000000000002069
17.719999999999999 11.000000000000369
17.730000000000000 10.999999999999389
17.739999999999998 10.999999999997835
17.750000000000000 10.999999999999824
17.759999999999998 10.999999999999437
17.770000000000000 11.000000000001403
17.780000000000001 10.999999999999368
17.789999999999999 10.999999999999966
17.800000000000001 11.000000000001087
17.809999999999999 10.999999999999908
17.820000000000000 11.000000000001936
17.829999999999998 11.000000000001135
17.840000000000000 11.000000000001856
17.850000000000001 10.999999999998540
17.859999999999999 10.999999999999373
17.870000000000001 11.000000000003821
17.879999999999999 10.999999999997364
17.890000000000001 11.000000000002943
17.899999999999999 10.999999999999417
17.910000000000000 11.000000000002185
17.920000000000002 11.000000000001878
17.930000000000000 11.000000000000822
17.940000000000001 10.999999999998273
17.949999999999999 11.000000000001494
17.960000000000001 11.000000000000462
17.969999999999999 11.000000000000924
17.980000000000000 10.999999999999766
17.989999999999998 11.000000000000675
18.000000000000000 10.999999999998252
18.010000000000002 14.999999999998620
18.020000000000000 15.000000000002828
18.030000000000001 15.000000000000661
18.039999999999999 15.000000000001101
18.050000000000001 14.999999999999124
18.059999999999999 14.999999999997371
18.070000000000000 14.999999999998987
18.079999999999998 15.000000000004428
18.090000000000000 15.000000000002737
18.100000000000001 15.000000000001430
18.109999999999999 14.999999999998618
18.120000000000001 15.000000000001140
18.129999999999999 14.999999999999229
18.140000000000001 15.000000000002185
18.149999999999999 15.000000000000686
18.160000000000000 14.999999999999105
18.170000000000002 15.000000000001975
18.180000000000000 15.000000000001092
18.190000000000001 15.000000000002132
18.199999999999999 14.999999999998877
18.210000000000001 15.000000000002128
18.219999999999999 15.000000000001640
18.230000000000000 15.000000000001165
18.239999999999998 15.000000000001087
18.250000000000000 15.000000000002567
18.260000000000002 15.000000000001739
18.270000000000000 14.999999999998840
18.280000000000001 15.000000000002949
18.289999999999999 15.000000000001496
18.300000000000001 15.000000000002844
18.309999999999999 15.000000000000249
18.320000000000000 14.999999999999783
18.329999999999998 15.000000000000876
18.340000000000000 15.000000000003658
18.350000000000001 14.999999999999149
18.359999999999999 14.999999999999194
18.370000000000001 14.999999999998641
18.379999999999999 15.000000000002441
18.390000000000001 15.000000000002146
18.399999999999999 15.000000000004043
18.410000000000000 14.999999999997822
18.420000000000002 15.000000000001958
18.430000000000000 14.999999999998252
18.440000000000001 15.000000000000727
18.449999999999999 15.000000000002387
18.460000000000001 14.999999999999901
18.469999999999999 15.000000000000744
18.480000000000000 15.000000000004624
18.489999999999998 15.000000000002077
18.500000000000000 15.000000000000309
18.510000000000002 14.999999999999721
18.520000000000000 15.000000000000037
18.530000000000001 15.000000000000536
18.539999999999999 15.000000000002315
18.550000000000001 15.000000000001531
18.559999999999999 14.999999999998476
18.570000000000000 15.000000000002519
18.579999999999998 14.999999999999865
18.590000000000000 14.999999999999647
18.600000000000001 14.999999999999627
18.609999999999999 15.000000000002302
18.620000000000001 14.999999999997867
18.629999999999999 14.999999999999854
18.640000000000001 15.000000000000469
18.649999999999999 15.000000000001602
18.660000000000000 14.999999999999403
18.670000000000002 15.000000000000826
18.680000000000000 15.000000000002002
18.690000000000001 15.000000000002336
18.699999999999999 15.000000000000536
18.710000000000001 15.000000000001146
18.719999999999999 15.000000000001910
18.730000000000000 14.999999999998513
18.739999999999998 15.000000000001634
18.750000000000000 14.999999999998174
18.760000000000002 14.999999999999728
18.770000000000000 15.000000000001901
18.780000000000001 15.000000000000025
18.789999999999999 15.000000000002190
18.800000000000001 15.000000000000792
18.809999999999999 15.000000000000208
18.820000000000000 15.000000000003563
18.829999999999998 15.000000000000391
18.840000000000000 15.000000000006988
18.850000000000001 14.999999999998209
18.859999999999999 15.000000000003800
18.870000000000001 15.000000000000352
18.879999999999999 15.000000000001940
18.890000000000001 14.999999999999959
18.899999999999999 14.999999999999384
18.910000000000000 15.000000000001414
18.920000000000002 15.000000000003782
18.930000000000000 15.000000000000375
18.940000000000001 14.999999999999414
18.949999999999999 15.000000000000059
18.960000000000001 14.999999999999359
18.969999999999999 15.000000000002522
18.980000000000000 15.000000000002562
18.989999999999998 15.000000000001643
19.000000000000000 14.999999999999151
19.010000000000002 15.000000000003162
19.020000000000000 15.000000000003169
19.030000000000001 14.999999999999508
19.039999999999999 15.000000000001450
19.050000000000001 15.000000000004666
19.059999999999999 14.999999999998334
19.070000000000000 15.000000000000208
19.079999999999998 15.000000000001632
19.090000000000000 15.000000000002334
19.100000000000001 15.000000000002656
19.109999999999999 14.999999999998813
19.120000000000001 15.000000000002110
19.129999999999999 15.000000000001195
19.140000000000001 15.000000000001450
19.149999999999999 15.000000000002315
19.160000000000000 14.999999999999567
19.170000000000002 15.000000000005970
19.180000000000000 15.000000000001148
19.190000000000001 15.000000000002027
19.199999999999999 14.999999999999689
19.210000000000001 15.000000000001799
19.219999999999999 14.999999999999600
19.230000000000000 15.000000000001616
19.239999999999998 15.000000000000563
19.250000000000000 14.999999999999913
19.260000000000002 15.000000000001338
19.270000000000000 14.999999999999400
19.280000000000001 14.999999999997909
19.289999999999999 15.000000000000769
19.300000000000001 15.000000000001847
19.309999999999999 15.000000000000846
19.320000000000000 15.000000000002839
19.329999999999998 14.999999999999714
19.340000000000000 15.000000000001990
19.350000000000001 14.999999999997232
19.359999999999999 15.000000000003856
19.370000000000001 15.000000000001162
19.379999999999999 14.999999999999405
19.390000000000001 15.000000000001863
19.399999999999999 14.999999999999146
19.410000000000000 15.000000000004695
19.420000000000002 15.000000000002951
19.430000000000000 15.000000000002423
19.440000000000001 14.999999999999959
19.449999999999999 15.000000000001707
19.460000000000001 15.000000000001670
19.469999999999999 15.000000000001728
19.480000000000000 15.000000000002304
19.489999999999998 15.000000000001734
19.500000000000000 15.000000000000520
19.510000000000002 15.000000000002302
19.520000000000000 15.000000000000437
19.530000000000001 15.000000000000652
19.539999999999999 15.000000000000911
19.550000000000001 14.999999999999464
19.559999999999999 15.000000000000686
19.570000000000000 15.000000000001108
19.579999999999998 15.000000000001519
19.590000000000000 15.000000000000650
19.600000000000001 15.000000000001259
19.609999999999999 14.999999999999815
19.620000000000001 14.999999999999535
19.629999999999999 15.000000000001638
19.640000000000001 15.000000000000519
19.649999999999999 15.000000000001267
19.660000000000000 15.000000000001702
19.670000000000002 15.000000000005750
19.680000000000000 15.000000000001934
19.690000000000001 15.000000000002611
19.699999999999999 15.000000000003171
19.710000000000001 15.000000000000526
19.719999999999999 15.000000000002871
19.730000000000000 15.000000000002581
19.739999999999998 15.000000000000945
19.750000000000000 14.999999999998749
19.760000000000002 15.000000000001110
19.770000000000000 14.999999999999668
19.780000000000001 14.999999999999698
19.789999999999999 15.000000000000377
19.800000000000001 15.000000000001130
19.809999999999999 15.000000000000107
19.820000000000000 15.000000000000128
19.829999999999998 15.000000000001325
19.840000000000000 14.999999999998980
19.850000000000001 15.000000000000799
19.859999999999999 15.000000000001268
19.870000000000001 15.000000000004926
19.879999999999999 15.000000000000613
19.890000000000001 15.000000000000835
19.899999999999999 14.999999999997183
19.910000000000000 14.999999999997801
19.920000000000002 15.000000000001277
19.930000000000000 15.000000000000167
19.940000000000001 15.000000000001100
19.949999999999999 15.000000000002279
19.960000000000001 15.000000000001618
19.969999999999999 14.999999999999000
19.980000000000000 14.999999999998581
19.989999999999998 15.000000000000515


==> fig/Wdeq0/muHat_naive1.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 0.000000000000127
0.020000000000000 0.000000000000168
0.030000000000000 0.000000000000116
0.040000000000000 0.000000000000095
0.050000000000000 -0.000000000000211
0.060000000000000 -0.000000000000157
0.070000000000000 -0.000000000000034
0.080000000000000 -0.000000000000101
0.090000000000000 0.000000000000067
0.100000000000000 -0.000000000000051
0.110000000000000 0.000000000000199
0.120000000000000 0.000000000000297
0.130000000000000 -0.000000000000107
0.140000000000000 -0.000000000000333
0.150000000000000 -0.000000000000036
0.160000000000000 -0.000000000000026
0.170000000000000 -0.000000000000038
0.180000000000000 -0.000000000000190
0.190000000000000 -0.000000000000207
0.200000000000000 -0.000000000000323
0.210000000000000 0.000000000000307
0.220000000000000 0.000000000000125
0.230000000000000 -0.000000000000003
0.240000000000000 -0.000000000000296
0.250000000000000 -0.000000000000222
0.260000000000000 0.000000000000045
0.270000000000000 0.000000000000015
0.280000000000000 -0.000000000000063
0.290000000000000 -0.000000000000050
0.300000000000000 0.000000000000070
0.310000000000000 -0.000000000000064
0.320000000000000 -0.000000000000227
0.330000000000000 0.000000000000091
0.340000000000000 0.000000000000018
0.350000000000000 0.000000000000089
0.360000000000000 -0.000000000000143
0.370000000000000 0.000000000000216
0.380000000000000 0.000000000000183
0.390000000000000 0.000000000000053
0.400000000000000 -0.000000000000284
0.410000000000000 -0.000000000000192
0.420000000000000 -0.000000000000319
0.430000000000000 -0.000000000000015
0.440000000000000 0.000000000000271
0.450000000000000 0.000000000000012
0.460000000000000 -0.000000000000403
0.470000000000000 -0.000000000000014
0.480000000000000 -0.000000000000136
0.490000000000000 -0.000000000000444
0.500000000000000 0.000000000000111
0.510000000000000 0.000000000000114
0.520000000000000 -0.000000000000095
0.530000000000000 -0.000000000000084
0.540000000000000 0.000000000000136
0.550000000000000 -0.000000000000093
0.560000000000000 -0.000000000000363
0.570000000000000 0.000000000000027
0.580000000000000 -0.000000000000224
0.590000000000000 -0.000000000000026
0.600000000000000 -0.000000000000215
0.610000000000000 0.000000000000121
0.620000000000000 0.000000000000231
0.630000000000000 -0.000000000000294
0.640000000000000 0.000000000000034
0.650000000000000 -0.000000000000018
0.660000000000000 -0.000000000000051
0.670000000000000 -0.000000000000099
0.680000000000000 -0.000000000000064
0.690000000000000 -0.000000000000229
0.700000000000000 -0.000000000000087
0.710000000000000 0.000000000000019
0.720000000000000 -0.000000000000224
0.730000000000000 0.000000000000005
0.740000000000000 -0.000000000000097
0.750000000000000 0.000000000000149
0.760000000000000 -0.000000000000194
0.770000000000000 -0.000000000000220
0.780000000000000 -0.000000000000087
0.790000000000000 0.000000000000064
0.800000000000000 -0.000000000000296
0.810000000000000 0.000000000000270
0.820000000000000 -0.000000000000118
0.830000000000000 -0.000000000000223
0.840000000000000 -0.000000000000046
0.850000000000000 -0.000000000000207
0.860000000000000 -0.000000000000097
0.870000000000000 -0.000000000000186
0.880000000000000 0.000000000000168
0.890000000000000 0.000000000000017
0.900000000000000 -0.000000000000042
0.910000000000000 -0.000000000000163
0.920000000000000 0.000000000000049
0.930000000000000 -0.000000000000271
0.940000000000000 -0.000000000000139
0.950000000000000 -0.000000000000071
0.960000000000000 -0.000000000000202
0.970000000000000 0.000000000000225
0.980000000000000 -0.000000000000168
0.990000000000000 -0.000000000000174
1.000000000000000 0.000000000000001
1.010000000000000 -0.000000000000389
1.020000000000000 -0.000000000000059
1.030000000000000 -0.000000000000041
1.040000000000000 0.000000000000193
1.050000000000000 -0.000000000000159
1.060000000000000 0.000000000000199
1.070000000000000 -0.000000000000221
1.080000000000000 -0.000000000000255
1.090000000000000 -0.000000000000180
1.100000000000000 0.000000000000011
1.110000000000000 -0.000000000000123
1.120000000000000 -0.000000000000038
1.130000000000000 -0.000000000000192
1.140000000000000 0.000000000000054
1.150000000000000 0.000000000000008
1.160000000000000 -0.000000000000365
1.170000000000000 -0.000000000000045
1.180000000000000 0.000000000000111
1.190000000000000 -0.000000000000209
1.200000000000000 -0.000000000000054
1.210000000000000 0.000000000000106
1.220000000000000 -0.000000000000090
1.230000000000000 0.000000000000030
1.240000000000000 -0.000000000000262
1.250000000000000 0.000000000000062
1.260000000000000 -0.000000000000047
1.270000000000000 -0.000000000000138
1.280000000000000 0.000000000000184
1.290000000000000 -0.000000000000160
1.300000000000000 0.000000000000157
1.310000000000000 0.000000000000032
1.320000000000000 -0.000000000000180
1.330000000000000 0.000000000000040
1.340000000000000 -0.000000000000329
1.350000000000000 0.000000000000008
1.360000000000000 -0.000000000000209
1.370000000000000 0.000000000000174
1.380000000000000 0.000000000000002
1.390000000000000 -0.000000000000035
1.400000000000000 -0.000000000000148
1.410000000000000 -0.000000000000250
1.420000000000000 -0.000000000000100
1.430000000000000 -0.000000000000168
1.440000000000000 -0.000000000000060
1.450000000000000 0.000000000000139
1.460000000000000 -0.000000000000047
1.470000000000000 -0.000000000000069
1.480000000000000 0.000000000000004
1.490000000000000 -0.000000000000083
1.500000000000000 0.000000000000218
1.510000000000000 -0.000000000000177
1.520000000000000 -0.000000000000244
1.530000000000000 0.000000000000039
1.540000000000000 -0.000000000000307
1.550000000000000 -0.000000000000133
1.560000000000000 0.000000000000356
1.570000000000000 -0.000000000000108
1.580000000000000 0.000000000000168
1.590000000000000 0.000000000000131
1.600000000000000 0.000000000000034
1.610000000000000 -0.000000000000145
1.620000000000000 -0.000000000000199
1.630000000000000 -0.000000000000121
1.640000000000000 -0.000000000000030
1.650000000000000 -0.000000000000279
1.660000000000000 0.000000000000184
1.670000000000000 -0.000000000000200
1.680000000000000 -0.000000000000067
1.690000000000000 -0.000000000000239
1.700000000000000 -0.000000000000118
1.710000000000000 -0.000000000000120
1.720000000000000 0.000000000000227
1.730000000000000 0.000000000000167
1.740000000000000 0.000000000000001
1.750000000000000 -0.000000000000089
1.760000000000000 -0.000000000000133
1.770000000000000 0.000000000000239
1.780000000000000 -0.000000000000262
1.790000000000000 -0.000000000000176
1.800000000000000 0.000000000000022
1.810000000000000 -0.000000000000289
1.820000000000000 -0.000000000000105
1.830000000000000 -0.000000000000083
1.840000000000000 -0.000000000000101
1.850000000000000 -0.000000000000010
1.860000000000000 0.000000000000164
1.870000000000000 -0.000000000000059
1.880000000000000 -0.000000000000084
1.890000000000000 -0.000000000000038
1.900000000000000 0.000000000000047
1.910000000000000 -0.000000000000005
1.920000000000000 -0.000000000000254
1.930000000000000 -0.000000000000153
1.940000000000000 0.000000000000051
1.950000000000000 -0.000000000000202
1.960000000000000 -0.000000000000199
1.970000000000000 -0.000000000000086
1.980000000000000 0.000000000000046
1.990000000000000 0.000000000000005
2.000000000000000 0.000000000000131
2.010000000000000 -0.000000000000209
2.020000000000000 -0.000000000000518
2.030000000000000 0.000000000000061
2.040000000000000 -0.000000000000124
2.050000000000000 0.000000000000115
2.060000000000000 -0.000000000000264
2.070000000000000 -0.000000000000170
2.080000000000000 -0.000000000000002
2.090000000000000 0.000000000000283
2.100000000000000 -0.000000000000193
2.110000000000000 -0.000000000000033
2.120000000000000 0.000000000000021
2.130000000000000 0.000000000000090
2.140000000000000 -0.000000000000147
2.150000000000000 -0.000000000000017
2.160000000000000 -0.000000000000340
2.170000000000000 -0.000000000000043
2.180000000000000 0.000000000000189
2.190000000000000 0.000000000000040
2.200000000000000 -0.000000000000291
2.210000000000000 -0.000000000000004
2.220000000000000 0.000000000000082
2.230000000000000 -0.000000000000330
2.240000000000000 -0.000000000000110
2.250000000000000 0.000000000000053
2.260000000000000 0.000000000000155
2.270000000000000 -0.000000000000241
2.280000000000000 0.000000000000044
2.290000000000000 -0.000000000000140
2.300000000000000 0.000000000000091
2.310000000000000 -0.000000000000131
2.320000000000000 0.000000000000023
2.330000000000000 -0.000000000000168
2.340000000000000 -0.000000000000069
2.350000000000000 0.000000000000025
2.360000000000000 -0.000000000000169
2.370000000000000 0.000000000000150
2.380000000000000 -0.000000000000212
2.390000000000000 0.000000000000115
2.400000000000000 -0.000000000000132
2.410000000000000 -0.000000000000363
2.420000000000000 -0.000000000000041
2.430000000000000 -0.000000000000118
2.440000000000000 -0.000000000000076
2.450000000000000 -0.000000000000484
2.460000000000000 0.000000000000004
2.470000000000000 0.000000000000310
2.480000000000000 0.000000000000057
2.490000000000000 -0.000000000000056
2.500000000000000 -0.000000000000213
2.510000000000000 -0.000000000000048
2.520000000000000 -0.000000000000081
2.530000000000000 0.000000000000112
2.540000000000000 0.000000000000070
2.550000000000000 -0.000000000000342
2.560000000000000 0.000000000000104
2.570000000000000 -0.000000000000270
2.580000000000000 -0.000000000000197
2.590000000000000 -0.000000000000024
2.600000000000000 -0.000000000000014
2.610000000000000 0.000000000000057
2.620000000000000 0.000000000000201
2.630000000000000 -0.000000000000121
2.640000000000000 -0.000000000000124
2.650000000000000 -0.000000000000033
2.660000000000000 0.000000000000189
2.670000000000000 0.000000000000001
2.680000000000000 -0.000000000000225
2.690000000000000 -0.000000000000001
2.700000000000000 0.000000000000057
2.710000000000000 -0.000000000000176
2.720000000000000 -0.000000000000185
2.730000000000000 -0.000000000000069
2.740000000000000 0.000000000000077
2.750000000000000 0.000000000000013
2.760000000000000 -0.000000000000275
2.770000000000000 -0.000000000000056
2.780000000000000 -0.000000000000127
2.790000000000000 0.000000000000086
2.800000000000000 -0.000000000000067
2.810000000000000 -0.000000000000246
2.820000000000000 -0.000000000000275
2.830000000000000 -0.000000000000084
2.840000000000000 0.000000000000075
2.850000000000000 -0.000000000000165
2.860000000000000 -0.000000000000029
2.870000000000000 -0.000000000000072
2.880000000000000 -0.000000000000161
2.890000000000000 0.000000000000004
2.900000000000000 0.000000000000123
2.910000000000000 0.000000000000174
2.920000000000000 -0.000000000000041
2.930000000000000 -0.000000000000224
2.940000000000000 -0.000000000000049
2.950000000000000 -0.000000000000368
2.960000000000000 0.000000000000145
2.970000000000000 0.000000000000063
2.980000000000000 -0.000000000000109
2.990000000000000 0.000000000000137
3.000000000000000 -0.000000000000318
3.010000000000000 0.000000000000050
3.020000000000000 -0.000000000000085
3.030000000000000 0.000000000000210
3.040000000000000 -0.000000000000074
3.050000000000000 -0.000000000000052
3.060000000000000 -0.000000000000155
3.070000000000000 0.000000000000085
3.080000000000000 0.000000000000200
3.090000000000000 -0.000000000000155
3.100000000000000 -0.000000000000100
3.110000000000000 0.000000000000022
3.120000000000000 -0.000000000000003
3.130000000000000 -0.000000000000185
3.140000000000000 0.000000000000128
3.150000000000000 0.000000000000046
3.160000000000000 -0.000000000000297
3.170000000000000 -0.000000000000050
3.180000000000000 -0.000000000000032
3.190000000000000 0.000000000000006
3.200000000000000 -0.000000000000165
3.210000000000000 -0.000000000000106
3.220000000000000 0.000000000000040
3.230000000000000 0.000000000000049
3.240000000000000 -0.000000000000183
3.250000000000000 -0.000000000000137
3.260000000000000 -0.000000000000229
3.270000000000000 0.000000000000124
3.280000000000000 -0.000000000000084
3.290000000000000 -0.000000000000037
3.300000000000000 -0.000000000000364
3.310000000000000 -0.000000000000307
3.320000000000000 -0.000000000000109
3.330000000000000 -0.000000000000200
3.340000000000000 0.000000000000132
3.350000000000000 -0.000000000000099
3.360000000000000 0.000000000000131
3.370000000000000 0.000000000000086
3.380000000000000 0.000000000000094
3.390000000000000 -0.000000000000298
3.400000000000000 0.000000000000202
3.410000000000000 -0.000000000000142
3.420000000000000 0.000000000000058
3.430000000000000 -0.000000000000169
3.440000000000000 -0.000000000000222
3.450000000000000 -0.000000000000124
3.460000000000000 -0.000000000000201
3.470000000000000 -0.000000000000073
3.480000000000000 -0.000000000000208
3.490000000000000 -0.000000000000059
3.500000000000000 -0.000000000000147
3.510000000000000 -0.000000000000094
3.520000000000000 -0.000000000000042
3.530000000000000 -0.000000000000048
3.540000000000000 -0.000000000000185
3.550000000000000 0.000000000000136
3.560000000000000 0.000000000000117
3.570000000000000 -0.000000000000380
3.580000000000000 -0.000000000000143
3.590000000000000 -0.000000000000250
3.600000000000000 0.000000000000003
3.610000000000000 0.000000000000101
3.620000000000000 -0.000000000000020
3.630000000000000 0.000000000000179
3.640000000000000 -0.000000000000087
3.650000000000000 -0.000000000000242
3.660000000000000 -0.000000000000051
3.670000000000000 0.000000000000050
3.680000000000000 0.000000000000009
3.690000000000000 -0.000000000000156
3.700000000000000 -0.000000000000144
3.710000000000000 -0.000000000000123
3.720000000000000 -0.000000000000275
3.730000000000000 -0.000000000000084
3.740000000000000 -0.000000000000147
3.750000000000000 -0.000000000000213
3.760000000000000 -0.000000000000278
3.770000000000000 -0.000000000000176
3.780000000000000 -0.000000000000180
3.790000000000000 -0.000000000000161
3.800000000000000 -0.000000000000221
3.810000000000000 -0.000000000000299
3.820000000000000 -0.000000000000153
3.830000000000000 -0.000000000000155
3.840000000000000 0.000000000000113
3.850000000000000 0.000000000000003
3.860000000000000 0.000000000000131
3.870000000000000 0.000000000000083
3.880000000000000 -0.000000000000019
3.890000000000000 0.000000000000075
3.900000000000000 -0.000000000000020
3.910000000000000 -0.000000000000015
3.920000000000000 -0.000000000000300
3.930000000000000 0.000000000000008
3.940000000000000 0.000000000000254
3.950000000000000 -0.000000000000015
3.960000000000000 -0.000000000000188
3.970000000000000 0.000000000000064
3.980000000000000 -0.000000000000236
3.990000000000000 -0.000000000000001
4.000000000000000 -0.000000000000227
4.010000000000000 -0.000000000000147
4.020000000000000 -0.000000000000056
4.030000000000000 -0.000000000000118
4.040000000000000 -0.000000000000150
4.050000000000000 -0.000000000000055
4.060000000000000 -0.000000000000101
4.070000000000000 0.000000000000038
4.080000000000000 -0.000000000000029
4.090000000000000 -0.000000000000071
4.100000000000001 0.000000000000264
4.110000000000000 -0.000000000000090
4.120000000000000 -0.000000000000065
4.130000000000000 -0.000000000000155
4.140000000000001 0.000000000000016
4.150000000000000 -0.000000000000074
4.160000000000000 -0.000000000000146
4.170000000000000 -0.000000000000015
4.180000000000001 0.000000000000085
4.190000000000000 0.000000000000109
4.200000000000000 -0.000000000000137
4.210000000000000 -0.000000000000052
4.220000000000001 0.000000000000160
4.230000000000000 -0.000000000000039
4.240000000000000 -0.000000000000156
4.250000000000000 -0.000000000000428
4.260000000000000 -0.000000000000063
4.270000000000000 0.000000000000124
4.280000000000000 -0.000000000000109
4.290000000000000 0.000000000000046
4.300000000000000 0.000000000000049
4.310000000000000 0.000000000000121
4.320000000000000 0.000000000000124
4.330000000000000 -0.000000000000183
4.340000000000000 -0.000000000000053
4.350000000000001 0.000000000000245
4.360000000000000 -0.000000000000147
4.370000000000000 0.000000000000007
4.380000000000000 0.000000000000036
4.390000000000001 -0.000000000000191
4.400000000000000 0.000000000000137
4.410000000000000 -0.000000000000189
4.420000000000000 0.000000000000010
4.430000000000001 -0.000000000000239
4.440000000000000 -0.000000000000082
4.450000000000000 0.000000000000032
4.460000000000000 -0.000000000000017
4.470000000000001 -0.000000000000107
4.480000000000000 0.000000000000081
4.490000000000000 -0.000000000000135
4.500000000000000 0.000000000000083
4.510000000000000 -0.000000000000221
4.520000000000000 -0.000000000000140
4.530000000000000 -0.000000000000183
4.540000000000000 -0.000000000000217
4.550000000000000 0.000000000000247
4.560000000000000 -0.000000000000203
4.570000000000000 -0.000000000000134
4.580000000000000 0.000000000000001
4.590000000000000 -0.000000000000079
4.600000000000001 -0.000000000000044
4.610000000000000 -0.000000000000247
4.620000000000000 -0.000000000000061
4.630000000000000 -0.000000000000145
4.640000000000001 -0.000000000000037
4.650000000000000 -0.000000000000049
4.660000000000000 -0.000000000000148
4.670000000000000 -0.000000000000192
4.680000000000001 -0.000000000000345
4.690000000000000 -0.000000000000037
4.700000000000000 -0.000000000000276
4.710000000000000 0.000000000000211
4.720000000000001 0.000000000000009
4.730000000000000 -0.000000000000255
4.740000000000000 -0.000000000000103
4.750000000000000 0.000000000000332
4.760000000000000 -0.000000000000141
4.770000000000000 -0.000000000000109
4.780000000000000 -0.000000000000068
4.790000000000000 0.000000000000007
4.800000000000000 0.000000000000040
4.810000000000000 -0.000000000000045
4.820000000000000 0.000000000000034
4.830000000000000 -0.000000000000220
4.840000000000000 -0.000000000000230
4.850000000000001 -0.000000000000195
4.860000000000000 -0.000000000000045
4.870000000000000 -0.000000000000040
4.880000000000000 -0.000000000000116
4.890000000000001 0.000000000000178
4.900000000000000 -0.000000000000070
4.910000000000000 -0.000000000000279
4.920000000000000 0.000000000000171
4.930000000000001 0.000000000000118
4.940000000000000 -0.000000000000138
4.950000000000000 -0.000000000000018
4.960000000000000 -0.000000000000239
4.970000000000001 -0.000000000000159
4.980000000000000 -0.000000000000102
4.990000000000000 -0.000000000000141
5.000000000000000 0.000000000000057
5.010000000000001 10.000000000000023
5.020000000000000 9.999999999999785
5.030000000000000 9.999999999999767
5.040000000000000 9.999999999999917
5.050000000000000 10.000000000000083
5.060000000000000 9.999999999999996
5.070000000000000 9.999999999999767
5.080000000000000 9.999999999999783
5.090000000000000 10.000000000000124
5.100000000000001 9.999999999999829
5.110000000000000 9.999999999999972
5.120000000000000 10.000000000000288
5.130000000000000 9.999999999999499
5.140000000000001 9.999999999999872
5.150000000000000 9.999999999999881
5.160000000000000 9.999999999999760
5.170000000000000 9.999999999999760
5.180000000000001 9.999999999999840
5.190000000000000 10.000000000000046
5.200000000000000 10.000000000000043
5.210000000000000 9.999999999999686
5.220000000000001 9.999999999999746
5.230000000000000 10.000000000000142
5.240000000000000 10.000000000000123
5.250000000000000 9.999999999999913
5.260000000000001 9.999999999999805
5.270000000000000 10.000000000000114
5.280000000000000 9.999999999999755
5.290000000000000 9.999999999999874
5.300000000000000 9.999999999999748
5.310000000000000 9.999999999999833
5.320000000000000 9.999999999999785
5.330000000000000 10.000000000000023
5.340000000000000 9.999999999999691
5.350000000000001 10.000000000000014
5.360000000000000 9.999999999999860
5.370000000000000 9.999999999999913
5.380000000000000 9.999999999999812
5.390000000000001 10.000000000000083
5.400000000000000 9.999999999999963
5.410000000000000 9.999999999999902
5.420000000000000 9.999999999999853
5.430000000000001 9.999999999999909
5.440000000000000 9.999999999999890
5.450000000000000 10.000000000000018
5.460000000000000 9.999999999999867
5.470000000000001 9.999999999999954
5.480000000000000 9.999999999999819
5.490000000000000 9.999999999999703
5.500000000000000 9.999999999999858
5.510000000000001 9.999999999999764
5.520000000000000 9.999999999999829
5.530000000000000 9.999999999999927
5.540000000000000 10.000000000000206
5.550000000000000 9.999999999999845
5.560000000000000 9.999999999999694
5.570000000000000 10.000000000000099
5.580000000000000 9.999999999999961
5.590000000000000 10.000000000000160
5.600000000000001 9.999999999999664
5.610000000000000 9.999999999999845
5.620000000000000 9.999999999999481
5.630000000000000 9.999999999999758
5.640000000000001 9.999999999999947
5.650000000000000 9.999999999999693
5.660000000000000 10.000000000000174
5.670000000000000 10.000000000000149
5.680000000000001 9.999999999999972
5.690000000000000 9.999999999999513
5.700000000000000 10.000000000000096
5.710000000000000 9.999999999999796
5.720000000000001 9.999999999999822
5.730000000000000 9.999999999999893
5.740000000000000 9.999999999999767
5.750000000000000 9.999999999999691
5.760000000000001 10.000000000000030
5.770000000000000 9.999999999999709
5.780000000000000 9.999999999999810
5.790000000000000 9.999999999999771
5.800000000000001 9.999999999999867
5.810000000000000 10.000000000000052
5.820000000000000 9.999999999999950
5.830000000000000 10.000000000000036
5.840000000000000 10.000000000000064
5.850000000000001 9.999999999999602
5.860000000000000 9.999999999999922
5.870000000000000 10.000000000000011
5.880000000000000 9.999999999999725
5.890000000000001 10.000000000000099
5.900000000000000 9.999999999999657
5.910000000000000 9.999999999999668
5.920000000000000 9.999999999999728
5.930000000000001 9.999999999999757
5.940000000000000 9.999999999999847
5.950000000000000 9.999999999999776
5.960000000000000 9.999999999999799
5.970000000000001 9.999999999999957
5.980000000000000 9.999999999999975
5.990000000000000 10.000000000000105
6.000000000000000 9.999999999999792
6.010000000000001 9.999999999999867
6.020000000000000 9.999999999999812
6.030000000000000 9.999999999999824
6.040000000000000 9.999999999999696
6.050000000000001 9.999999999999853
6.060000000000000 9.999999999999737
6.070000000000000 9.999999999999892
6.080000000000000 9.999999999999918
6.090000000000000 9.999999999999957
6.100000000000001 9.999999999999917
6.110000000000000 9.999999999999901
6.120000000000000 9.999999999999829
6.130000000000000 10.000000000000064
6.140000000000001 9.999999999999821
6.150000000000000 10.000000000000018
6.160000000000000 9.999999999999853
6.170000000000000 9.999999999999609
6.180000000000001 10.000000000000092
6.190000000000000 9.999999999999819
6.200000000000000 9.999999999999773
6.210000000000000 9.999999999999819
6.220000000000001 9.999999999999778
6.230000000000000 10.000000000000382
6.240000000000000 9.999999999999785
6.250000000000000 10.000000000000147
6.260000000000001 9.999999999999734
6.270000000000000 9.999999999999783
6.280000000000000 10.000000000000069
6.290000000000000 9.999999999999632
6.300000000000001 9.999999999999551
6.310000000000000 9.999999999999737
6.320000000000000 9.999999999999902
6.330000000000000 9.999999999999801
6.340000000000001 9.999999999999787
6.350000000000001 9.999999999999941
6.360000000000000 9.999999999999977
6.370000000000000 9.999999999999915
6.380000000000000 9.999999999999980
6.390000000000001 9.999999999999865
6.400000000000000 9.999999999999860
6.410000000000000 10.000000000000133
6.420000000000000 9.999999999999723
6.430000000000001 9.999999999999952
6.440000000000000 9.999999999999858
6.450000000000000 9.999999999999853
6.460000000000000 9.999999999999647
6.470000000000001 9.999999999999901
6.480000000000000 9.999999999999789
6.490000000000000 10.000000000000025
6.500000000000000 10.000000000000030
6.510000000000001 10.000000000000135
6.520000000000000 9.999999999999796
6.530000000000000 10.000000000000036
6.540000000000000 9.999999999999611
6.550000000000001 9.999999999999680
6.560000000000000 10.000000000000027
6.570000000000000 9.999999999999458
6.580000000000000 9.999999999999948
6.590000000000001 10.000000000000069
6.600000000000001 10.000000000000108
6.610000000000000 9.999999999999874
6.620000000000000 9.999999999999748
6.630000000000000 9.999999999999847
6.640000000000001 10.000000000000057
6.650000000000000 9.999999999999973
6.660000000000000 9.999999999999863
6.670000000000000 9.999999999999829
6.680000000000001 9.999999999999760
6.690000000000000 9.999999999999751
6.700000000000000 9.999999999999876
6.710000000000000 9.999999999999751
6.720000000000001 9.999999999999906
6.730000000000000 10.000000000000016
6.740000000000000 9.999999999999909
6.750000000000000 9.999999999999906
6.760000000000001 9.999999999999778
6.770000000000000 10.000000000000091
6.780000000000000 9.999999999999488
6.790000000000000 9.999999999999748
6.800000000000001 9.999999999999844
6.810000000000000 9.999999999999750
6.820000000000000 9.999999999999874
6.830000000000000 9.999999999999860
6.840000000000001 9.999999999999778
6.850000000000001 9.999999999999815
6.860000000000000 9.999999999999785
6.870000000000000 10.000000000000062
6.880000000000000 9.999999999999632
6.890000000000001 9.999999999999650
6.900000000000000 9.999999999999691
6.910000000000000 9.999999999999654
6.920000000000000 9.999999999999673
6.930000000000001 9.999999999999815
6.940000000000000 10.000000000000103
6.950000000000000 9.999999999999867
6.960000000000000 9.999999999999874
6.970000000000001 9.999999999999693
6.980000000000000 9.999999999999680
6.990000000000000 9.999999999999789
7.000000000000000 10.000000000000142
7.010000000000001 9.999999999999682
7.020000000000000 9.999999999999671
7.030000000000000 9.999999999999948
7.040000000000000 9.999999999999869
7.050000000000001 9.999999999999682
7.060000000000000 9.999999999999714
7.070000000000000 10.000000000000369
7.080000000000000 10.000000000000039
7.090000000000001 10.000000000000254
7.100000000000001 9.999999999999986
7.110000000000000 10.000000000000167
7.120000000000000 9.999999999999906
7.130000000000001 9.999999999999934
7.140000000000001 9.999999999999869
7.150000000000000 9.999999999999861
7.160000000000000 9.999999999999746
7.170000000000000 10.000000000000096
7.180000000000001 10.000000000000069
7.190000000000000 9.999999999999631
7.200000000000000 9.999999999999822
7.210000000000000 10.000000000000020
7.220000000000001 10.000000000000112
7.230000000000000 9.999999999999881
7.240000000000000 9.999999999999920
7.250000000000000 9.999999999999631
7.260000000000001 9.999999999999863
7.270000000000000 9.999999999999892
7.280000000000000 9.999999999999895
7.290000000000000 9.999999999999572
7.300000000000001 9.999999999999705
7.310000000000000 9.999999999999973
7.320000000000000 9.999999999999735
7.330000000000000 10.000000000000055
7.340000000000001 10.000000000000069
7.350000000000001 9.999999999999817
7.360000000000000 9.999999999999991
7.370000000000000 10.000000000000103
7.380000000000001 9.999999999999721
7.390000000000001 9.999999999999847
7.400000000000000 9.999999999999652
7.410000000000000 9.999999999999474
7.420000000000000 9.999999999999936
7.430000000000001 9.999999999999813
7.440000000000000 10.000000000000002
7.450000000000000 9.999999999999895
7.460000000000000 10.000000000000021
7.470000000000001 9.999999999999737
7.480000000000000 9.999999999999735
7.490000000000000 9.999999999999860
7.500000000000000 9.999999999999725
7.510000000000001 9.999999999999824
7.520000000000000 9.999999999999943
7.530000000000000 9.999999999999963
7.540000000000000 9.999999999999883
7.550000000000001 9.999999999999773
7.560000000000000 9.999999999999657
7.570000000000000 9.999999999999913
7.580000000000000 9.999999999999746
7.590000000000001 9.999999999999806
7.600000000000001 9.999999999999741
7.610000000000000 9.999999999999803
7.620000000000000 9.999999999999584
7.630000000000001 9.999999999999924
7.640000000000001 9.999999999999504
7.650000000000000 9.999999999999883
7.660000000000000 9.999999999999813
7.670000000000000 9.999999999999616
7.680000000000001 9.999999999999725
7.690000000000000 9.999999999999549
7.700000000000000 9.999999999999909
7.710000000000000 9.999999999999526
7.720000000000001 9.999999999999851
7.730000000000000 9.999999999999524
7.740000000000000 9.999999999999766
7.750000000000000 9.999999999999712
7.760000000000001 9.999999999999874
7.770000000000000 9.999999999999488
7.780000000000000 9.999999999999655
7.790000000000000 9.999999999999988
7.800000000000001 9.999999999999998
7.810000000000000 10.000000000000052
7.820000000000000 9.999999999999915
7.830000000000000 10.000000000000004
7.840000000000001 9.999999999999735
7.850000000000001 9.999999999999549
7.860000000000000 9.999999999999963
7.870000000000000 9.999999999999890
7.880000000000001 9.999999999999680
7.890000000000001 9.999999999999835
7.900000000000000 9.999999999999687
7.910000000000000 9.999999999999833
7.920000000000001 9.999999999999924
7.930000000000001 10.000000000000071
7.940000000000000 9.999999999999696
7.950000000000000 9.999999999999973
7.960000000000000 9.999999999999776
7.970000000000001 9.999999999999622
7.980000000000000 9.999999999999879
7.990000000000000 9.999999999999719
8.000000000000000 10.000000000000041
8.010000000000000 9.999999999999885
8.020000000000000 9.999999999999842
8.030000000000001 9.999999999999766
8.040000000000001 9.999999999999616
8.050000000000001 9.999999999999922
8.060000000000000 9.999999999999837
8.070000000000000 9.999999999999797
8.080000000000000 9.999999999999588
8.090000000000000 9.999999999999917
8.100000000000000 9.999999999999785
8.110000000000001 10.000000000000032
8.120000000000001 10.000000000000142
8.130000000000001 10.000000000000030
8.140000000000001 9.999999999999718
8.150000000000000 10.000000000000011
8.160000000000000 9.999999999999833
8.170000000000000 9.999999999999954
8.180000000000000 9.999999999999686
8.190000000000001 9.999999999999964
8.200000000000001 9.999999999999936
8.210000000000001 9.999999999999739
8.220000000000001 9.999999999999794
8.230000000000000 9.999999999999853
8.240000000000000 9.999999999999613
8.250000000000000 9.999999999999732
8.260000000000000 9.999999999999886
8.270000000000000 9.999999999999821
8.280000000000001 9.999999999999870
8.290000000000001 9.999999999999590
8.300000000000001 9.999999999999835
8.310000000000000 9.999999999999638
8.320000000000000 9.999999999999725
8.330000000000000 9.999999999999838
8.340000000000000 9.999999999999897
8.350000000000000 10.000000000000172
8.360000000000001 9.999999999999948
8.370000000000001 9.999999999999762
8.380000000000001 9.999999999999925
8.390000000000001 10.000000000000052
8.400000000000000 10.000000000000060
8.410000000000000 9.999999999999904
8.420000000000000 9.999999999999947
8.430000000000000 9.999999999999840
8.440000000000001 9.999999999999803
8.450000000000001 9.999999999999741
8.460000000000001 9.999999999999819
8.470000000000001 9.999999999999963
8.480000000000000 9.999999999999609
8.490000000000000 9.999999999999918
8.500000000000000 9.999999999999702
8.510000000000000 9.999999999999583
8.520000000000000 9.999999999999938
8.530000000000001 9.999999999999707
8.540000000000001 10.000000000000064
8.550000000000001 9.999999999999973
8.560000000000000 9.999999999999940
8.570000000000000 10.000000000000140
8.580000000000000 9.999999999999860
8.590000000000000 10.000000000000210
8.600000000000000 10.000000000000069
8.610000000000001 9.999999999999808
8.620000000000001 10.000000000000103
8.630000000000001 9.999999999999622
8.640000000000001 9.999999999999975
8.650000000000000 9.999999999999680
8.660000000000000 10.000000000000020
8.670000000000000 10.000000000000005
8.680000000000000 9.999999999999783
8.690000000000001 10.000000000000025
8.700000000000001 9.999999999999664
8.710000000000001 10.000000000000021
8.720000000000001 9.999999999999586
8.730000000000000 9.999999999999499
8.740000000000000 9.999999999999917
8.750000000000000 9.999999999999561
8.760000000000000 9.999999999999737
8.770000000000000 9.999999999999764
8.780000000000001 9.999999999999838
8.790000000000001 9.999999999999753
8.800000000000001 9.999999999999783
8.810000000000000 9.999999999999853
8.820000000000000 9.999999999999767
8.830000000000000 10.000000000000213
8.840000000000000 9.999999999999842
8.850000000000000 9.999999999999826
8.860000000000001 9.999999999999792
8.870000000000001 10.000000000000121
8.880000000000001 9.999999999999931
8.890000000000001 9.999999999999998
8.900000000000000 9.999999999999890
8.910000000000000 9.999999999999435
8.920000000000000 9.999999999999739
8.930000000000000 9.999999999999877
8.940000000000001 9.999999999999600
8.950000000000001 9.999999999999751
8.960000000000001 10.000000000000158
8.970000000000001 9.999999999999911
8.980000000000000 9.999999999999989
8.990000000000000 9.999999999999739
9.000000000000000 9.999999999999721
9.010000000000000 9.999999999999737
9.020000000000000 9.999999999999831
9.030000000000001 9.999999999999769
9.040000000000001 9.999999999999677
9.050000000000001 9.999999999999543
9.060000000000000 9.999999999999920
9.070000000000000 9.999999999999899
9.080000000000000 9.999999999999861
9.090000000000000 9.999999999999941
9.100000000000000 9.999999999999474
9.110000000000001 9.999999999999897
9.120000000000001 9.999999999999789
9.130000000000001 9.999999999999879
9.140000000000001 10.000000000000080
9.150000000000000 10.000000000000071
9.160000000000000 10.000000000000016
9.170000000000000 9.999999999999465
9.180000000000000 9.999999999999762
9.190000000000001 9.999999999999911
9.200000000000001 10.000000000000213
9.210000000000001 9.999999999999684
9.220000000000001 9.999999999999835
9.230000000000000 9.999999999999694
9.240000000000000 10.000000000000028
9.250000000000000 9.999999999999792
9.260000000000000 9.999999999999917
9.270000000000000 9.999999999999899
9.280000000000001 10.000000000000027
9.290000000000001 9.999999999999609
9.300000000000001 9.999999999999973
9.310000000000000 9.999999999999764
9.320000000000000 9.999999999999805
9.330000000000000 9.999999999999591
9.340000000000000 9.999999999999957
9.350000000000000 9.999999999999815
9.360000000000001 9.999999999999591
9.370000000000001 9.999999999999821
9.380000000000001 9.999999999999838
9.390000000000001 10.000000000000142
9.400000000000000 9.999999999999606
9.410000000000000 10.000000000000108
9.420000000000000 9.999999999999938
9.430000000000000 10.000000000000002
9.440000000000001 9.999999999999883
9.450000000000001 9.999999999999917
9.460000000000001 9.999999999999824
9.470000000000001 10.000000000000009
9.480000000000000 9.999999999999700
9.490000000000000 9.999999999999909
9.500000000000000 9.999999999999726
9.510000000000000 9.999999999999863
9.520000000000000 9.999999999999782
9.530000000000001 9.999999999999977
9.540000000000001 9.999999999999872
9.550000000000001 9.999999999999673
9.560000000000000 9.999999999999767
9.570000000000000 9.999999999999966
9.580000000000000 9.999999999999826
9.590000000000000 9.999999999999710
9.600000000000000 9.999999999999787
9.610000000000001 9.999999999999819
9.620000000000001 9.999999999999972
9.630000000000001 9.999999999999870
9.640000000000001 9.999999999999797
9.650000000000000 9.999999999999938
9.660000000000000 9.999999999999837
9.670000000000000 9.999999999999870
9.680000000000000 10.000000000000075
9.690000000000001 9.999999999999918
9.700000000000001 10.000000000000016
9.710000000000001 9.999999999999991
9.720000000000001 9.999999999999968
9.730000000000000 9.999999999999895
9.740000000000000 9.999999999999680
9.750000000000000 9.999999999999496
9.760000000000000 9.999999999999847
9.770000000000001 9.999999999999794
9.780000000000001 9.999999999999899
9.790000000000001 9.999999999999837
9.800000000000001 9.999999999999996
9.810000000000000 9.999999999999593
9.820000000000000 10.000000000000172
9.830000000000000 9.999999999999769
9.840000000000000 9.999999999999885
9.850000000000000 9.999999999999874
9.860000000000001 9.999999999999879
9.870000000000001 9.999999999999766
9.880000000000001 9.999999999999620
9.890000000000001 9.999999999999586
9.900000000000000 9.999999999999709
9.910000000000000 10.000000000000016
9.920000000000000 9.999999999999835
9.930000000000000 9.999999999999854
9.940000000000001 9.999999999999698
9.950000000000001 9.999999999999789
9.960000000000001 9.999999999999908
9.970000000000001 9.999999999999785
9.980000000000000 9.999999999999988
9.990000000000000 9.999999999999766
10.000000000000000 10.000000000000043
10.010000000000000 14.999999999999829
10.020000000000000 14.999999999999810
10.029999999999999 14.999999999999625
10.039999999999999 14.999999999999780
10.049999999999999 14.999999999999833
10.059999999999999 14.999999999999913
10.070000000000000 14.999999999999911
10.080000000000000 14.999999999999583
10.090000000000000 14.999999999999934
10.100000000000000 14.999999999999716
10.109999999999999 14.999999999999888
10.119999999999999 14.999999999999932
10.129999999999999 14.999999999999805
10.139999999999999 14.999999999999886
10.150000000000000 14.999999999999696
10.160000000000000 14.999999999999668
10.170000000000000 14.999999999999606
10.180000000000000 14.999999999999831
10.190000000000000 14.999999999999872
10.199999999999999 14.999999999999616
10.209999999999999 14.999999999999622
10.219999999999999 14.999999999999956
10.229999999999999 14.999999999999558
10.240000000000000 14.999999999999901
10.250000000000000 14.999999999999973
10.260000000000000 14.999999999999954
10.270000000000000 14.999999999999661
10.279999999999999 14.999999999999522
10.289999999999999 14.999999999999652
10.299999999999999 14.999999999999838
10.309999999999999 14.999999999999885
10.320000000000000 14.999999999999874
10.330000000000000 14.999999999999746
10.340000000000000 14.999999999999760
10.350000000000000 14.999999999999751
10.359999999999999 14.999999999999867
10.369999999999999 14.999999999999917
10.379999999999999 15.000000000000039
10.389999999999999 14.999999999999778
10.400000000000000 14.999999999999657
10.410000000000000 14.999999999999957
10.420000000000000 14.999999999999831
10.430000000000000 14.999999999999634
10.440000000000000 14.999999999999901
10.449999999999999 14.999999999999757
10.459999999999999 14.999999999999684
10.469999999999999 14.999999999999769
10.480000000000000 14.999999999999689
10.490000000000000 14.999999999999757
10.500000000000000 14.999999999999831
10.510000000000000 14.999999999999730
10.520000000000000 14.999999999999844
10.529999999999999 14.999999999999758
10.539999999999999 14.999999999999794
10.549999999999999 14.999999999999742
10.559999999999999 14.999999999999840
10.570000000000000 14.999999999999700
10.580000000000000 14.999999999999542
10.590000000000000 14.999999999999869
10.600000000000000 14.999999999999853
10.609999999999999 14.999999999999778
10.619999999999999 14.999999999999918
10.629999999999999 14.999999999999719
10.639999999999999 14.999999999999762
10.650000000000000 14.999999999999629
10.660000000000000 14.999999999999600
10.670000000000000 14.999999999999494
10.680000000000000 14.999999999999849
10.690000000000000 15.000000000000147
10.699999999999999 14.999999999999829
10.709999999999999 14.999999999999824
10.719999999999999 14.999999999999782
10.730000000000000 14.999999999999696
10.740000000000000 14.999999999999606
10.750000000000000 15.000000000000085
10.760000000000000 14.999999999999707
10.770000000000000 14.999999999999922
10.779999999999999 14.999999999999805
10.789999999999999 14.999999999999414
10.799999999999999 14.999999999999851
10.809999999999999 14.999999999999554
10.820000000000000 14.999999999999792
10.830000000000000 14.999999999999883
10.840000000000000 14.999999999999824
10.850000000000000 14.999999999999657
10.859999999999999 14.999999999999710
10.869999999999999 15.000000000000096
10.879999999999999 14.999999999999906
10.889999999999999 14.999999999999666
10.900000000000000 15.000000000000272
10.910000000000000 14.999999999999792
10.920000000000000 14.999999999999941
10.930000000000000 15.000000000000004
10.940000000000000 14.999999999999570
10.949999999999999 15.000000000000027
10.959999999999999 14.999999999999673
10.969999999999999 14.999999999999323
10.980000000000000 14.999999999999895
10.990000000000000 14.999999999999611
11.000000000000000 14.999999999999657
11.010000000000000 14.999999999999929
11.020000000000000 14.999999999999710
11.029999999999999 14.999999999999879
11.039999999999999 14.999999999999853
11.049999999999999 14.999999999999950
11.059999999999999 14.999999999999888
11.070000000000000 14.999999999999726
11.080000000000000 14.999999999999835
11.090000000000000 14.999999999999982
11.100000000000000 14.999999999999847
11.109999999999999 15.000000000000030
11.119999999999999 14.999999999999732
11.129999999999999 15.000000000000041
11.139999999999999 14.999999999999714
11.150000000000000 14.999999999999563
11.160000000000000 14.999999999999734
11.170000000000000 14.999999999999853
11.180000000000000 15.000000000000068
11.190000000000000 14.999999999999869
11.199999999999999 15.000000000000139
11.209999999999999 14.999999999999963
11.219999999999999 14.999999999999879
11.230000000000000 14.999999999999840
11.240000000000000 15.000000000000131
11.250000000000000 14.999999999999805
11.260000000000000 14.999999999999881
11.270000000000000 14.999999999999615
11.279999999999999 14.999999999999840
11.289999999999999 14.999999999999840
11.299999999999999 14.999999999999856
11.309999999999999 14.999999999999940
11.320000000000000 14.999999999999394
11.330000000000000 14.999999999999885
11.340000000000000 14.999999999999559
11.350000000000000 14.999999999999865
11.359999999999999 15.000000000000000
11.369999999999999 14.999999999999776
11.379999999999999 14.999999999999876
11.389999999999999 14.999999999999751
11.400000000000000 15.000000000000012
11.410000000000000 15.000000000000055
11.420000000000000 14.999999999999641
11.430000000000000 14.999999999999915
11.440000000000000 14.999999999999760
11.449999999999999 14.999999999999618
11.459999999999999 15.000000000000034
11.469999999999999 15.000000000000140
11.480000000000000 14.999999999999760
11.490000000000000 14.999999999999863
11.500000000000000 14.999999999999899
11.510000000000000 14.999999999999728
11.520000000000000 14.999999999999643
11.529999999999999 14.999999999999904
11.539999999999999 14.999999999999758
11.549999999999999 14.999999999999716
11.559999999999999 14.999999999999812
11.570000000000000 15.000000000000121
11.580000000000000 14.999999999999927
11.590000000000000 14.999999999999783
11.600000000000000 14.999999999999726
11.609999999999999 14.999999999999963
11.619999999999999 14.999999999999748
11.629999999999999 14.999999999999801
11.639999999999999 14.999999999999568
11.650000000000000 14.999999999999739
11.660000000000000 14.999999999999812
11.670000000000000 14.999999999999867
11.680000000000000 14.999999999999915
11.690000000000000 14.999999999999865
11.699999999999999 14.999999999999584
11.709999999999999 14.999999999999682
11.719999999999999 14.999999999999899
11.730000000000000 14.999999999999510
11.740000000000000 14.999999999999712
11.750000000000000 14.999999999999968
11.760000000000000 14.999999999999689
11.770000000000000 15.000000000000096
11.779999999999999 14.999999999999735
11.789999999999999 14.999999999999806
11.799999999999999 15.000000000000073
11.809999999999999 14.999999999999895
11.820000000000000 14.999999999999890
11.830000000000000 14.999999999999988
11.840000000000000 15.000000000000039
11.850000000000000 14.999999999999840
11.859999999999999 14.999999999999751
11.869999999999999 14.999999999999700
11.879999999999999 14.999999999999833
11.889999999999999 14.999999999999892
11.900000000000000 14.999999999999803
11.910000000000000 14.999999999999867
11.920000000000000 14.999999999999849
11.930000000000000 14.999999999999746
11.940000000000000 14.999999999999723
11.949999999999999 15.000000000000057
11.959999999999999 14.999999999999867
11.969999999999999 14.999999999999938
11.980000000000000 14.999999999999714
11.990000000000000 15.000000000000032
12.000000000000000 14.999999999999810
12.010000000000000 15.000000000000002
12.020000000000000 14.999999999999746
12.029999999999999 14.999999999999940
12.039999999999999 14.999999999999867
12.050000000000001 14.999999999999945
12.059999999999999 14.999999999999826
12.070000000000000 14.999999999999618
12.079999999999998 15.000000000000050
12.090000000000000 14.999999999999742
12.100000000000000 14.999999999999742
12.109999999999999 14.999999999999980
12.119999999999999 14.999999999999780
12.129999999999999 14.999999999999822
12.140000000000001 15.000000000000012
12.149999999999999 14.999999999999572
12.160000000000000 14.999999999999881
12.170000000000000 14.999999999999773
12.180000000000000 14.999999999999909
12.190000000000000 14.999999999999746
12.199999999999999 14.999999999999700
12.210000000000001 15.000000000000046
12.219999999999999 14.999999999999915
12.230000000000000 14.999999999999797
12.239999999999998 14.999999999999920
12.250000000000000 15.000000000000005
12.260000000000000 14.999999999999993
12.270000000000000 14.999999999999881
12.279999999999999 14.999999999999597
12.289999999999999 15.000000000000234
12.300000000000001 14.999999999999757
12.309999999999999 14.999999999999886
12.320000000000000 14.999999999999622
12.330000000000000 14.999999999999796
12.340000000000000 14.999999999999705
12.350000000000000 14.999999999999845
12.359999999999999 14.999999999999694
12.369999999999999 14.999999999999826
12.379999999999999 14.999999999999897
12.390000000000001 14.999999999999945
12.399999999999999 14.999999999999774
12.410000000000000 15.000000000000027
12.420000000000000 14.999999999999979
12.430000000000000 14.999999999999826
12.440000000000000 14.999999999999986
12.449999999999999 14.999999999999455
12.460000000000001 14.999999999999853
12.469999999999999 14.999999999999817
12.480000000000000 14.999999999999677
12.489999999999998 14.999999999999604
12.500000000000000 14.999999999999680
12.510000000000000 14.999999999999712
12.520000000000000 14.999999999999563
12.529999999999999 14.999999999999803
12.539999999999999 14.999999999999718
12.550000000000001 14.999999999999977
12.559999999999999 14.999999999999812
12.570000000000000 14.999999999999803
12.580000000000000 14.999999999999947
12.590000000000000 15.000000000000053
12.600000000000000 14.999999999999988
12.609999999999999 14.999999999999774
12.619999999999999 15.000000000000069
12.629999999999999 14.999999999999671
12.640000000000001 14.999999999999687
12.649999999999999 14.999999999999812
12.660000000000000 14.999999999999840
12.670000000000000 14.999999999999906
12.680000000000000 14.999999999999710
12.690000000000000 14.999999999999853
12.699999999999999 14.999999999999902
12.710000000000001 14.999999999999904
12.719999999999999 14.999999999999824
12.730000000000000 14.999999999999902
12.739999999999998 14.999999999999710
12.750000000000000 14.999999999999844
12.760000000000000 14.999999999999657
12.770000000000000 14.999999999999899
12.779999999999999 15.000000000000174
12.789999999999999 14.999999999999838
12.800000000000001 14.999999999999892
12.809999999999999 14.999999999999797
12.820000000000000 14.999999999999908
12.830000000000000 14.999999999999602
12.840000000000000 14.999999999999792
12.850000000000000 14.999999999999877
12.859999999999999 14.999999999999872
12.869999999999999 15.000000000000021
12.879999999999999 14.999999999999801
12.890000000000001 14.999999999999655
12.899999999999999 14.999999999999927
12.910000000000000 14.999999999999790
12.920000000000000 14.999999999999961
12.930000000000000 14.999999999999858
12.940000000000000 15.000000000000183
12.949999999999999 14.999999999999730
12.960000000000001 14.999999999999691
12.969999999999999 14.999999999999865
12.980000000000000 14.999999999999799
12.989999999999998 14.999999999999860
13.000000000000000 14.999999999999853
13.010000000000000 14.999999999999883
13.020000000000000 14.999999999999735
13.029999999999999 14.999999999999771
13.039999999999999 14.999999999999591
13.050000000000001 15.000000000000005
13.059999999999999 14.999999999999824
13.070000000000000 14.999999999999920
13.080000000000000 14.999999999999927
13.090000000000000 14.999999999999615
13.100000000000000 14.999999999999719
13.109999999999999 14.999999999999911
13.120000000000001 14.999999999999769
13.129999999999999 14.999999999999620
13.140000000000001 14.999999999999705
13.149999999999999 14.999999999999886
13.160000000000000 14.999999999999824
13.170000000000000 14.999999999999540
13.180000000000000 14.999999999999833
13.190000000000000 14.999999999999822
13.199999999999999 15.000000000000055
13.210000000000001 14.999999999999776
13.219999999999999 14.999999999999988
13.230000000000000 14.999999999999629
13.239999999999998 14.999999999999696
13.250000000000000 14.999999999999851
13.260000000000000 14.999999999999696
13.270000000000000 15.000000000000016
13.279999999999999 14.999999999999641
13.289999999999999 15.000000000000268
13.300000000000001 14.999999999999758
13.309999999999999 14.999999999999934
13.320000000000000 14.999999999999687
13.330000000000000 15.000000000000117
13.340000000000000 14.999999999999664
13.350000000000000 14.999999999999636
13.359999999999999 14.999999999999831
13.370000000000001 14.999999999999702
13.379999999999999 15.000000000000076
13.390000000000001 14.999999999999913
13.399999999999999 14.999999999999945
13.410000000000000 14.999999999999982
13.420000000000000 14.999999999999726
13.430000000000000 15.000000000000121
13.440000000000000 15.000000000000124
13.449999999999999 14.999999999999911
13.460000000000001 14.999999999999824
13.469999999999999 14.999999999999670
13.480000000000000 14.999999999999984
13.489999999999998 14.999999999999858
13.500000000000000 14.999999999999826
13.510000000000000 14.999999999999993
13.520000000000000 14.999999999999774
13.529999999999999 14.999999999999844
13.539999999999999 14.999999999999670
13.550000000000001 15.000000000000037
13.559999999999999 14.999999999999812
13.570000000000000 14.999999999999917
13.580000000000000 14.999999999999771
13.590000000000000 14.999999999999829
13.600000000000000 14.999999999999835
13.609999999999999 14.999999999999629
13.620000000000001 14.999999999999726
13.629999999999999 14.999999999999686
13.640000000000001 14.999999999999796
13.649999999999999 14.999999999999655
13.660000000000000 14.999999999999861
13.670000000000000 14.999999999999652
13.680000000000000 14.999999999999789
13.690000000000000 14.999999999999840
13.699999999999999 14.999999999999753
13.710000000000001 14.999999999999634
13.719999999999999 14.999999999999719
13.730000000000000 14.999999999999895
13.739999999999998 14.999999999999805
13.750000000000000 14.999999999999794
13.760000000000000 14.999999999999652
13.770000000000000 14.999999999999858
13.779999999999999 14.999999999999915
13.789999999999999 14.999999999999746
13.800000000000001 15.000000000000147
13.809999999999999 14.999999999999844
13.820000000000000 14.999999999999881
13.830000000000000 14.999999999999979
13.840000000000000 14.999999999999897
13.850000000000000 14.999999999999559
13.859999999999999 14.999999999999911
13.870000000000001 14.999999999999899
13.879999999999999 14.999999999999833
13.890000000000001 14.999999999999709
13.899999999999999 14.999999999999718
13.910000000000000 14.999999999999895
13.920000000000000 14.999999999999680
13.930000000000000 14.999999999999694
13.940000000000000 14.999999999999826
13.949999999999999 14.999999999999641
13.960000000000001 14.999999999999950
13.969999999999999 14.999999999999780
13.980000000000000 14.999999999999815
13.989999999999998 14.999999999999886
14.000000000000000 15.000000000000052
14.010000000000000 15.000000000000087
14.020000000000000 14.999999999999764
14.029999999999999 15.000000000000020
14.039999999999999 14.999999999999783
14.050000000000001 14.999999999999959
14.059999999999999 14.999999999999837
14.070000000000000 15.000000000000059
14.080000000000000 14.999999999999609
14.090000000000000 14.999999999999613
14.100000000000000 14.999999999999607
14.109999999999999 14.999999999999801
14.120000000000001 14.999999999999723
14.129999999999999 14.999999999999751
14.140000000000001 14.999999999999917
14.149999999999999 14.999999999999867
14.160000000000000 14.999999999999920
14.170000000000000 14.999999999999932
14.180000000000000 14.999999999999561
14.190000000000000 14.999999999999988
14.199999999999999 14.999999999999819
14.210000000000001 14.999999999999805
14.219999999999999 14.999999999999783
14.230000000000000 14.999999999999869
14.239999999999998 14.999999999999774
14.250000000000000 14.999999999999877
14.260000000000000 14.999999999999812
14.270000000000000 14.999999999999565
14.279999999999999 14.999999999999858
14.289999999999999 14.999999999999886
14.300000000000001 14.999999999999952
14.309999999999999 14.999999999999655
14.320000000000000 14.999999999999600
14.330000000000000 14.999999999999648
14.340000000000000 14.999999999999677
14.350000000000000 15.000000000000041
14.359999999999999 14.999999999999773
14.370000000000001 14.999999999999947
14.379999999999999 15.000000000000037
14.390000000000001 14.999999999999870
14.399999999999999 14.999999999999984
14.410000000000000 14.999999999999815
14.420000000000000 14.999999999999822
14.430000000000000 14.999999999999980
14.440000000000000 14.999999999999780
14.449999999999999 14.999999999999647
14.460000000000001 14.999999999999931
14.469999999999999 14.999999999999703
14.480000000000000 14.999999999999773
14.489999999999998 14.999999999999824
14.500000000000000 14.999999999999819
14.510000000000000 14.999999999999927
14.520000000000000 14.999999999999941
14.529999999999999 14.999999999999794
14.539999999999999 14.999999999999726
14.550000000000001 14.999999999999460
14.559999999999999 14.999999999999543
14.570000000000000 14.999999999999659
14.580000000000000 14.999999999999947
14.590000000000000 14.999999999999620
14.600000000000000 15.000000000000149
14.609999999999999 14.999999999999755
14.620000000000001 15.000000000000105
14.629999999999999 14.999999999999842
14.640000000000001 14.999999999999885
14.649999999999999 14.999999999999794
14.660000000000000 14.999999999999647
14.670000000000000 14.999999999999938
14.680000000000000 14.999999999999702
14.690000000000000 14.999999999999972
14.699999999999999 14.999999999999789
14.710000000000001 14.999999999999757
14.719999999999999 15.000000000000171
14.730000000000000 14.999999999999707
14.739999999999998 14.999999999999909
14.750000000000000 14.999999999999696
14.760000000000000 15.000000000000089
14.770000000000000 14.999999999999824
14.779999999999999 14.999999999999734
14.789999999999999 14.999999999999689
14.800000000000001 14.999999999999853
14.809999999999999 15.000000000000043
14.820000000000000 14.999999999999895
14.830000000000000 14.999999999999718
14.840000000000000 14.999999999999673
14.850000000000000 14.999999999999948
14.859999999999999 14.999999999999762
14.870000000000001 14.999999999999824
14.879999999999999 14.999999999999849
14.890000000000001 14.999999999999785
14.899999999999999 14.999999999999853
14.910000000000000 14.999999999999998
14.920000000000000 14.999999999999874
14.930000000000000 15.000000000000011
14.940000000000000 15.000000000000123
14.949999999999999 14.999999999999897
14.960000000000001 14.999999999999995
14.969999999999999 14.999999999999858
14.980000000000000 15.000000000000052
14.989999999999998 14.999999999999908
15.000000000000000 14.999999999999677
15.010000000000000 12.999999999999849
15.020000000000000 13.000000000000099
15.029999999999999 12.999999999999744
15.039999999999999 13.000000000000162
15.050000000000001 12.999999999999993
15.059999999999999 13.000000000000188
15.070000000000000 12.999999999999774
15.080000000000000 12.999999999999975
15.090000000000000 12.999999999999863
15.100000000000000 13.000000000000023
15.109999999999999 12.999999999999696
15.120000000000001 12.999999999999947
15.129999999999999 13.000000000000075
15.140000000000001 13.000000000000114
15.149999999999999 12.999999999999751
15.160000000000000 12.999999999999799
15.170000000000000 12.999999999999819
15.180000000000000 12.999999999999806
15.190000000000000 12.999999999999494
15.199999999999999 12.999999999999854
15.210000000000001 12.999999999999870
15.219999999999999 12.999999999999858
15.230000000000000 12.999999999999869
15.240000000000000 12.999999999999892
15.250000000000000 13.000000000000114
15.260000000000000 13.000000000000099
15.270000000000000 13.000000000000204
15.279999999999999 13.000000000000137
15.289999999999999 13.000000000000107
15.300000000000001 13.000000000000101
15.309999999999999 12.999999999999945
15.320000000000000 12.999999999999893
15.330000000000000 13.000000000000099
15.340000000000000 12.999999999999943
15.350000000000000 13.000000000000101
15.359999999999999 13.000000000000155
15.370000000000001 12.999999999999996
15.379999999999999 12.999999999999892
15.390000000000001 13.000000000000064
15.399999999999999 13.000000000000055
15.410000000000000 12.999999999999718
15.420000000000000 12.999999999999778
15.430000000000000 12.999999999999877
15.440000000000000 13.000000000000059
15.449999999999999 12.999999999999947
15.460000000000001 13.000000000000030
15.469999999999999 12.999999999999879
15.480000000000000 13.000000000000062
15.490000000000000 13.000000000000050
15.500000000000000 12.999999999999606
15.510000000000000 12.999999999999881
15.520000000000000 12.999999999999730
15.529999999999999 13.000000000000000
15.539999999999999 12.999999999999762
15.550000000000001 12.999999999999964
15.559999999999999 12.999999999999593
15.570000000000000 12.999999999999961
15.580000000000000 12.999999999999897
15.590000000000000 12.999999999999899
15.600000000000000 13.000000000000172
15.609999999999999 13.000000000000053
15.620000000000001 12.999999999999922
15.629999999999999 13.000000000000101
15.640000000000001 12.999999999999849
15.649999999999999 12.999999999999883
15.660000000000000 13.000000000000000
15.670000000000000 12.999999999999924
15.680000000000000 12.999999999999995
15.690000000000000 12.999999999999993
15.699999999999999 12.999999999999652
15.710000000000001 13.000000000000075
15.719999999999999 12.999999999999973
15.730000000000000 13.000000000000059
15.740000000000000 12.999999999999993
15.750000000000000 13.000000000000027
15.760000000000000 12.999999999999892
15.770000000000000 12.999999999999845
15.779999999999999 13.000000000000018
15.789999999999999 12.999999999999757
15.800000000000001 12.999999999999877
15.809999999999999 13.000000000000039
15.820000000000000 12.999999999999927
15.830000000000000 12.999999999999780
15.840000000000000 12.999999999999840
15.850000000000000 12.999999999999980
15.859999999999999 13.000000000000091
15.870000000000001 12.999999999999920
15.879999999999999 12.999999999999940
15.890000000000001 12.999999999999780
15.899999999999999 12.999999999999762
15.910000000000000 13.000000000000023
15.920000000000000 12.999999999999950
15.930000000000000 13.000000000000119
15.940000000000000 13.000000000000263
15.949999999999999 12.999999999999888
15.960000000000001 13.000000000000083
15.969999999999999 12.999999999999602
15.980000000000000 12.999999999999856
15.990000000000000 12.999999999999906
16.000000000000000 12.999999999999794
16.009999999999998 13.000000000000213
16.020000000000000 12.999999999999927
16.030000000000001 12.999999999999945
16.039999999999999 12.999999999999797
16.050000000000001 13.000000000000073
16.059999999999999 13.000000000000004
16.070000000000000 12.999999999999716
16.079999999999998 12.999999999999876
16.090000000000000 12.999999999999892
16.100000000000001 12.999999999999860
16.109999999999999 12.999999999999932
16.120000000000001 12.999999999999913
16.129999999999999 12.999999999999964
16.140000000000001 12.999999999999909
16.149999999999999 12.999999999999815
16.160000000000000 13.000000000000167
16.170000000000002 13.000000000000247
16.180000000000000 12.999999999999977
16.190000000000001 12.999999999999940
16.199999999999999 13.000000000000089
16.210000000000001 13.000000000000021
16.219999999999999 13.000000000000044
16.230000000000000 13.000000000000021
16.239999999999998 12.999999999999712
16.250000000000000 12.999999999999906
16.259999999999998 13.000000000000085
16.270000000000000 13.000000000000146
16.280000000000001 12.999999999999872
16.289999999999999 12.999999999999973
16.300000000000001 13.000000000000139
16.309999999999999 13.000000000000062
16.320000000000000 13.000000000000016
16.329999999999998 13.000000000000227
16.340000000000000 13.000000000000002
16.350000000000001 12.999999999999901
16.359999999999999 13.000000000000053
16.370000000000001 13.000000000000036
16.379999999999999 13.000000000000147
16.390000000000001 13.000000000000034
16.399999999999999 13.000000000000290
16.410000000000000 12.999999999999996
16.420000000000002 13.000000000000053
16.430000000000000 12.999999999999872
16.440000000000001 12.999999999999890
16.449999999999999 12.999999999999668
16.460000000000001 12.999999999999991
16.469999999999999 13.000000000000099
16.480000000000000 13.000000000000069
16.489999999999998 12.999999999999790
16.500000000000000 13.000000000000096
16.509999999999998 12.999999999999867
16.520000000000000 12.999999999999920
16.530000000000001 12.999999999999893
16.539999999999999 12.999999999999844
16.550000000000001 12.999999999999737
16.559999999999999 12.999999999999984
16.570000000000000 12.999999999999870
16.579999999999998 12.999999999999860
16.590000000000000 12.999999999999647
16.600000000000001 12.999999999999954
16.609999999999999 13.000000000000259
16.620000000000001 13.000000000000195
16.629999999999999 12.999999999999904
16.640000000000001 13.000000000000210
16.649999999999999 12.999999999999901
16.660000000000000 12.999999999999954
16.670000000000002 12.999999999999988
16.680000000000000 12.999999999999975
16.690000000000001 13.000000000000309
16.699999999999999 13.000000000000284
16.710000000000001 13.000000000000023
16.719999999999999 12.999999999999677
16.730000000000000 12.999999999999973
16.739999999999998 13.000000000000124
16.750000000000000 12.999999999999822
16.759999999999998 12.999999999999838
16.770000000000000 13.000000000000069
16.780000000000001 12.999999999999858
16.789999999999999 12.999999999999762
16.800000000000001 12.999999999999851
16.809999999999999 13.000000000000037
16.820000000000000 13.000000000000032
16.829999999999998 12.999999999999954
16.840000000000000 13.000000000000055
16.850000000000001 13.000000000000028
16.859999999999999 12.999999999999766
16.870000000000001 12.999999999999899
16.879999999999999 12.999999999999808
16.890000000000001 12.999999999999968
16.899999999999999 12.999999999999934
16.910000000000000 12.999999999999947
16.920000000000002 12.999999999999899
16.930000000000000 12.999999999999908
16.940000000000001 12.999999999999746
16.949999999999999 12.999999999999844
16.960000000000001 12.999999999999847
16.969999999999999 12.999999999999964
16.980000000000000 13.000000000000409
16.989999999999998 12.999999999999856
17.000000000000000 12.999999999999845
17.009999999999998 13.000000000000002
17.020000000000000 13.000000000000039
17.030000000000001 12.999999999999861
17.039999999999999 13.000000000000011
17.050000000000001 13.000000000000282
17.059999999999999 13.000000000000039
17.070000000000000 12.999999999999989
17.079999999999998 12.999999999999879
17.090000000000000 13.000000000000027
17.100000000000001 13.000000000000055
17.109999999999999 12.999999999999886
17.120000000000001 13.000000000000243
17.129999999999999 12.999999999999835
17.140000000000001 13.000000000000245
17.149999999999999 13.000000000000265
17.160000000000000 12.999999999999764
17.170000000000002 12.999999999999975
17.180000000000000 13.000000000000108
17.190000000000001 13.000000000000020
17.199999999999999 13.000000000000179
17.210000000000001 12.999999999999899
17.219999999999999 12.999999999999975
17.230000000000000 13.000000000000075
17.239999999999998 13.000000000000094
17.250000000000000 13.000000000000183
17.259999999999998 12.999999999999931
17.270000000000000 12.999999999999812
17.280000000000001 12.999999999999989
17.289999999999999 13.000000000000108
17.300000000000001 13.000000000000073
17.309999999999999 12.999999999999941
17.320000000000000 12.999999999999904
17.329999999999998 13.000000000000041
17.340000000000000 13.000000000000160
17.350000000000001 12.999999999999872
17.359999999999999 13.000000000000082
17.370000000000001 13.000000000000053
17.379999999999999 13.000000000000137
17.390000000000001 13.000000000000094
17.399999999999999 12.999999999999943
17.410000000000000 12.999999999999890
17.420000000000002 13.000000000000023
17.430000000000000 13.000000000000098
17.440000000000001 12.999999999999922
17.449999999999999 12.999999999999998
17.460000000000001 12.999999999999680
17.469999999999999 13.000000000000002
17.480000000000000 12.999999999999943
17.489999999999998 13.000000000000197
17.500000000000000 12.999999999999924
17.509999999999998 12.999999999999972
17.520000000000000 12.999999999999890
17.530000000000001 12.999999999999655
17.539999999999999 12.999999999999797
17.550000000000001 12.999999999999797
17.559999999999999 12.999999999999948
17.570000000000000 13.000000000000167
17.579999999999998 13.000000000000085
17.590000000000000 12.999999999999785
17.600000000000001 12.999999999999858
17.609999999999999 12.999999999999957
17.620000000000001 12.999999999999858
17.629999999999999 12.999999999999792
17.640000000000001 12.999999999999924
17.649999999999999 12.999999999999851
17.660000000000000 13.000000000000105
17.670000000000002 12.999999999999973
17.680000000000000 13.000000000000234
17.690000000000001 12.999999999999734
17.699999999999999 12.999999999999948
17.710000000000001 12.999999999999920
17.719999999999999 12.999999999999908
17.730000000000000 13.000000000000291
17.739999999999998 13.000000000000050
17.750000000000000 12.999999999999904
17.759999999999998 13.000000000000101
17.770000000000000 13.000000000000073
17.780000000000001 13.000000000000181
17.789999999999999 13.000000000000114
17.800000000000001 12.999999999999812
17.809999999999999 12.999999999999998
17.820000000000000 12.999999999999986
17.829999999999998 13.000000000000050
17.840000000000000 13.000000000000085
17.850000000000001 12.999999999999773
17.859999999999999 13.000000000000117
17.870000000000001 12.999999999999810
17.879999999999999 13.000000000000137
17.890000000000001 13.000000000000107
17.899999999999999 12.999999999999956
17.910000000000000 13.000000000000034
17.920000000000002 12.999999999999840
17.930000000000000 12.999999999999797
17.940000000000001 12.999999999999888
17.949999999999999 13.000000000000021
17.960000000000001 12.999999999999957
17.969999999999999 13.000000000000213
17.980000000000000 12.999999999999980
17.989999999999998 12.999999999999927
18.000000000000000 12.999999999999918
18.010000000000002 12.999999999999952
18.020000000000000 12.999999999999805
18.030000000000001 12.999999999999869
18.039999999999999 13.000000000000014
18.050000000000001 12.999999999999906
18.059999999999999 13.000000000000140
18.070000000000000 12.999999999999973
18.079999999999998 13.000000000000025
18.090000000000000 12.999999999999998
18.100000000000001 13.000000000000405
18.109999999999999 13.000000000000245
18.120000000000001 13.000000000000137
18.129999999999999 12.999999999999954
18.140000000000001 13.000000000000140
18.149999999999999 12.999999999999869
18.160000000000000 12.999999999999950
18.170000000000002 12.999999999999899
18.180000000000000 13.000000000000007
18.190000000000001 13.000000000000332
18.199999999999999 13.000000000000277
18.210000000000001 12.999999999999972
18.219999999999999 12.999999999999970
18.230000000000000 13.000000000000032
18.239999999999998 12.999999999999819
18.250000000000000 12.999999999999872
18.260000000000002 12.999999999999917
18.270000000000000 13.000000000000012
18.280000000000001 12.999999999999922
18.289999999999999 12.999999999999734
18.300000000000001 12.999999999999851
18.309999999999999 12.999999999999785
18.320000000000000 12.999999999999945
18.329999999999998 13.000000000000162
18.340000000000000 13.000000000000062
18.350000000000001 13.000000000000076
18.359999999999999 12.999999999999851
18.370000000000001 13.000000000000187
18.379999999999999 13.000000000000041
18.390000000000001 13.000000000000131
18.399999999999999 13.000000000000311
18.410000000000000 13.000000000000325
18.420000000000002 12.999999999999918
18.430000000000000 13.000000000000052
18.440000000000001 13.000000000000069
18.449999999999999 12.999999999999913
18.460000000000001 12.999999999999703
18.469999999999999 12.999999999999947
18.480000000000000 12.999999999999776
18.489999999999998 12.999999999999943
18.500000000000000 13.000000000000242
18.510000000000002 13.000000000000229
18.520000000000000 12.999999999999906
18.530000000000001 12.999999999999870
18.539999999999999 13.000000000000158
18.550000000000001 13.000000000000016
18.559999999999999 13.000000000000016
18.570000000000000 12.999999999999844
18.579999999999998 13.000000000000099
18.590000000000000 13.000000000000020
18.600000000000001 12.999999999999897
18.609999999999999 13.000000000000048
18.620000000000001 12.999999999999746
18.629999999999999 13.000000000000124
18.640000000000001 13.000000000000115
18.649999999999999 13.000000000000064
18.660000000000000 12.999999999999952
18.670000000000002 12.999999999999902
18.680000000000000 13.000000000000039
18.690000000000001 12.999999999999703
18.699999999999999 13.000000000000217
18.710000000000001 12.999999999999901
18.719999999999999 12.999999999999728
18.730000000000000 13.000000000000178
18.739999999999998 13.000000000000158
18.750000000000000 12.999999999999922
18.760000000000002 12.999999999999776
18.770000000000000 13.000000000000041
18.780000000000001 13.000000000000258
18.789999999999999 13.000000000000183
18.800000000000001 12.999999999999879
18.809999999999999 12.999999999999702
18.820000000000000 13.000000000000005
18.829999999999998 12.999999999999998
18.840000000000000 12.999999999999948
18.850000000000001 13.000000000000126
18.859999999999999 13.000000000000066
18.870000000000001 13.000000000000059
18.879999999999999 13.000000000000007
18.890000000000001 13.000000000000069
18.899999999999999 13.000000000000215
18.910000000000000 12.999999999999819
18.920000000000002 12.999999999999917
18.930000000000000 12.999999999999670
18.940000000000001 12.999999999999778
18.949999999999999 13.000000000000140
18.960000000000001 12.999999999999803
18.969999999999999 12.999999999999918
18.980000000000000 12.999999999999945
18.989999999999998 13.000000000000149
19.000000000000000 12.999999999999995
19.010000000000002 13.000000000000041
19.020000000000000 12.999999999999932
19.030000000000001 13.000000000000030
19.039999999999999 12.999999999999726
19.050000000000001 13.000000000000064
19.059999999999999 12.999999999999762
19.070000000000000 12.999999999999643
19.079999999999998 12.999999999999881
19.090000000000000 12.999999999999950
19.100000000000001 13.000000000000139
19.109999999999999 12.999999999999835
19.120000000000001 12.999999999999559
19.129999999999999 12.999999999999970
19.140000000000001 12.999999999999728
19.149999999999999 13.000000000000057
19.160000000000000 13.000000000000085
19.170000000000002 12.999999999999988
19.180000000000000 13.000000000000099
19.190000000000001 13.000000000000037
19.199999999999999 13.000000000000069
19.210000000000001 13.000000000000068
19.219999999999999 13.000000000000220
19.230000000000000 12.999999999999932
19.239999999999998 13.000000000000187
19.250000000000000 12.999999999999885
19.260000000000002 12.999999999999989
19.270000000000000 13.000000000000098
19.280000000000001 12.999999999999977
19.289999999999999 13.000000000000062
19.300000000000001 13.000000000000080
19.309999999999999 12.999999999999773
19.320000000000000 12.999999999999877
19.329999999999998 13.000000000000039
19.340000000000000 12.999999999999803
19.350000000000001 12.999999999999718
19.359999999999999 13.000000000000211
19.370000000000001 13.000000000000220
19.379999999999999 13.000000000000014
19.390000000000001 13.000000000000036
19.399999999999999 13.000000000000064
19.410000000000000 12.999999999999998
19.420000000000002 13.000000000000025
19.430000000000000 12.999999999999954
19.440000000000001 12.999999999999959
19.449999999999999 13.000000000000043
19.460000000000001 12.999999999999819
19.469999999999999 13.000000000000005
19.480000000000000 13.000000000000050
19.489999999999998 13.000000000000179
19.500000000000000 13.000000000000076
19.510000000000002 12.999999999999821
19.520000000000000 12.999999999999572
19.530000000000001 13.000000000000023
19.539999999999999 13.000000000000240
19.550000000000001 13.000000000000000
19.559999999999999 12.999999999999915
19.570000000000000 12.999999999999972
19.579999999999998 13.000000000000032
19.590000000000000 12.999999999999943
19.600000000000001 12.999999999999844
19.609999999999999 13.000000000000208
19.620000000000001 12.999999999999927
19.629999999999999 12.999999999999632
19.640000000000001 12.999999999999932
19.649999999999999 12.999999999999723
19.660000000000000 12.999999999999851
19.670000000000002 13.000000000000172
19.680000000000000 12.999999999999991
19.690000000000001 12.999999999999710
19.699999999999999 12.999999999999739
19.710000000000001 13.000000000000027
19.719999999999999 13.000000000000055
19.730000000000000 13.000000000000060
19.739999999999998 12.999999999999931
19.750000000000000 12.999999999999890
19.760000000000002 13.000000000000155
19.770000000000000 12.999999999999865
19.780000000000001 12.999999999999785
19.789999999999999 13.000000000000247
19.800000000000001 12.999999999999751
19.809999999999999 12.999999999999948
19.820000000000000 13.000000000000215
19.829999999999998 12.999999999999863
19.840000000000000 13.000000000000060
19.850000000000001 13.000000000000252
19.859999999999999 12.999999999999751
19.870000000000001 12.999999999999929
19.879999999999999 12.999999999999703
19.890000000000001 13.000000000000179
19.899999999999999 12.999999999999714
19.910000000000000 12.999999999999936
19.920000000000002 13.000000000000199
19.930000000000000 12.999999999999940
19.940000000000001 13.000000000000300
19.949999999999999 13.000000000000137
19.960000000000001 12.999999999999837
19.969999999999999 12.999999999999849
19.980000000000000 13.000000000000190
19.989999999999998 13.000000000000044


==> fig/Wdeq0/muHat_naive2.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 -0.000000000000022
0.020000000000000 0.000000000000019
0.030000000000000 -0.000000000000093
0.040000000000000 -0.000000000000243
0.050000000000000 -0.000000000000083
0.060000000000000 -0.000000000000008
0.070000000000000 0.000000000000394
0.080000000000000 -0.000000000000146
0.090000000000000 -0.000000000000174
0.100000000000000 -0.000000000000183
0.110000000000000 0.000000000000185
0.120000000000000 -0.000000000000134
0.130000000000000 -0.000000000000241
0.140000000000000 0.000000000000157
0.150000000000000 0.000000000000159
0.160000000000000 -0.000000000000064
0.170000000000000 -0.000000000000015
0.180000000000000 -0.000000000000098
0.190000000000000 -0.000000000000270
0.200000000000000 -0.000000000000187
0.210000000000000 -0.000000000000049
0.220000000000000 0.000000000000243
0.230000000000000 -0.000000000000097
0.240000000000000 0.000000000000008
0.250000000000000 0.000000000000007
0.260000000000000 -0.000000000000218
0.270000000000000 -0.000000000000080
0.280000000000000 0.000000000000058
0.290000000000000 -0.000000000000269
0.300000000000000 -0.000000000000254
0.310000000000000 -0.000000000000095
0.320000000000000 0.000000000000035
0.330000000000000 -0.000000000000248
0.340000000000000 0.000000000000108
0.350000000000000 0.000000000000148
0.360000000000000 -0.000000000000313
0.370000000000000 -0.000000000000128
0.380000000000000 -0.000000000000062
0.390000000000000 -0.000000000000081
0.400000000000000 -0.000000000000223
0.410000000000000 -0.000000000000063
0.420000000000000 -0.000000000000067
0.430000000000000 0.000000000000032
0.440000000000000 -0.000000000000253
0.450000000000000 -0.000000000000166
0.460000000000000 -0.000000000000119
0.470000000000000 0.000000000000027
0.480000000000000 -0.000000000000234
0.490000000000000 -0.000000000000038
0.500000000000000 -0.000000000000008
0.510000000000000 -0.000000000000141
0.520000000000000 -0.000000000000032
0.530000000000000 -0.000000000000065
0.540000000000000 -0.000000000000062
0.550000000000000 -0.000000000000116
0.560000000000000 0.000000000000027
0.570000000000000 0.000000000000144
0.580000000000000 0.000000000000087
0.590000000000000 0.000000000000153
0.600000000000000 -0.000000000000264
0.610000000000000 0.000000000000127
0.620000000000000 -0.000000000000078
0.630000000000000 0.000000000000106
0.640000000000000 -0.000000000000014
0.650000000000000 -0.000000000000063
0.660000000000000 -0.000000000000351
0.670000000000000 -0.000000000000006
0.680000000000000 -0.000000000000228
0.690000000000000 0.000000000000021
0.700000000000000 -0.000000000000179
0.710000000000000 -0.000000000000003
0.720000000000000 -0.000000000000189
0.730000000000000 0.000000000000110
0.740000000000000 -0.000000000000093
0.750000000000000 -0.000000000000259
0.760000000000000 -0.000000000000079
0.770000000000000 -0.000000000000005
0.780000000000000 0.000000000000059
0.790000000000000 -0.000000000000288
0.800000000000000 -0.000000000000148
0.810000000000000 0.000000000000094
0.820000000000000 -0.000000000000073
0.830000000000000 -0.000000000000020
0.840000000000000 -0.000000000000172
0.850000000000000 -0.000000000000070
0.860000000000000 -0.000000000000038
0.870000000000000 -0.000000000000255
0.880000000000000 0.000000000000013
0.890000000000000 -0.000000000000042
0.900000000000000 0.000000000000009
0.910000000000000 -0.000000000000011
0.920000000000000 0.000000000000132
0.930000000000000 -0.000000000000047
0.940000000000000 -0.000000000000131
0.950000000000000 0.000000000000287
0.960000000000000 0.000000000000074
0.970000000000000 0.000000000000130
0.980000000000000 0.000000000000057
0.990000000000000 -0.000000000000082
1.000000000000000 -0.000000000000045
1.010000000000000 0.000000000000056
1.020000000000000 0.000000000000034
1.030000000000000 0.000000000000051
1.040000000000000 0.000000000000026
1.050000000000000 -0.000000000000101
1.060000000000000 0.000000000000043
1.070000000000000 -0.000000000000165
1.080000000000000 -0.000000000000058
1.090000000000000 0.000000000000085
1.100000000000000 -0.000000000000002
1.110000000000000 0.000000000000001
1.120000000000000 -0.000000000000072
1.130000000000000 -0.000000000000059
1.140000000000000 -0.000000000000042
1.150000000000000 -0.000000000000077
1.160000000000000 0.000000000000106
1.170000000000000 0.000000000000020
1.180000000000000 -0.000000000000189
1.190000000000000 -0.000000000000019
1.200000000000000 -0.000000000000096
1.210000000000000 -0.000000000000108
1.220000000000000 -0.000000000000044
1.230000000000000 0.000000000000112
1.240000000000000 -0.000000000000104
1.250000000000000 0.000000000000098
1.260000000000000 0.000000000000067
1.270000000000000 0.000000000000053
1.280000000000000 0.000000000000093
1.290000000000000 0.000000000000019
1.300000000000000 -0.000000000000300
1.310000000000000 0.000000000000151
1.320000000000000 0.000000000000118
1.330000000000000 -0.000000000000088
1.340000000000000 -0.000000000000209
1.350000000000000 -0.000000000000089
1.360000000000000 -0.000000000000158
1.370000000000000 -0.000000000000020
1.380000000000000 -0.000000000000036
1.390000000000000 0.000000000000081
1.400000000000000 -0.000000000000045
1.410000000000000 -0.000000000000216
1.420000000000000 -0.000000000000151
1.430000000000000 -0.000000000000169
1.440000000000000 -0.000000000000269
1.450000000000000 -0.000000000000040
1.460000000000000 -0.000000000000018
1.470000000000000 0.000000000000121
1.480000000000000 -0.000000000000105
1.490000000000000 0.000000000000111
1.500000000000000 -0.000000000000112
1.510000000000000 0.000000000000112
1.520000000000000 -0.000000000000006
1.530000000000000 -0.000000000000171
1.540000000000000 -0.000000000000199
1.550000000000000 -0.000000000000167
1.560000000000000 0.000000000000113
1.570000000000000 0.000000000000039
1.580000000000000 0.000000000000017
1.590000000000000 -0.000000000000031
1.600000000000000 -0.000000000000003
1.610000000000000 -0.000000000000132
1.620000000000000 -0.000000000000070
1.630000000000000 -0.000000000000167
1.640000000000000 -0.000000000000254
1.650000000000000 -0.000000000000263
1.660000000000000 -0.000000000000183
1.670000000000000 -0.000000000000010
1.680000000000000 0.000000000000123
1.690000000000000 0.000000000000023
1.700000000000000 0.000000000000085
1.710000000000000 -0.000000000000050
1.720000000000000 0.000000000000094
1.730000000000000 0.000000000000108
1.740000000000000 0.000000000000023
1.750000000000000 -0.000000000000154
1.760000000000000 0.000000000000047
1.770000000000000 -0.000000000000135
1.780000000000000 0.000000000000073
1.790000000000000 0.000000000000225
1.800000000000000 0.000000000000060
1.810000000000000 -0.000000000000182
1.820000000000000 0.000000000000066
1.830000000000000 -0.000000000000118
1.840000000000000 0.000000000000029
1.850000000000000 0.000000000000064
1.860000000000000 -0.000000000000037
1.870000000000000 -0.000000000000141
1.880000000000000 -0.000000000000225
1.890000000000000 0.000000000000022
1.900000000000000 -0.000000000000172
1.910000000000000 -0.000000000000167
1.920000000000000 -0.000000000000020
1.930000000000000 -0.000000000000174
1.940000000000000 -0.000000000000036
1.950000000000000 0.000000000000060
1.960000000000000 -0.000000000000191
1.970000000000000 -0.000000000000136
1.980000000000000 0.000000000000136
1.990000000000000 -0.000000000000020
2.000000000000000 -0.000000000000054
2.010000000000000 7.999999999999717
2.020000000000000 7.999999999999992
2.030000000000000 8.000000000000053
2.040000000000000 8.000000000000030
2.050000000000000 7.999999999999903
2.060000000000000 7.999999999999808
2.070000000000000 8.000000000000131
2.080000000000000 8.000000000000089
2.090000000000000 7.999999999999897
2.100000000000000 8.000000000000020
2.110000000000000 7.999999999999826
2.120000000000000 8.000000000000080
2.130000000000000 7.999999999999924
2.140000000000000 7.999999999999964
2.150000000000000 7.999999999999950
2.160000000000000 7.999999999999977
2.170000000000000 8.000000000000018
2.180000000000000 7.999999999999945
2.190000000000000 7.999999999999859
2.200000000000000 7.999999999999925
2.210000000000000 8.000000000000165
2.220000000000000 8.000000000000039
2.230000000000000 8.000000000000163
2.240000000000000 8.000000000000112
2.250000000000000 7.999999999999918
2.260000000000000 7.999999999999832
2.270000000000000 7.999999999999772
2.280000000000000 7.999999999999966
2.290000000000000 8.000000000000009
2.300000000000000 8.000000000000036
2.310000000000000 8.000000000000034
2.320000000000000 7.999999999999950
2.330000000000000 7.999999999999996
2.340000000000000 7.999999999999789
2.350000000000000 7.999999999999876
2.360000000000000 8.000000000000039
2.370000000000000 7.999999999999902
2.380000000000000 8.000000000000004
2.390000000000000 8.000000000000085
2.400000000000000 7.999999999999981
2.410000000000000 7.999999999999591
2.420000000000000 8.000000000000032
2.430000000000000 7.999999999999683
2.440000000000000 7.999999999999731
2.450000000000000 7.999999999999936
2.460000000000000 7.999999999999821
2.470000000000000 7.999999999999934
2.480000000000000 7.999999999999833
2.490000000000000 8.000000000000004
2.500000000000000 7.999999999999798
2.510000000000000 7.999999999999933
2.520000000000000 8.000000000000091
2.530000000000000 7.999999999999934
2.540000000000000 8.000000000000002
2.550000000000000 8.000000000000080
2.560000000000000 7.999999999999940
2.570000000000000 8.000000000000037
2.580000000000000 7.999999999999873
2.590000000000000 8.000000000000028
2.600000000000000 8.000000000000096
2.610000000000000 7.999999999999788
2.620000000000000 8.000000000000034
2.630000000000000 7.999999999999856
2.640000000000000 8.000000000000146
2.650000000000000 7.999999999999753
2.660000000000000 7.999999999999881
2.670000000000000 7.999999999999821
2.680000000000000 7.999999999999910
2.690000000000000 7.999999999999790
2.700000000000000 8.000000000000069
2.710000000000000 8.000000000000119
2.720000000000000 7.999999999999865
2.730000000000000 7.999999999999849
2.740000000000000 7.999999999999905
2.750000000000000 7.999999999999971
2.760000000000000 8.000000000000002
2.770000000000000 7.999999999999794
2.780000000000000 7.999999999999719
2.790000000000000 7.999999999999969
2.800000000000000 7.999999999999888
2.810000000000000 8.000000000000071
2.820000000000000 8.000000000000027
2.830000000000000 8.000000000000087
2.840000000000000 8.000000000000096
2.850000000000000 8.000000000000147
2.860000000000000 8.000000000000087
2.870000000000000 8.000000000000020
2.880000000000000 8.000000000000057
2.890000000000000 7.999999999999906
2.900000000000000 8.000000000000012
2.910000000000000 7.999999999999926
2.920000000000000 7.999999999999824
2.930000000000000 7.999999999999985
2.940000000000000 7.999999999999973
2.950000000000000 7.999999999999952
2.960000000000000 8.000000000000094
2.970000000000000 7.999999999999974
2.980000000000000 8.000000000000234
2.990000000000000 7.999999999999995
3.000000000000000 7.999999999999847
3.010000000000000 7.999999999999775
3.020000000000000 8.000000000000094
3.030000000000000 8.000000000000052
3.040000000000000 7.999999999999787
3.050000000000000 7.999999999999598
3.060000000000000 7.999999999999877
3.070000000000000 8.000000000000060
3.080000000000000 7.999999999999824
3.090000000000000 7.999999999999917
3.100000000000000 7.999999999999977
3.110000000000000 8.000000000000055
3.120000000000000 7.999999999999865
3.130000000000000 8.000000000000021
3.140000000000000 7.999999999999879
3.150000000000000 8.000000000000227
3.160000000000000 7.999999999999984
3.170000000000000 7.999999999999879
3.180000000000000 7.999999999999863
3.190000000000000 7.999999999999824
3.200000000000000 8.000000000000236
3.210000000000000 7.999999999999842
3.220000000000000 8.000000000000082
3.230000000000000 8.000000000000028
3.240000000000000 8.000000000000128
3.250000000000000 7.999999999999901
3.260000000000000 7.999999999999920
3.270000000000000 7.999999999999768
3.280000000000000 8.000000000000036
3.290000000000000 8.000000000000041
3.300000000000000 7.999999999999798
3.310000000000000 8.000000000000115
3.320000000000000 7.999999999999933
3.330000000000000 7.999999999999978
3.340000000000000 7.999999999999492
3.350000000000000 7.999999999999973
3.360000000000000 8.000000000000009
3.370000000000000 8.000000000000293
3.380000000000000 7.999999999999938
3.390000000000000 7.999999999999742
3.400000000000000 7.999999999999863
3.410000000000000 7.999999999999936
3.420000000000000 7.999999999999938
3.430000000000000 7.999999999999906
3.440000000000000 7.999999999999860
3.450000000000000 8.000000000000098
3.460000000000000 8.000000000000043
3.470000000000000 8.000000000000004
3.480000000000000 8.000000000000032
3.490000000000000 7.999999999999968
3.500000000000000 7.999999999999909
3.510000000000000 7.999999999999957
3.520000000000000 8.000000000000037
3.530000000000000 7.999999999999896
3.540000000000000 7.999999999999903
3.550000000000000 8.000000000000087
3.560000000000000 8.000000000000014
3.570000000000000 7.999999999999917
3.580000000000000 7.999999999999948
3.590000000000000 7.999999999999799
3.600000000000000 7.999999999999981
3.610000000000000 8.000000000000094
3.620000000000000 7.999999999999917
3.630000000000000 7.999999999999893
3.640000000000000 7.999999999999878
3.650000000000000 7.999999999999900
3.660000000000000 8.000000000000059
3.670000000000000 7.999999999999631
3.680000000000000 8.000000000000108
3.690000000000000 7.999999999999989
3.700000000000000 7.999999999999816
3.710000000000000 7.999999999999910
3.720000000000000 7.999999999999752
3.730000000000000 7.999999999999869
3.740000000000000 7.999999999999982
3.750000000000000 7.999999999999719
3.760000000000000 7.999999999999964
3.770000000000000 7.999999999999902
3.780000000000000 8.000000000000012
3.790000000000000 7.999999999999791
3.800000000000000 8.000000000000203
3.810000000000000 7.999999999999949
3.820000000000000 7.999999999999799
3.830000000000000 7.999999999999769
3.840000000000000 7.999999999999768
3.850000000000000 7.999999999999887
3.860000000000000 7.999999999999917
3.870000000000000 7.999999999999946
3.880000000000000 7.999999999999798
3.890000000000000 7.999999999999925
3.900000000000000 7.999999999999913
3.910000000000000 7.999999999999820
3.920000000000000 7.999999999999777
3.930000000000000 7.999999999999894
3.940000000000000 8.000000000000222
3.950000000000000 8.000000000000043
3.960000000000000 7.999999999999874
3.970000000000000 7.999999999999951
3.980000000000000 7.999999999999838
3.990000000000000 8.000000000000032
4.000000000000000 8.000000000000032
4.010000000000000 8.000000000000036
4.020000000000000 8.000000000000146
4.030000000000000 7.999999999999930
4.040000000000000 7.999999999999812
4.050000000000000 7.999999999999962
4.060000000000000 7.999999999999974
4.070000000000000 8.000000000000082
4.080000000000000 7.999999999999834
4.090000000000000 8.000000000000043
4.100000000000001 8.000000000000192
4.110000000000000 7.999999999999879
4.120000000000000 7.999999999999702
4.130000000000000 8.000000000000036
4.140000000000001 7.999999999999885
4.150000000000000 7.999999999999812
4.160000000000000 7.999999999999780
4.170000000000000 8.000000000000192
4.180000000000001 8.000000000000043
4.190000000000000 7.999999999999884
4.200000000000000 7.999999999999974
4.210000000000000 8.000000000000009
4.220000000000001 8.000000000000023
4.230000000000000 7.999999999999857
4.240000000000000 7.999999999999777
4.250000000000000 7.999999999999908
4.260000000000000 7.999999999999988
4.270000000000000 7.999999999999867
4.280000000000000 7.999999999999772
4.290000000000000 7.999999999999785
4.300000000000000 7.999999999999906
4.310000000000000 7.999999999999736
4.320000000000000 7.999999999999983
4.330000000000000 7.999999999999730
4.340000000000000 7.999999999999794
4.350000000000001 7.999999999999975
4.360000000000000 7.999999999999971
4.370000000000000 7.999999999999853
4.380000000000000 7.999999999999716
4.390000000000001 8.000000000000091
4.400000000000000 7.999999999999918
4.410000000000000 8.000000000000014
4.420000000000000 7.999999999999862
4.430000000000001 8.000000000000030
4.440000000000000 7.999999999999932
4.450000000000000 7.999999999999964
4.460000000000000 7.999999999999959
4.470000000000001 7.999999999999821
4.480000000000000 7.999999999999957
4.490000000000000 8.000000000000252
4.500000000000000 7.999999999999906
4.510000000000000 8.000000000000005
4.520000000000000 7.999999999999999
4.530000000000000 7.999999999999784
4.540000000000000 7.999999999999914
4.550000000000000 7.999999999999922
4.560000000000000 8.000000000000082
4.570000000000000 7.999999999999825
4.580000000000000 8.000000000000137
4.590000000000000 8.000000000000055
4.600000000000001 7.999999999999825
4.610000000000000 7.999999999999921
4.620000000000000 7.999999999999972
4.630000000000000 7.999999999999807
4.640000000000001 7.999999999999897
4.650000000000000 7.999999999999930
4.660000000000000 8.000000000000076
4.670000000000000 7.999999999999891
4.680000000000001 8.000000000000011
4.690000000000000 7.999999999999932
4.700000000000000 7.999999999999839
4.710000000000000 7.999999999999825
4.720000000000001 8.000000000000052
4.730000000000000 8.000000000000004
4.740000000000000 7.999999999999786
4.750000000000000 7.999999999999910
4.760000000000000 8.000000000000032
4.770000000000000 8.000000000000123
4.780000000000000 8.000000000000080
4.790000000000000 7.999999999999930
4.800000000000000 7.999999999999956
4.810000000000000 8.000000000000133
4.820000000000000 7.999999999999766
4.830000000000000 8.000000000000156
4.840000000000000 8.000000000000096
4.850000000000001 7.999999999999811
4.860000000000000 8.000000000000098
4.870000000000000 7.999999999999778
4.880000000000000 8.000000000000082
4.890000000000001 8.000000000000124
4.900000000000000 7.999999999999999
4.910000000000000 7.999999999999940
4.920000000000000 7.999999999999920
4.930000000000001 8.000000000000076
4.940000000000000 7.999999999999918
4.950000000000000 7.999999999999858
4.960000000000000 8.000000000000028
4.970000000000001 8.000000000000098
4.980000000000000 7.999999999999917
4.990000000000000 7.999999999999837
5.000000000000000 7.999999999999936
5.010000000000001 7.999999999999861
5.020000000000000 7.999999999999735
5.030000000000000 8.000000000000085
5.040000000000000 7.999999999999826
5.050000000000000 7.999999999999893
5.060000000000000 7.999999999999971
5.070000000000000 7.999999999999910
5.080000000000000 8.000000000000069
5.090000000000000 8.000000000000103
5.100000000000001 7.999999999999848
5.110000000000000 7.999999999999866
5.120000000000000 8.000000000000131
5.130000000000000 8.000000000000131
5.140000000000001 7.999999999999897
5.150000000000000 7.999999999999962
5.160000000000000 8.000000000000004
5.170000000000000 8.000000000000044
5.180000000000001 8.000000000000002
5.190000000000000 7.999999999999996
5.200000000000000 7.999999999999805
5.210000000000000 7.999999999999979
5.220000000000001 7.999999999999758
5.230000000000000 8.000000000000133
5.240000000000000 7.999999999999845
5.250000000000000 7.999999999999962
5.260000000000001 7.999999999999961
5.270000000000000 8.000000000000005
5.280000000000000 8.000000000000178
5.290000000000000 7.999999999999823
5.300000000000000 8.000000000000142
5.310000000000000 7.999999999999940
5.320000000000000 8.000000000000062
5.330000000000000 8.000000000000083
5.340000000000000 8.000000000000124
5.350000000000001 7.999999999999891
5.360000000000000 8.000000000000339
5.370000000000000 7.999999999999962
5.380000000000000 8.000000000000018
5.390000000000001 8.000000000000005
5.400000000000000 8.000000000000096
5.410000000000000 7.999999999999831
5.420000000000000 7.999999999999930
5.430000000000001 7.999999999999800
5.440000000000000 7.999999999999815
5.450000000000000 7.999999999999920
5.460000000000000 7.999999999999914
5.470000000000001 7.999999999999885
5.480000000000000 7.999999999999897
5.490000000000000 7.999999999999803
5.500000000000000 7.999999999999734
5.510000000000001 7.999999999999877
5.520000000000000 8.000000000000014
5.530000000000000 7.999999999999758
5.540000000000000 8.000000000000105
5.550000000000000 7.999999999999925
5.560000000000000 8.000000000000064
5.570000000000000 7.999999999999948
5.580000000000000 7.999999999999885
5.590000000000000 8.000000000000050
5.600000000000001 8.000000000000002
5.610000000000000 7.999999999999694
5.620000000000000 7.999999999999890
5.630000000000000 7.999999999999886
5.640000000000001 7.999999999999989
5.650000000000000 8.000000000000101
5.660000000000000 7.999999999999972
5.670000000000000 7.999999999999801
5.680000000000001 7.999999999999740
5.690000000000000 8.000000000000012
5.700000000000000 8.000000000000103
5.710000000000000 8.000000000000066
5.720000000000001 7.999999999999677
5.730000000000000 7.999999999999591
5.740000000000000 7.999999999999746
5.750000000000000 7.999999999999956
5.760000000000001 7.999999999999985
5.770000000000000 7.999999999999920
5.780000000000000 8.000000000000028
5.790000000000000 8.000000000000050
5.800000000000001 8.000000000000048
5.810000000000000 7.999999999999972
5.820000000000000 7.999999999999877
5.830000000000000 7.999999999999994
5.840000000000000 8.000000000000012
5.850000000000001 8.000000000000172
5.860000000000000 7.999999999999910
5.870000000000000 7.999999999999854
5.880000000000000 8.000000000000014
5.890000000000001 7.999999999999904
5.900000000000000 7.999999999999984
5.910000000000000 8.000000000000162
5.920000000000000 7.999999999999784
5.930000000000001 8.000000000000187
5.940000000000000 8.000000000000098
5.950000000000000 7.999999999999996
5.960000000000000 7.999999999999905
5.970000000000001 7.999999999999838
5.980000000000000 7.999999999999887
5.990000000000000 8.000000000000037
6.000000000000000 8.000000000000073
6.010000000000001 7.999999999999942
6.020000000000000 7.999999999999782
6.030000000000000 7.999999999999785
6.040000000000000 7.999999999999956
6.050000000000001 7.999999999999804
6.060000000000000 8.000000000000199
6.070000000000000 7.999999999999911
6.080000000000000 8.000000000000165
6.090000000000000 7.999999999999971
6.100000000000001 8.000000000000123
6.110000000000000 7.999999999999967
6.120000000000000 7.999999999999752
6.130000000000000 7.999999999999832
6.140000000000001 7.999999999999974
6.150000000000000 7.999999999999791
6.160000000000000 7.999999999999950
6.170000000000000 8.000000000000007
6.180000000000001 7.999999999999916
6.190000000000000 8.000000000000087
6.200000000000000 8.000000000000016
6.210000000000000 7.999999999999707
6.220000000000001 7.999999999999774
6.230000000000000 7.999999999999942
6.240000000000000 8.000000000000036
6.250000000000000 8.000000000000121
6.260000000000001 7.999999999999825
6.270000000000000 8.000000000000073
6.280000000000000 7.999999999999977
6.290000000000000 8.000000000000066
6.300000000000001 8.000000000000025
6.310000000000000 8.000000000000197
6.320000000000000 7.999999999999945
6.330000000000000 7.999999999999965
6.340000000000001 7.999999999999864
6.350000000000001 8.000000000000146
6.360000000000000 8.000000000000059
6.370000000000000 7.999999999999856
6.380000000000000 8.000000000000043
6.390000000000001 7.999999999999898
6.400000000000000 8.000000000000085
6.410000000000000 7.999999999999994
6.420000000000000 8.000000000000101
6.430000000000001 8.000000000000142
6.440000000000000 7.999999999999951
6.450000000000000 8.000000000000117
6.460000000000000 8.000000000000181
6.470000000000001 8.000000000000146
6.480000000000000 7.999999999999917
6.490000000000000 7.999999999999964
6.500000000000000 8.000000000000046
6.510000000000001 7.999999999999995
6.520000000000000 8.000000000000140
6.530000000000000 7.999999999999920
6.540000000000000 7.999999999999922
6.550000000000001 7.999999999999969
6.560000000000000 7.999999999999921
6.570000000000000 8.000000000000012
6.580000000000000 7.999999999999856
6.590000000000001 7.999999999999745
6.600000000000001 8.000000000000082
6.610000000000000 7.999999999999941
6.620000000000000 7.999999999999794
6.630000000000000 8.000000000000068
6.640000000000001 8.000000000000169
6.650000000000000 7.999999999999871
6.660000000000000 7.999999999999979
6.670000000000000 8.000000000000076
6.680000000000001 7.999999999999937
6.690000000000000 7.999999999999993
6.700000000000000 7.999999999999795
6.710000000000000 7.999999999999983
6.720000000000001 7.999999999999678
6.730000000000000 7.999999999999865
6.740000000000000 8.000000000000021
6.750000000000000 7.999999999999719
6.760000000000001 8.000000000000069
6.770000000000000 7.999999999999993
6.780000000000000 8.000000000000107
6.790000000000000 7.999999999999958
6.800000000000001 7.999999999999730
6.810000000000000 7.999999999999919
6.820000000000000 7.999999999999980
6.830000000000000 7.999999999999964
6.840000000000001 7.999999999999835
6.850000000000001 7.999999999999703
6.860000000000000 7.999999999999941
6.870000000000000 7.999999999999814
6.880000000000000 7.999999999999970
6.890000000000001 8.000000000000147
6.900000000000000 7.999999999999714
6.910000000000000 7.999999999999813
6.920000000000000 7.999999999999955
6.930000000000001 7.999999999999929
6.940000000000000 7.999999999999717
6.950000000000000 7.999999999999731
6.960000000000000 7.999999999999923
6.970000000000001 8.000000000000020
6.980000000000000 7.999999999999899
6.990000000000000 8.000000000000266
7.000000000000000 7.999999999999819
7.010000000000001 -0.000000000000096
7.020000000000000 0.000000000000110
7.030000000000000 -0.000000000000041
7.040000000000000 -0.000000000000202
7.050000000000001 0.000000000000061
7.060000000000000 -0.000000000000063
7.070000000000000 0.000000000000006
7.080000000000000 0.000000000000255
7.090000000000001 0.000000000000038
7.100000000000001 -0.000000000000090
7.110000000000000 -0.000000000000100
7.120000000000000 0.000000000000007
7.130000000000001 -0.000000000000129
7.140000000000001 -0.000000000000133
7.150000000000000 -0.000000000000085
7.160000000000000 -0.000000000000074
7.170000000000000 -0.000000000000069
7.180000000000001 -0.000000000000237
7.190000000000000 0.000000000000004
7.200000000000000 -0.000000000000081
7.210000000000000 -0.000000000000162
7.220000000000001 -0.000000000000196
7.230000000000000 0.000000000000051
7.240000000000000 0.000000000000129
7.250000000000000 -0.000000000000280
7.260000000000001 0.000000000000082
7.270000000000000 -0.000000000000026
7.280000000000000 0.000000000000018
7.290000000000000 0.000000000000175
7.300000000000001 -0.000000000000025
7.310000000000000 -0.000000000000125
7.320000000000000 -0.000000000000229
7.330000000000000 -0.000000000000079
7.340000000000001 0.000000000000168
7.350000000000001 -0.000000000000081
7.360000000000000 -0.000000000000035
7.370000000000000 -0.000000000000068
7.380000000000001 0.000000000000130
7.390000000000001 -0.000000000000085
7.400000000000000 -0.000000000000010
7.410000000000000 -0.000000000000073
7.420000000000000 -0.000000000000064
7.430000000000001 -0.000000000000061
7.440000000000000 -0.000000000000302
7.450000000000000 -0.000000000000031
7.460000000000000 -0.000000000000128
7.470000000000001 0.000000000000245
7.480000000000000 -0.000000000000017
7.490000000000000 -0.000000000000163
7.500000000000000 0.000000000000085
7.510000000000001 0.000000000000083
7.520000000000000 0.000000000000103
7.530000000000000 -0.000000000000108
7.540000000000000 0.000000000000103
7.550000000000001 -0.000000000000064
7.560000000000000 0.000000000000000
7.570000000000000 -0.000000000000245
7.580000000000000 0.000000000000078
7.590000000000001 -0.000000000000145
7.600000000000001 0.000000000000075
7.610000000000000 -0.000000000000015
7.620000000000000 0.000000000000005
7.630000000000001 -0.000000000000252
7.640000000000001 -0.000000000000005
7.650000000000000 0.000000000000003
7.660000000000000 0.000000000000131
7.670000000000000 0.000000000000068
7.680000000000001 -0.000000000000059
7.690000000000000 0.000000000000012
7.700000000000000 -0.000000000000017
7.710000000000000 -0.000000000000015
7.720000000000001 -0.000000000000373
7.730000000000000 0.000000000000113
7.740000000000000 -0.000000000000096
7.750000000000000 -0.000000000000288
7.760000000000001 -0.000000000000078
7.770000000000000 -0.000000000000229
7.780000000000000 0.000000000000005
7.790000000000000 -0.000000000000177
7.800000000000001 -0.000000000000046
7.810000000000000 0.000000000000126
7.820000000000000 0.000000000000095
7.830000000000000 0.000000000000126
7.840000000000001 -0.000000000000220
7.850000000000001 -0.000000000000008
7.860000000000000 -0.000000000000118
7.870000000000000 0.000000000000005
7.880000000000001 -0.000000000000197
7.890000000000001 -0.000000000000144
7.900000000000000 0.000000000000148
7.910000000000000 0.000000000000016
7.920000000000001 -0.000000000000030
7.930000000000001 -0.000000000000091
7.940000000000000 -0.000000000000105
7.950000000000000 -0.000000000000031
7.960000000000000 -0.000000000000148
7.970000000000001 -0.000000000000071
7.980000000000000 0.000000000000085
7.990000000000000 0.000000000000115
8.000000000000000 0.000000000000026
8.010000000000000 0.000000000000116
8.020000000000000 -0.000000000000189
8.030000000000001 -0.000000000000170
8.040000000000001 -0.000000000000175
8.050000000000001 -0.000000000000195
8.060000000000000 -0.000000000000169
8.070000000000000 -0.000000000000056
8.080000000000000 0.000000000000054
8.090000000000000 0.000000000000103
8.100000000000000 -0.000000000000191
8.110000000000001 0.000000000000258
8.120000000000001 0.000000000000131
8.130000000000001 -0.000000000000039
8.140000000000001 0.000000000000025
8.150000000000000 -0.000000000000206
8.160000000000000 -0.000000000000092
8.170000000000000 -0.000000000000047
8.180000000000000 -0.000000000000207
8.190000000000001 -0.000000000000175
8.200000000000001 -0.000000000000068
8.210000000000001 0.000000000000154
8.220000000000001 0.000000000000195
8.230000000000000 0.000000000000159
8.240000000000000 -0.000000000000017
8.250000000000000 -0.000000000000005
8.260000000000000 -0.000000000000195
8.270000000000000 -0.000000000000000
8.280000000000001 -0.000000000000029
8.290000000000001 -0.000000000000180
8.300000000000001 -0.000000000000044
8.310000000000000 -0.000000000000328
8.320000000000000 -0.000000000000283
8.330000000000000 -0.000000000000022
8.340000000000000 -0.000000000000058
8.350000000000000 0.000000000000086
8.360000000000001 -0.000000000000001
8.370000000000001 -0.000000000000206
8.380000000000001 0.000000000000042
8.390000000000001 0.000000000000046
8.400000000000000 -0.000000000000085
8.410000000000000 -0.000000000000060
8.420000000000000 -0.000000000000146
8.430000000000000 -0.000000000000098
8.440000000000001 -0.000000000000184
8.450000000000001 0.000000000000145
8.460000000000001 -0.000000000000011
8.470000000000001 0.000000000000112
8.480000000000000 -0.000000000000122
8.490000000000000 -0.000000000000189
8.500000000000000 0.000000000000089
8.510000000000000 -0.000000000000087
8.520000000000000 0.000000000000192
8.530000000000001 -0.000000000000236
8.540000000000001 -0.000000000000168
8.550000000000001 0.000000000000148
8.560000000000000 -0.000000000000085
8.570000000000000 -0.000000000000070
8.580000000000000 -0.000000000000059
8.590000000000000 0.000000000000109
8.600000000000000 -0.000000000000058
8.610000000000001 -0.000000000000220
8.620000000000001 -0.000000000000093
8.630000000000001 0.000000000000020
8.640000000000001 0.000000000000108
8.650000000000000 -0.000000000000085
8.660000000000000 -0.000000000000184
8.670000000000000 -0.000000000000096
8.680000000000000 0.000000000000006
8.690000000000001 -0.000000000000005
8.700000000000001 -0.000000000000100
8.710000000000001 0.000000000000014
8.720000000000001 0.000000000000103
8.730000000000000 0.000000000000105
8.740000000000000 -0.000000000000052
8.750000000000000 0.000000000000138
8.760000000000000 -0.000000000000109
8.770000000000000 -0.000000000000002
8.780000000000001 -0.000000000000026
8.790000000000001 -0.000000000000041
8.800000000000001 -0.000000000000005
8.810000000000000 -0.000000000000072
8.820000000000000 -0.000000000000251
8.830000000000000 0.000000000000016
8.840000000000000 -0.000000000000280
8.850000000000000 0.000000000000119
8.860000000000001 0.000000000000163
8.870000000000001 -0.000000000000312
8.880000000000001 0.000000000000069
8.890000000000001 -0.000000000000045
8.900000000000000 0.000000000000132
8.910000000000000 -0.000000000000259
8.920000000000000 -0.000000000000075
8.930000000000000 0.000000000000123
8.940000000000001 -0.000000000000111
8.950000000000001 0.000000000000040
8.960000000000001 0.000000000000026
8.970000000000001 -0.000000000000027
8.980000000000000 -0.000000000000121
8.990000000000000 -0.000000000000166
9.000000000000000 -0.000000000000006
9.010000000000000 -0.000000000000083
9.020000000000000 -0.000000000000072
9.030000000000001 -0.000000000000052
9.040000000000001 0.000000000000050
9.050000000000001 -0.000000000000029
9.060000000000000 -0.000000000000164
9.070000000000000 -0.000000000000122
9.080000000000000 -0.000000000000170
9.090000000000000 -0.000000000000092
9.100000000000000 -0.000000000000035
9.110000000000001 -0.000000000000102
9.120000000000001 -0.000000000000138
9.130000000000001 -0.000000000000179
9.140000000000001 -0.000000000000201
9.150000000000000 0.000000000000134
9.160000000000000 -0.000000000000122
9.170000000000000 -0.000000000000094
9.180000000000000 0.000000000000188
9.190000000000001 0.000000000000068
9.200000000000001 -0.000000000000201
9.210000000000001 -0.000000000000061
9.220000000000001 -0.000000000000143
9.230000000000000 -0.000000000000206
9.240000000000000 -0.000000000000177
9.250000000000000 0.000000000000021
9.260000000000000 -0.000000000000043
9.270000000000000 0.000000000000107
9.280000000000001 0.000000000000138
9.290000000000001 0.000000000000057
9.300000000000001 0.000000000000098
9.310000000000000 -0.000000000000126
9.320000000000000 0.000000000000037
9.330000000000000 -0.000000000000002
9.340000000000000 -0.000000000000072
9.350000000000000 -0.000000000000161
9.360000000000001 0.000000000000094
9.370000000000001 0.000000000000023
9.380000000000001 -0.000000000000031
9.390000000000001 0.000000000000207
9.400000000000000 -0.000000000000078
9.410000000000000 0.000000000000123
9.420000000000000 0.000000000000180
9.430000000000000 0.000000000000047
9.440000000000001 -0.000000000000199
9.450000000000001 -0.000000000000035
9.460000000000001 -0.000000000000091
9.470000000000001 -0.000000000000005
9.480000000000000 -0.000000000000044
9.490000000000000 0.000000000000025
9.500000000000000 -0.000000000000205
9.510000000000000 -0.000000000000035
9.520000000000000 0.000000000000102
9.530000000000001 -0.000000000000174
9.540000000000001 -0.000000000000068
9.550000000000001 -0.000000000000147
9.560000000000000 -0.000000000000094
9.570000000000000 0.000000000000017
9.580000000000000 0.000000000000116
9.590000000000000 -0.000000000000036
9.600000000000000 -0.000000000000268
9.610000000000001 -0.000000000000002
9.620000000000001 0.000000000000046
9.630000000000001 0.000000000000063
9.640000000000001 -0.000000000000020
9.650000000000000 0.000000000000120
9.660000000000000 -0.000000000000132
9.670000000000000 -0.000000000000051
9.680000000000000 0.000000000000035
9.690000000000001 -0.000000000000151
9.700000000000001 -0.000000000000115
9.710000000000001 0.000000000000112
9.720000000000001 -0.000000000000039
9.730000000000000 0.000000000000022
9.740000000000000 -0.000000000000196
9.750000000000000 0.000000000000070
9.760000000000000 0.000000000000138
9.770000000000001 -0.000000000000085
9.780000000000001 -0.000000000000239
9.790000000000001 0.000000000000029
9.800000000000001 0.000000000000076
9.810000000000000 -0.000000000000113
9.820000000000000 -0.000000000000073
9.830000000000000 -0.000000000000089
9.840000000000000 -0.000000000000093
9.850000000000000 -0.000000000000194
9.860000000000001 -0.000000000000016
9.870000000000001 0.000000000000228
9.880000000000001 0.000000000000157
9.890000000000001 -0.000000000000153
9.900000000000000 -0.000000000000236
9.910000000000000 -0.000000000000103
9.920000000000000 -0.000000000000008
9.930000000000000 0.000000000000311
9.940000000000001 0.000000000000083
9.950000000000001 -0.000000000000104
9.960000000000001 -0.000000000000070
9.970000000000001 -0.000000000000068
9.980000000000000 0.000000000000019
9.990000000000000 -0.000000000000194
10.000000000000000 -0.000000000000106
10.010000000000000 -0.000000000000170
10.020000000000000 -0.000000000000177
10.029999999999999 -0.000000000000183
10.039999999999999 -0.000000000000017
10.049999999999999 0.000000000000119
10.059999999999999 -0.000000000000071
10.070000000000000 -0.000000000000131
10.080000000000000 -0.000000000000034
10.090000000000000 0.000000000000206
10.100000000000000 0.000000000000044
10.109999999999999 0.000000000000078
10.119999999999999 -0.000000000000043
10.129999999999999 -0.000000000000279
10.139999999999999 -0.000000000000156
10.150000000000000 -0.000000000000292
10.160000000000000 0.000000000000100
10.170000000000000 0.000000000000005
10.180000000000000 0.000000000000033
10.190000000000000 -0.000000000000051
10.199999999999999 -0.000000000000068
10.209999999999999 0.000000000000019
10.219999999999999 0.000000000000034
10.229999999999999 -0.000000000000251
10.240000000000000 -0.000000000000070
10.250000000000000 0.000000000000056
10.260000000000000 -0.000000000000059
10.270000000000000 0.000000000000100
10.279999999999999 -0.000000000000270
10.289999999999999 -0.000000000000193
10.299999999999999 -0.000000000000039
10.309999999999999 -0.000000000000039
10.320000000000000 -0.000000000000027
10.330000000000000 -0.000000000000037
10.340000000000000 -0.000000000000250
10.350000000000000 0.000000000000090
10.359999999999999 0.000000000000203
10.369999999999999 0.000000000000009
10.379999999999999 -0.000000000000131
10.389999999999999 -0.000000000000005
10.400000000000000 0.000000000000256
10.410000000000000 0.000000000000119
10.420000000000000 -0.000000000000110
10.430000000000000 -0.000000000000160
10.440000000000000 0.000000000000071
10.449999999999999 0.000000000000040
10.459999999999999 0.000000000000161
10.469999999999999 -0.000000000000123
10.480000000000000 0.000000000000079
10.490000000000000 -0.000000000000249
10.500000000000000 0.000000000000005
10.510000000000000 0.000000000000225
10.520000000000000 -0.000000000000003
10.529999999999999 -0.000000000000021
10.539999999999999 -0.000000000000149
10.549999999999999 0.000000000000183
10.559999999999999 0.000000000000058
10.570000000000000 0.000000000000077
10.580000000000000 -0.000000000000142
10.590000000000000 -0.000000000000017
10.600000000000000 0.000000000000120
10.609999999999999 -0.000000000000273
10.619999999999999 0.000000000000128
10.629999999999999 -0.000000000000138
10.639999999999999 -0.000000000000267
10.650000000000000 0.000000000000160
10.660000000000000 0.000000000000094
10.670000000000000 -0.000000000000146
10.680000000000000 0.000000000000052
10.690000000000000 0.000000000000018
10.699999999999999 -0.000000000000058
10.709999999999999 -0.000000000000144
10.719999999999999 0.000000000000253
10.730000000000000 0.000000000000056
10.740000000000000 0.000000000000072
10.750000000000000 -0.000000000000039
10.760000000000000 0.000000000000021
10.770000000000000 -0.000000000000134
10.779999999999999 -0.000000000000061
10.789999999999999 -0.000000000000147
10.799999999999999 -0.000000000000042
10.809999999999999 -0.000000000000207
10.820000000000000 0.000000000000045
10.830000000000000 -0.000000000000121
10.840000000000000 0.000000000000090
10.850000000000000 -0.000000000000002
10.859999999999999 0.000000000000150
10.869999999999999 0.000000000000055
10.879999999999999 0.000000000000290
10.889999999999999 0.000000000000086
10.900000000000000 0.000000000000001
10.910000000000000 0.000000000000158
10.920000000000000 -0.000000000000062
10.930000000000000 -0.000000000000140
10.940000000000000 -0.000000000000043
10.949999999999999 -0.000000000000436
10.959999999999999 0.000000000000098
10.969999999999999 -0.000000000000090
10.980000000000000 0.000000000000044
10.990000000000000 0.000000000000019
11.000000000000000 0.000000000000048
11.010000000000000 -0.000000000000022
11.020000000000000 -0.000000000000017
11.029999999999999 -0.000000000000420
11.039999999999999 -0.000000000000077
11.049999999999999 -0.000000000000145
11.059999999999999 0.000000000000254
11.070000000000000 -0.000000000000010
11.080000000000000 0.000000000000063
11.090000000000000 -0.000000000000121
11.100000000000000 -0.000000000000075
11.109999999999999 0.000000000000167
11.119999999999999 -0.000000000000264
11.129999999999999 0.000000000000061
11.139999999999999 -0.000000000000303
11.150000000000000 -0.000000000000004
11.160000000000000 0.000000000000071
11.170000000000000 -0.000000000000128
11.180000000000000 -0.000000000000231
11.190000000000000 -0.000000000000055
11.199999999999999 -0.000000000000217
11.209999999999999 0.000000000000145
11.219999999999999 0.000000000000182
11.230000000000000 -0.000000000000044
11.240000000000000 -0.000000000000183
11.250000000000000 0.000000000000182
11.260000000000000 -0.000000000000149
11.270000000000000 -0.000000000000002
11.279999999999999 0.000000000000117
11.289999999999999 0.000000000000137
11.299999999999999 -0.000000000000021
11.309999999999999 -0.000000000000109
11.320000000000000 0.000000000000160
11.330000000000000 -0.000000000000381
11.340000000000000 0.000000000000119
11.350000000000000 0.000000000000177
11.359999999999999 -0.000000000000067
11.369999999999999 -0.000000000000167
11.379999999999999 0.000000000000107
11.389999999999999 -0.000000000000028
11.400000000000000 0.000000000000076
11.410000000000000 -0.000000000000208
11.420000000000000 0.000000000000013
11.430000000000000 -0.000000000000141
11.440000000000000 -0.000000000000200
11.449999999999999 -0.000000000000098
11.459999999999999 0.000000000000016
11.469999999999999 0.000000000000069
11.480000000000000 0.000000000000203
11.490000000000000 -0.000000000000157
11.500000000000000 0.000000000000193
11.510000000000000 -0.000000000000004
11.520000000000000 -0.000000000000057
11.529999999999999 -0.000000000000014
11.539999999999999 -0.000000000000008
11.549999999999999 0.000000000000170
11.559999999999999 -0.000000000000077
11.570000000000000 0.000000000000051
11.580000000000000 -0.000000000000049
11.590000000000000 0.000000000000097
11.600000000000000 0.000000000000125
11.609999999999999 -0.000000000000078
11.619999999999999 -0.000000000000210
11.629999999999999 -0.000000000000027
11.639999999999999 0.000000000000026
11.650000000000000 -0.000000000000102
11.660000000000000 -0.000000000000186
11.670000000000000 -0.000000000000099
11.680000000000000 -0.000000000000001
11.690000000000000 -0.000000000000059
11.699999999999999 -0.000000000000023
11.709999999999999 -0.000000000000050
11.719999999999999 0.000000000000135
11.730000000000000 -0.000000000000037
11.740000000000000 -0.000000000000088
11.750000000000000 -0.000000000000060
11.760000000000000 0.000000000000058
11.770000000000000 -0.000000000000114
11.779999999999999 0.000000000000053
11.789999999999999 -0.000000000000149
11.799999999999999 0.000000000000129
11.809999999999999 -0.000000000000082
11.820000000000000 -0.000000000000075
11.830000000000000 -0.000000000000017
11.840000000000000 0.000000000000041
11.850000000000000 0.000000000000241
11.859999999999999 -0.000000000000014
11.869999999999999 -0.000000000000013
11.879999999999999 -0.000000000000105
11.889999999999999 0.000000000000086
11.900000000000000 -0.000000000000226
11.910000000000000 0.000000000000041
11.920000000000000 -0.000000000000141
11.930000000000000 -0.000000000000036
11.940000000000000 0.000000000000070
11.949999999999999 -0.000000000000082
11.959999999999999 0.000000000000084
11.969999999999999 -0.000000000000187
11.980000000000000 -0.000000000000247
11.990000000000000 0.000000000000102
12.000000000000000 -0.000000000000010
12.010000000000000 11.000000000000133
12.020000000000000 11.000000000000096
12.029999999999999 10.999999999999821
12.039999999999999 10.999999999999963
12.050000000000001 11.000000000000107
12.059999999999999 11.000000000000137
12.070000000000000 10.999999999999980
12.079999999999998 10.999999999999879
12.090000000000000 11.000000000000124
12.100000000000000 10.999999999999901
12.109999999999999 11.000000000000142
12.119999999999999 11.000000000000011
12.129999999999999 11.000000000000078
12.140000000000001 10.999999999999982
12.149999999999999 10.999999999999938
12.160000000000000 10.999999999999998
12.170000000000000 11.000000000000327
12.180000000000000 10.999999999999947
12.190000000000000 11.000000000000028
12.199999999999999 11.000000000000190
12.210000000000001 10.999999999999799
12.219999999999999 10.999999999999927
12.230000000000000 10.999999999999952
12.239999999999998 11.000000000000028
12.250000000000000 10.999999999999799
12.260000000000000 10.999999999999908
12.270000000000000 10.999999999999931
12.279999999999999 11.000000000000080
12.289999999999999 11.000000000000165
12.300000000000001 11.000000000000199
12.309999999999999 10.999999999999892
12.320000000000000 10.999999999999906
12.330000000000000 10.999999999999947
12.340000000000000 10.999999999999888
12.350000000000000 11.000000000000032
12.359999999999999 10.999999999999794
12.369999999999999 10.999999999999863
12.379999999999999 11.000000000000048
12.390000000000001 11.000000000000238
12.399999999999999 11.000000000000044
12.410000000000000 10.999999999999950
12.420000000000000 11.000000000000156
12.430000000000000 11.000000000000037
12.440000000000000 10.999999999999872
12.449999999999999 11.000000000000119
12.460000000000001 11.000000000000073
12.469999999999999 11.000000000000346
12.480000000000000 11.000000000000060
12.489999999999998 11.000000000000165
12.500000000000000 11.000000000000233
12.510000000000000 11.000000000000195
12.520000000000000 10.999999999999924
12.529999999999999 11.000000000000078
12.539999999999999 10.999999999999851
12.550000000000001 11.000000000000016
12.559999999999999 11.000000000000174
12.570000000000000 10.999999999999616
12.580000000000000 10.999999999999947
12.590000000000000 10.999999999999906
12.600000000000000 11.000000000000325
12.609999999999999 11.000000000000123
12.619999999999999 11.000000000000059
12.629999999999999 11.000000000000053
12.640000000000001 11.000000000000076
12.649999999999999 10.999999999999991
12.660000000000000 11.000000000000064
12.670000000000000 11.000000000000005
12.680000000000000 11.000000000000060
12.690000000000000 11.000000000000073
12.699999999999999 10.999999999999799
12.710000000000001 11.000000000000286
12.719999999999999 10.999999999999860
12.730000000000000 11.000000000000229
12.739999999999998 10.999999999999908
12.750000000000000 11.000000000000176
12.760000000000000 10.999999999999883
12.770000000000000 10.999999999999872
12.779999999999999 10.999999999999952
12.789999999999999 10.999999999999966
12.800000000000001 10.999999999999982
12.809999999999999 10.999999999999954
12.820000000000000 11.000000000000249
12.830000000000000 10.999999999999964
12.840000000000000 11.000000000000055
12.850000000000000 10.999999999999980
12.859999999999999 11.000000000000108
12.869999999999999 11.000000000000135
12.879999999999999 10.999999999999952
12.890000000000001 10.999999999999741
12.899999999999999 11.000000000000286
12.910000000000000 11.000000000000060
12.920000000000000 11.000000000000052
12.930000000000000 10.999999999999980
12.940000000000000 11.000000000000151
12.949999999999999 11.000000000000044
12.960000000000001 10.999999999999876
12.969999999999999 11.000000000000204
12.980000000000000 11.000000000000130
12.989999999999998 10.999999999999918
13.000000000000000 10.999999999999959
13.010000000000000 11.000000000000021
13.020000000000000 11.000000000000107
13.029999999999999 10.999999999999904
13.039999999999999 10.999999999999748
13.050000000000001 11.000000000000012
13.059999999999999 11.000000000000011
13.070000000000000 11.000000000000194
13.080000000000000 11.000000000000012
13.090000000000000 11.000000000000135
13.100000000000000 11.000000000000270
13.109999999999999 10.999999999999911
13.120000000000001 11.000000000000103
13.129999999999999 11.000000000000147
13.140000000000001 10.999999999999906
13.149999999999999 10.999999999999979
13.160000000000000 11.000000000000005
13.170000000000000 11.000000000000048
13.180000000000000 11.000000000000156
13.190000000000000 11.000000000000032
13.199999999999999 11.000000000000259
13.210000000000001 11.000000000000028
13.219999999999999 10.999999999999879
13.230000000000000 10.999999999999922
13.239999999999998 10.999999999999970
13.250000000000000 10.999999999999885
13.260000000000000 10.999999999999986
13.270000000000000 10.999999999999888
13.279999999999999 11.000000000000059
13.289999999999999 11.000000000000153
13.300000000000001 10.999999999999861
13.309999999999999 10.999999999999917
13.320000000000000 11.000000000000004
13.330000000000000 11.000000000000119
13.340000000000000 10.999999999999831
13.350000000000000 10.999999999999968
13.359999999999999 10.999999999999796
13.370000000000001 10.999999999999952
13.379999999999999 10.999999999999950
13.390000000000001 11.000000000000075
13.399999999999999 10.999999999999849
13.410000000000000 11.000000000000156
13.420000000000000 10.999999999999988
13.430000000000000 10.999999999999753
13.440000000000000 11.000000000000043
13.449999999999999 10.999999999999948
13.460000000000001 11.000000000000071
13.469999999999999 10.999999999999778
13.480000000000000 10.999999999999929
13.489999999999998 11.000000000000131
13.500000000000000 10.999999999999869
13.510000000000000 10.999999999999897
13.520000000000000 10.999999999999876
13.529999999999999 11.000000000000171
13.539999999999999 11.000000000000012
13.550000000000001 10.999999999999934
13.559999999999999 10.999999999999984
13.570000000000000 10.999999999999947
13.580000000000000 11.000000000000171
13.590000000000000 10.999999999999925
13.600000000000000 11.000000000000115
13.609999999999999 11.000000000000169
13.620000000000001 10.999999999999984
13.629999999999999 11.000000000000162
13.640000000000001 11.000000000000036
13.649999999999999 11.000000000000149
13.660000000000000 10.999999999999957
13.670000000000000 11.000000000000117
13.680000000000000 11.000000000000073
13.690000000000000 11.000000000000076
13.699999999999999 11.000000000000155
13.710000000000001 10.999999999999778
13.719999999999999 10.999999999999984
13.730000000000000 11.000000000000053
13.739999999999998 10.999999999999993
13.750000000000000 10.999999999999796
13.760000000000000 11.000000000000069
13.770000000000000 11.000000000000101
13.779999999999999 11.000000000000258
13.789999999999999 11.000000000000016
13.800000000000001 11.000000000000332
13.809999999999999 11.000000000000004
13.820000000000000 11.000000000000037
13.830000000000000 10.999999999999973
13.840000000000000 11.000000000000025
13.850000000000000 11.000000000000011
13.859999999999999 10.999999999999927
13.870000000000001 10.999999999999940
13.879999999999999 11.000000000000114
13.890000000000001 11.000000000000012
13.899999999999999 10.999999999999936
13.910000000000000 11.000000000000281
13.920000000000000 11.000000000000021
13.930000000000000 10.999999999999972
13.940000000000000 10.999999999999959
13.949999999999999 10.999999999999865
13.960000000000001 11.000000000000203
13.969999999999999 10.999999999999856
13.980000000000000 11.000000000000128
13.989999999999998 11.000000000000108
14.000000000000000 11.000000000000103
14.010000000000000 10.999999999999728
14.020000000000000 11.000000000000179
14.029999999999999 10.999999999999998
14.039999999999999 10.999999999999979
14.050000000000001 10.999999999999805
14.059999999999999 10.999999999999980
14.070000000000000 10.999999999999964
14.080000000000000 10.999999999999929
14.090000000000000 11.000000000000119
14.100000000000000 10.999999999999812
14.109999999999999 10.999999999999964
14.120000000000001 10.999999999999938
14.129999999999999 11.000000000000092
14.140000000000001 10.999999999999929
14.149999999999999 10.999999999999893
14.160000000000000 11.000000000000012
14.170000000000000 10.999999999999895
14.180000000000000 10.999999999999760
14.190000000000000 11.000000000000076
14.199999999999999 10.999999999999899
14.210000000000001 11.000000000000165
14.219999999999999 10.999999999999986
14.230000000000000 11.000000000000185
14.239999999999998 10.999999999999945
14.250000000000000 10.999999999999956
14.260000000000000 10.999999999999687
14.270000000000000 10.999999999999872
14.279999999999999 11.000000000000233
14.289999999999999 10.999999999999792
14.300000000000001 11.000000000000091
14.309999999999999 11.000000000000163
14.320000000000000 10.999999999999984
14.330000000000000 11.000000000000057
14.340000000000000 11.000000000000064
14.350000000000000 10.999999999999991
14.359999999999999 11.000000000000052
14.370000000000001 10.999999999999869
14.379999999999999 11.000000000000208
14.390000000000001 11.000000000000034
14.399999999999999 11.000000000000030
14.410000000000000 10.999999999999948
14.420000000000000 11.000000000000169
14.430000000000000 10.999999999999993
14.440000000000000 11.000000000000103
14.449999999999999 10.999999999999964
14.460000000000001 11.000000000000128
14.469999999999999 10.999999999999952
14.480000000000000 11.000000000000059
14.489999999999998 10.999999999999972
14.500000000000000 11.000000000000039
14.510000000000000 11.000000000000012
14.520000000000000 11.000000000000137
14.529999999999999 10.999999999999968
14.539999999999999 11.000000000000094
14.550000000000001 11.000000000000101
14.559999999999999 10.999999999999936
14.570000000000000 10.999999999999959
14.580000000000000 11.000000000000163
14.590000000000000 10.999999999999771
14.600000000000000 11.000000000000117
14.609999999999999 10.999999999999998
14.620000000000001 10.999999999999847
14.629999999999999 11.000000000000126
14.640000000000001 11.000000000000105
14.649999999999999 11.000000000000036
14.660000000000000 11.000000000000053
14.670000000000000 11.000000000000080
14.680000000000000 10.999999999999837
14.690000000000000 11.000000000000101
14.699999999999999 11.000000000000167
14.710000000000001 10.999999999999833
14.719999999999999 11.000000000000249
14.730000000000000 11.000000000000075
14.739999999999998 10.999999999999966
14.750000000000000 10.999999999999943
14.760000000000000 10.999999999999991
14.770000000000000 11.000000000000007
14.779999999999999 10.999999999999966
14.789999999999999 11.000000000000000
14.800000000000001 11.000000000000133
14.809999999999999 11.000000000000298
14.820000000000000 11.000000000000014
14.830000000000000 11.000000000000073
14.840000000000000 10.999999999999961
14.850000000000000 11.000000000000226
14.859999999999999 10.999999999999922
14.870000000000001 10.999999999999870
14.879999999999999 11.000000000000020
14.890000000000001 10.999999999999845
14.899999999999999 10.999999999999853
14.910000000000000 10.999999999999975
14.920000000000000 11.000000000000062
14.930000000000000 11.000000000000043
14.940000000000000 11.000000000000014
14.949999999999999 10.999999999999911
14.960000000000001 11.000000000000043
14.969999999999999 10.999999999999886
14.980000000000000 10.999999999999950
14.989999999999998 11.000000000000188
15.000000000000000 10.999999999999972
15.010000000000000 11.000000000000069
15.020000000000000 11.000000000000009
15.029999999999999 10.999999999999901
15.039999999999999 10.999999999999844
15.050000000000001 11.000000000000309
15.059999999999999 10.999999999999927
15.070000000000000 10.999999999999870
15.080000000000000 11.000000000000130
15.090000000000000 10.999999999999835
15.100000000000000 10.999999999999940
15.109999999999999 11.000000000000044
15.120000000000001 10.999999999999991
15.129999999999999 10.999999999999876
15.140000000000001 10.999999999999879
15.149999999999999 10.999999999999966
15.160000000000000 11.000000000000000
15.170000000000000 11.000000000000036
15.180000000000000 11.000000000000174
15.190000000000000 10.999999999999941
15.199999999999999 11.000000000000082
15.210000000000001 11.000000000000098
15.219999999999999 11.000000000000002
15.230000000000000 11.000000000000075
15.240000000000000 11.000000000000137
15.250000000000000 11.000000000000007
15.260000000000000 10.999999999999906
15.270000000000000 11.000000000000071
15.279999999999999 10.999999999999901
15.289999999999999 11.000000000000064
15.300000000000001 10.999999999999917
15.309999999999999 11.000000000000105
15.320000000000000 10.999999999999851
15.330000000000000 11.000000000000014
15.340000000000000 10.999999999999941
15.350000000000000 11.000000000000236
15.359999999999999 10.999999999999815
15.370000000000001 10.999999999999824
15.379999999999999 11.000000000000023
15.390000000000001 11.000000000000055
15.399999999999999 10.999999999999966
15.410000000000000 11.000000000000004
15.420000000000000 11.000000000000060
15.430000000000000 11.000000000000062
15.440000000000000 11.000000000000043
15.449999999999999 10.999999999999929
15.460000000000001 11.000000000000158
15.469999999999999 10.999999999999936
15.480000000000000 11.000000000000123
15.490000000000000 10.999999999999870
15.500000000000000 11.000000000000114
15.510000000000000 11.000000000000066
15.520000000000000 10.999999999999980
15.529999999999999 10.999999999999959
15.539999999999999 10.999999999999989
15.550000000000001 10.999999999999865
15.559999999999999 10.999999999999917
15.570000000000000 10.999999999999867
15.580000000000000 10.999999999999853
15.590000000000000 10.999999999999993
15.600000000000000 10.999999999999805
15.609999999999999 10.999999999999716
15.620000000000001 10.999999999999863
15.629999999999999 10.999999999999964
15.640000000000001 10.999999999999925
15.649999999999999 10.999999999999865
15.660000000000000 11.000000000000091
15.670000000000000 10.999999999999996
15.680000000000000 11.000000000000002
15.690000000000000 10.999999999999917
15.699999999999999 10.999999999999790
15.710000000000001 10.999999999999845
15.719999999999999 10.999999999999996
15.730000000000000 11.000000000000007
15.740000000000000 10.999999999999982
15.750000000000000 11.000000000000030
15.760000000000000 10.999999999999885
15.770000000000000 11.000000000000137
15.779999999999999 11.000000000000030
15.789999999999999 11.000000000000098
15.800000000000001 10.999999999999808
15.809999999999999 11.000000000000062
15.820000000000000 10.999999999999941
15.830000000000000 11.000000000000220
15.840000000000000 11.000000000000082
15.850000000000000 10.999999999999794
15.859999999999999 10.999999999999890
15.870000000000001 10.999999999999991
15.879999999999999 10.999999999999941
15.890000000000001 11.000000000000259
15.899999999999999 10.999999999999904
15.910000000000000 11.000000000000000
15.920000000000000 10.999999999999920
15.930000000000000 11.000000000000124
15.940000000000000 10.999999999999936
15.949999999999999 10.999999999999822
15.960000000000001 10.999999999999799
15.969999999999999 10.999999999999806
15.980000000000000 10.999999999999961
15.990000000000000 10.999999999999961
16.000000000000000 10.999999999999890
16.009999999999998 10.999999999999954
16.020000000000000 10.999999999999803
16.030000000000001 11.000000000000185
16.039999999999999 10.999999999999991
16.050000000000001 11.000000000000099
16.059999999999999 11.000000000000192
16.070000000000000 10.999999999999600
16.079999999999998 10.999999999999934
16.090000000000000 11.000000000000270
16.100000000000001 10.999999999999950
16.109999999999999 11.000000000000387
16.120000000000001 11.000000000000117
16.129999999999999 10.999999999999899
16.140000000000001 10.999999999999968
16.149999999999999 11.000000000000039
16.160000000000000 11.000000000000256
16.170000000000002 10.999999999999904
16.180000000000000 10.999999999999957
16.190000000000001 10.999999999999972
16.199999999999999 10.999999999999936
16.210000000000001 11.000000000000137
16.219999999999999 11.000000000000009
16.230000000000000 11.000000000000185
16.239999999999998 10.999999999999783
16.250000000000000 11.000000000000099
16.259999999999998 11.000000000000123
16.270000000000000 11.000000000000121
16.280000000000001 10.999999999999879
16.289999999999999 11.000000000000012
16.300000000000001 10.999999999999755
16.309999999999999 10.999999999999908
16.320000000000000 11.000000000000158
16.329999999999998 11.000000000000030
16.340000000000000 10.999999999999922
16.350000000000001 10.999999999999870
16.359999999999999 10.999999999999675
16.370000000000001 11.000000000000210
16.379999999999999 11.000000000000291
16.390000000000001 10.999999999999989
16.399999999999999 11.000000000000005
16.410000000000000 11.000000000000108
16.420000000000002 10.999999999999764
16.430000000000000 10.999999999999844
16.440000000000001 10.999999999999995
16.449999999999999 11.000000000000041
16.460000000000001 10.999999999999941
16.469999999999999 10.999999999999901
16.480000000000000 10.999999999999851
16.489999999999998 11.000000000000007
16.500000000000000 11.000000000000135
16.509999999999998 11.000000000000091
16.520000000000000 10.999999999999829
16.530000000000001 11.000000000000059
16.539999999999999 10.999999999999970
16.550000000000001 10.999999999999952
16.559999999999999 10.999999999999842
16.570000000000000 10.999999999999897
16.579999999999998 10.999999999999829
16.590000000000000 10.999999999999948
16.600000000000001 11.000000000000233
16.609999999999999 10.999999999999986
16.620000000000001 11.000000000000162
16.629999999999999 11.000000000000011
16.640000000000001 11.000000000000021
16.649999999999999 11.000000000000083
16.660000000000000 11.000000000000007
16.670000000000002 10.999999999999917
16.680000000000000 10.999999999999948
16.690000000000001 11.000000000000011
16.699999999999999 11.000000000000009
16.710000000000001 10.999999999999904
16.719999999999999 11.000000000000190
16.730000000000000 10.999999999999993
16.739999999999998 11.000000000000087
16.750000000000000 11.000000000000046
16.759999999999998 10.999999999999726
16.770000000000000 10.999999999999888
16.780000000000001 11.000000000000043
16.789999999999999 11.000000000000002
16.800000000000001 10.999999999999972
16.809999999999999 10.999999999999948
16.820000000000000 10.999999999999739
16.829999999999998 11.000000000000075
16.840000000000000 11.000000000000211
16.850000000000001 11.000000000000000
16.859999999999999 10.999999999999826
16.870000000000001 10.999999999999954
16.879999999999999 10.999999999999984
16.890000000000001 11.000000000000027
16.899999999999999 10.999999999999964
16.910000000000000 10.999999999999952
16.920000000000002 11.000000000000114
16.930000000000000 11.000000000000044
16.940000000000001 10.999999999999920
16.949999999999999 11.000000000000123
16.960000000000001 10.999999999999945
16.969999999999999 11.000000000000092
16.980000000000000 11.000000000000087
16.989999999999998 10.999999999999940
17.000000000000000 10.999999999999918
17.009999999999998 10.999999999999885
17.020000000000000 11.000000000000046
17.030000000000001 11.000000000000014
17.039999999999999 11.000000000000210
17.050000000000001 10.999999999999927
17.059999999999999 10.999999999999854
17.070000000000000 10.999999999999737
17.079999999999998 11.000000000000190
17.090000000000000 10.999999999999673
17.100000000000001 10.999999999999957
17.109999999999999 11.000000000000000
17.120000000000001 10.999999999999895
17.129999999999999 11.000000000000046
17.140000000000001 10.999999999999957
17.149999999999999 11.000000000000096
17.160000000000000 11.000000000000112
17.170000000000002 11.000000000000194
17.180000000000000 11.000000000000099
17.190000000000001 11.000000000000130
17.199999999999999 11.000000000000151
17.210000000000001 11.000000000000105
17.219999999999999 11.000000000000055
17.230000000000000 10.999999999999893
17.239999999999998 11.000000000000105
17.250000000000000 11.000000000000140
17.259999999999998 11.000000000000085
17.270000000000000 11.000000000000249
17.280000000000001 11.000000000000012
17.289999999999999 10.999999999999950
17.300000000000001 11.000000000000066
17.309999999999999 11.000000000000147
17.320000000000000 10.999999999999902
17.329999999999998 10.999999999999812
17.340000000000000 11.000000000000131
17.350000000000001 11.000000000000009
17.359999999999999 10.999999999999840
17.370000000000001 11.000000000000073
17.379999999999999 11.000000000000103
17.390000000000001 10.999999999999927
17.399999999999999 11.000000000000057
17.410000000000000 11.000000000000012
17.420000000000002 11.000000000000050
17.430000000000000 10.999999999999924
17.440000000000001 11.000000000000147
17.449999999999999 10.999999999999989
17.460000000000001 10.999999999999925
17.469999999999999 11.000000000000073
17.480000000000000 10.999999999999886
17.489999999999998 10.999999999999899
17.500000000000000 11.000000000000048
17.509999999999998 11.000000000000366
17.520000000000000 10.999999999999943
17.530000000000001 11.000000000000105
17.539999999999999 11.000000000000069
17.550000000000001 10.999999999999970
17.559999999999999 10.999999999999984
17.570000000000000 11.000000000000137
17.579999999999998 10.999999999999940
17.590000000000000 11.000000000000105
17.600000000000001 10.999999999999989
17.609999999999999 10.999999999999929
17.620000000000001 10.999999999999929
17.629999999999999 10.999999999999901
17.640000000000001 10.999999999999861
17.649999999999999 10.999999999999778
17.660000000000000 11.000000000000071
17.670000000000002 11.000000000000114
17.680000000000000 10.999999999999755
17.690000000000001 11.000000000000123
17.699999999999999 10.999999999999915
17.710000000000001 11.000000000000176
17.719999999999999 11.000000000000009
17.730000000000000 10.999999999999915
17.739999999999998 10.999999999999863
17.750000000000000 11.000000000000014
17.759999999999998 10.999999999999886
17.770000000000000 11.000000000000094
17.780000000000001 11.000000000000087
17.789999999999999 11.000000000000210
17.800000000000001 10.999999999999847
17.809999999999999 10.999999999999975
17.820000000000000 11.000000000000163
17.829999999999998 10.999999999999922
17.840000000000000 10.999999999999957
17.850000000000001 11.000000000000060
17.859999999999999 11.000000000000046
17.870000000000001 10.999999999999973
17.879999999999999 10.999999999999940
17.890000000000001 10.999999999999977
17.899999999999999 10.999999999999947
17.910000000000000 11.000000000000146
17.920000000000002 10.999999999999746
17.930000000000000 10.999999999999963
17.940000000000001 10.999999999999837
17.949999999999999 11.000000000000096
17.960000000000001 10.999999999999876
17.969999999999999 11.000000000000115
17.980000000000000 10.999999999999925
17.989999999999998 11.000000000000133
18.000000000000000 11.000000000000028
18.010000000000002 15.000000000000096
18.020000000000000 15.000000000000043
18.030000000000001 15.000000000000007
18.039999999999999 15.000000000000036
18.050000000000001 15.000000000000124
18.059999999999999 14.999999999999755
18.070000000000000 14.999999999999913
18.079999999999998 14.999999999999959
18.090000000000000 15.000000000000265
18.100000000000001 15.000000000000034
18.109999999999999 14.999999999999924
18.120000000000001 14.999999999999813
18.129999999999999 14.999999999999952
18.140000000000001 14.999999999999785
18.149999999999999 14.999999999999890
18.160000000000000 14.999999999999920
18.170000000000002 14.999999999999954
18.180000000000000 14.999999999999844
18.190000000000001 15.000000000000247
18.199999999999999 15.000000000000011
18.210000000000001 15.000000000000099
18.219999999999999 14.999999999999991
18.230000000000000 15.000000000000028
18.239999999999998 14.999999999999932
18.250000000000000 15.000000000000082
18.260000000000002 15.000000000000062
18.270000000000000 14.999999999999893
18.280000000000001 15.000000000000094
18.289999999999999 14.999999999999998
18.300000000000001 15.000000000000012
18.309999999999999 14.999999999999932
18.320000000000000 15.000000000000083
18.329999999999998 15.000000000000011
18.340000000000000 14.999999999999966
18.350000000000001 14.999999999999909
18.359999999999999 15.000000000000185
18.370000000000001 15.000000000000037
18.379999999999999 15.000000000000059
18.390000000000001 14.999999999999931
18.399999999999999 14.999999999999885
18.410000000000000 14.999999999999879
18.420000000000002 14.999999999999806
18.430000000000000 15.000000000000272
18.440000000000001 15.000000000000176
18.449999999999999 14.999999999999908
18.460000000000001 14.999999999999945
18.469999999999999 14.999999999999964
18.480000000000000 15.000000000000080
18.489999999999998 15.000000000000121
18.500000000000000 15.000000000000094
18.510000000000002 14.999999999999750
18.520000000000000 15.000000000000037
18.530000000000001 15.000000000000139
18.539999999999999 15.000000000000030
18.550000000000001 14.999999999999879
18.559999999999999 15.000000000000064
18.570000000000000 15.000000000000050
18.579999999999998 14.999999999999746
18.590000000000000 14.999999999999973
18.600000000000001 15.000000000000110
18.609999999999999 14.999999999999957
18.620000000000001 14.999999999999892
18.629999999999999 14.999999999999879
18.640000000000001 14.999999999999856
18.649999999999999 14.999999999999869
18.660000000000000 14.999999999999925
18.670000000000002 15.000000000000014
18.680000000000000 15.000000000000087
18.690000000000001 15.000000000000052
18.699999999999999 14.999999999999947
18.710000000000001 15.000000000000115
18.719999999999999 15.000000000000128
18.730000000000000 15.000000000000089
18.739999999999998 15.000000000000302
18.750000000000000 14.999999999999948
18.760000000000002 14.999999999999970
18.770000000000000 15.000000000000030
18.780000000000001 15.000000000000002
18.789999999999999 14.999999999999975
18.800000000000001 15.000000000000149
18.809999999999999 14.999999999999959
18.820000000000000 14.999999999999805
18.829999999999998 15.000000000000211
18.840000000000000 15.000000000000041
18.850000000000001 15.000000000000059
18.859999999999999 14.999999999999886
18.870000000000001 15.000000000000009
18.879999999999999 15.000000000000069
18.890000000000001 14.999999999999980
18.899999999999999 15.000000000000041
18.910000000000000 14.999999999999957
18.920000000000002 15.000000000000234
18.930000000000000 14.999999999999845
18.940000000000001 14.999999999999908
18.949999999999999 14.999999999999917
18.960000000000001 14.999999999999879
18.969999999999999 15.000000000000082
18.980000000000000 14.999999999999979
18.989999999999998 14.999999999999742
19.000000000000000 15.000000000000096
19.010000000000002 14.999999999999895
19.020000000000000 14.999999999999961
19.030000000000001 15.000000000000043
19.039999999999999 14.999999999999986
19.050000000000001 15.000000000000210
19.059999999999999 15.000000000000149
19.070000000000000 15.000000000000169
19.079999999999998 14.999999999999986
19.090000000000000 14.999999999999892
19.100000000000001 15.000000000000068
19.109999999999999 15.000000000000030
19.120000000000001 14.999999999999963
19.129999999999999 15.000000000000050
19.140000000000001 15.000000000000064
19.149999999999999 14.999999999999828
19.160000000000000 14.999999999999975
19.170000000000002 14.999999999999819
19.180000000000000 15.000000000000085
19.190000000000001 14.999999999999993
19.199999999999999 14.999999999999964
19.210000000000001 15.000000000000030
19.219999999999999 14.999999999999673
19.230000000000000 15.000000000000217
19.239999999999998 15.000000000000117
19.250000000000000 15.000000000000053
19.260000000000002 15.000000000000021
19.270000000000000 14.999999999999972
19.280000000000001 15.000000000000002
19.289999999999999 14.999999999999945
19.300000000000001 14.999999999999744
19.309999999999999 15.000000000000053
19.320000000000000 14.999999999999945
19.329999999999998 14.999999999999877
19.340000000000000 15.000000000000098
19.350000000000001 15.000000000000046
19.359999999999999 15.000000000000142
19.370000000000001 15.000000000000007
19.379999999999999 14.999999999999996
19.390000000000001 15.000000000000213
19.399999999999999 14.999999999999824
19.410000000000000 14.999999999999647
19.420000000000002 15.000000000000023
19.430000000000000 15.000000000000071
19.440000000000001 15.000000000000046
19.449999999999999 15.000000000000085
19.460000000000001 14.999999999999993
19.469999999999999 14.999999999999810
19.480000000000000 15.000000000000025
19.489999999999998 15.000000000000068
19.500000000000000 15.000000000000096
19.510000000000002 14.999999999999932
19.520000000000000 14.999999999999988
19.530000000000001 14.999999999999915
19.539999999999999 15.000000000000000
19.550000000000001 15.000000000000037
19.559999999999999 15.000000000000068
19.570000000000000 14.999999999999870
19.579999999999998 15.000000000000178
19.590000000000000 15.000000000000043
19.600000000000001 14.999999999999995
19.609999999999999 15.000000000000007
19.620000000000001 15.000000000000014
19.629999999999999 15.000000000000156
19.640000000000001 15.000000000000057
19.649999999999999 15.000000000000023
19.660000000000000 14.999999999999767
19.670000000000002 14.999999999999739
19.680000000000000 14.999999999999737
19.690000000000001 15.000000000000027
19.699999999999999 15.000000000000004
19.710000000000001 15.000000000000034
19.719999999999999 15.000000000000027
19.730000000000000 14.999999999999936
19.739999999999998 14.999999999999917
19.750000000000000 15.000000000000078
19.760000000000002 15.000000000000137
19.770000000000000 15.000000000000107
19.780000000000001 14.999999999999980
19.789999999999999 14.999999999999813
19.800000000000001 14.999999999999963
19.809999999999999 14.999999999999833
19.820000000000000 15.000000000000092
19.829999999999998 14.999999999999901
19.840000000000000 14.999999999999964
19.850000000000001 14.999999999999829
19.859999999999999 15.000000000000055
19.870000000000001 15.000000000000281
19.879999999999999 14.999999999999943
19.890000000000001 14.999999999999961
19.899999999999999 15.000000000000124
19.910000000000000 14.999999999999973
19.920000000000002 14.999999999999867
19.930000000000000 14.999999999999874
19.940000000000001 14.999999999999821
19.949999999999999 14.999999999999895
19.960000000000001 15.000000000000183
19.969999999999999 15.000000000000059
19.980000000000000 14.999999999999872
19.989999999999998 15.000000000000016


==> fig/Wdneq0/mu1.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 0.000000000000000
0.020000000000000 0.000000000000000
0.030000000000000 0.000000000000000
0.040000000000000 0.000000000000000
0.050000000000000 0.000000000000000
0.060000000000000 0.000000000000000
0.070000000000000 0.000000000000000
0.080000000000000 0.000000000000000
0.090000000000000 0.000000000000000
0.100000000000000 0.000000000000000
0.110000000000000 0.000000000000000
0.120000000000000 0.000000000000000
0.130000000000000 0.000000000000000
0.140000000000000 0.000000000000000
0.150000000000000 0.000000000000000
0.160000000000000 0.000000000000000
0.170000000000000 0.000000000000000
0.180000000000000 0.000000000000000
0.190000000000000 0.000000000000000
0.200000000000000 0.000000000000000
0.210000000000000 0.000000000000000
0.220000000000000 0.000000000000000
0.230000000000000 0.000000000000000
0.240000000000000 0.000000000000000
0.250000000000000 0.000000000000000
0.260000000000000 0.000000000000000
0.270000000000000 0.000000000000000
0.280000000000000 0.000000000000000
0.290000000000000 0.000000000000000
0.300000000000000 0.000000000000000
0.310000000000000 0.000000000000000
0.320000000000000 0.000000000000000
0.330000000000000 0.000000000000000
0.340000000000000 0.000000000000000
0.350000000000000 0.000000000000000
0.360000000000000 0.000000000000000
0.370000000000000 0.000000000000000
0.380000000000000 0.000000000000000
0.390000000000000 0.000000000000000
0.400000000000000 0.000000000000000
0.410000000000000 0.000000000000000
0.420000000000000 0.000000000000000
0.430000000000000 0.000000000000000
0.440000000000000 0.000000000000000
0.450000000000000 0.000000000000000
0.460000000000000 0.000000000000000
0.470000000000000 0.000000000000000
0.480000000000000 0.000000000000000
0.490000000000000 0.000000000000000
0.500000000000000 0.000000000000000
0.510000000000000 0.000000000000000
0.520000000000000 0.000000000000000
0.530000000000000 0.000000000000000
0.540000000000000 0.000000000000000
0.550000000000000 0.000000000000000
0.560000000000000 0.000000000000000
0.570000000000000 0.000000000000000
0.580000000000000 0.000000000000000
0.590000000000000 0.000000000000000
0.600000000000000 0.000000000000000
0.610000000000000 0.000000000000000
0.620000000000000 0.000000000000000
0.630000000000000 0.000000000000000
0.640000000000000 0.000000000000000
0.650000000000000 0.000000000000000
0.660000000000000 0.000000000000000
0.670000000000000 0.000000000000000
0.680000000000000 0.000000000000000
0.690000000000000 0.000000000000000
0.700000000000000 0.000000000000000
0.710000000000000 0.000000000000000
0.720000000000000 0.000000000000000
0.730000000000000 0.000000000000000
0.740000000000000 0.000000000000000
0.750000000000000 0.000000000000000
0.760000000000000 0.000000000000000
0.770000000000000 0.000000000000000
0.780000000000000 0.000000000000000
0.790000000000000 0.000000000000000
0.800000000000000 0.000000000000000
0.810000000000000 0.000000000000000
0.820000000000000 0.000000000000000
0.830000000000000 0.000000000000000
0.840000000000000 0.000000000000000
0.850000000000000 0.000000000000000
0.860000000000000 0.000000000000000
0.870000000000000 0.000000000000000
0.880000000000000 0.000000000000000
0.890000000000000 0.000000000000000
0.900000000000000 0.000000000000000
0.910000000000000 0.000000000000000
0.920000000000000 0.000000000000000
0.930000000000000 0.000000000000000
0.940000000000000 0.000000000000000
0.950000000000000 0.000000000000000
0.960000000000000 0.000000000000000
0.970000000000000 0.000000000000000
0.980000000000000 0.000000000000000
0.990000000000000 0.000000000000000
1.000000000000000 0.000000000000000
1.010000000000000 0.000000000000000
1.020000000000000 0.000000000000000
1.030000000000000 0.000000000000000
1.040000000000000 0.000000000000000
1.050000000000000 0.000000000000000
1.060000000000000 0.000000000000000
1.070000000000000 0.000000000000000
1.080000000000000 0.000000000000000
1.090000000000000 0.000000000000000
1.100000000000000 0.000000000000000
1.110000000000000 0.000000000000000
1.120000000000000 0.000000000000000
1.130000000000000 0.000000000000000
1.140000000000000 0.000000000000000
1.150000000000000 0.000000000000000
1.160000000000000 0.000000000000000
1.170000000000000 0.000000000000000
1.180000000000000 0.000000000000000
1.190000000000000 0.000000000000000
1.200000000000000 0.000000000000000
1.210000000000000 0.000000000000000
1.220000000000000 0.000000000000000
1.230000000000000 0.000000000000000
1.240000000000000 0.000000000000000
1.250000000000000 0.000000000000000
1.260000000000000 0.000000000000000
1.270000000000000 0.000000000000000
1.280000000000000 0.000000000000000
1.290000000000000 0.000000000000000
1.300000000000000 0.000000000000000
1.310000000000000 0.000000000000000
1.320000000000000 0.000000000000000
1.330000000000000 0.000000000000000
1.340000000000000 0.000000000000000
1.350000000000000 0.000000000000000
1.360000000000000 0.000000000000000
1.370000000000000 0.000000000000000
1.380000000000000 0.000000000000000
1.390000000000000 0.000000000000000
1.400000000000000 0.000000000000000
1.410000000000000 0.000000000000000
1.420000000000000 0.000000000000000
1.430000000000000 0.000000000000000
1.440000000000000 0.000000000000000
1.450000000000000 0.000000000000000
1.460000000000000 0.000000000000000
1.470000000000000 0.000000000000000
1.480000000000000 0.000000000000000
1.490000000000000 0.000000000000000
1.500000000000000 0.000000000000000
1.510000000000000 0.000000000000000
1.520000000000000 0.000000000000000
1.530000000000000 0.000000000000000
1.540000000000000 0.000000000000000
1.550000000000000 0.000000000000000
1.560000000000000 0.000000000000000
1.570000000000000 0.000000000000000
1.580000000000000 0.000000000000000
1.590000000000000 0.000000000000000
1.600000000000000 0.000000000000000
1.610000000000000 0.000000000000000
1.620000000000000 0.000000000000000
1.630000000000000 0.000000000000000
1.640000000000000 0.000000000000000
1.650000000000000 0.000000000000000
1.660000000000000 0.000000000000000
1.670000000000000 0.000000000000000
1.680000000000000 0.000000000000000
1.690000000000000 0.000000000000000
1.700000000000000 0.000000000000000
1.710000000000000 0.000000000000000
1.720000000000000 0.000000000000000
1.730000000000000 0.000000000000000
1.740000000000000 0.000000000000000
1.750000000000000 0.000000000000000
1.760000000000000 0.000000000000000
1.770000000000000 0.000000000000000
1.780000000000000 0.000000000000000
1.790000000000000 0.000000000000000
1.800000000000000 0.000000000000000
1.810000000000000 0.000000000000000
1.820000000000000 0.000000000000000
1.830000000000000 0.000000000000000
1.840000000000000 0.000000000000000
1.850000000000000 0.000000000000000
1.860000000000000 0.000000000000000
1.870000000000000 0.000000000000000
1.880000000000000 0.000000000000000
1.890000000000000 0.000000000000000
1.900000000000000 0.000000000000000
1.910000000000000 0.000000000000000
1.920000000000000 0.000000000000000
1.930000000000000 0.000000000000000
1.940000000000000 0.000000000000000
1.950000000000000 0.000000000000000
1.960000000000000 0.000000000000000
1.970000000000000 0.000000000000000
1.980000000000000 0.000000000000000
1.990000000000000 0.000000000000000
2.000000000000000 0.000000000000000
2.010000000000000 0.000000000000000
2.020000000000000 0.000000000000000
2.030000000000000 0.000000000000000
2.040000000000000 0.000000000000000
2.050000000000000 0.000000000000000
2.060000000000000 0.000000000000000
2.070000000000000 0.000000000000000
2.080000000000000 0.000000000000000
2.090000000000000 0.000000000000000
2.100000000000000 0.000000000000000
2.110000000000000 0.000000000000000
2.120000000000000 0.000000000000000
2.130000000000000 0.000000000000000
2.140000000000000 0.000000000000000
2.150000000000000 0.000000000000000
2.160000000000000 0.000000000000000
2.170000000000000 0.000000000000000
2.180000000000000 0.000000000000000
2.190000000000000 0.000000000000000
2.200000000000000 0.000000000000000
2.210000000000000 0.000000000000000
2.220000000000000 0.000000000000000
2.230000000000000 0.000000000000000
2.240000000000000 0.000000000000000
2.250000000000000 0.000000000000000
2.260000000000000 0.000000000000000
2.270000000000000 0.000000000000000
2.280000000000000 0.000000000000000
2.290000000000000 0.000000000000000
2.300000000000000 0.000000000000000
2.310000000000000 0.000000000000000
2.320000000000000 0.000000000000000
2.330000000000000 0.000000000000000
2.340000000000000 0.000000000000000
2.350000000000000 0.000000000000000
2.360000000000000 0.000000000000000
2.370000000000000 0.000000000000000
2.380000000000000 0.000000000000000
2.390000000000000 0.000000000000000
2.400000000000000 0.000000000000000
2.410000000000000 0.000000000000000
2.420000000000000 0.000000000000000
2.430000000000000 0.000000000000000
2.440000000000000 0.000000000000000
2.450000000000000 0.000000000000000
2.460000000000000 0.000000000000000
2.470000000000000 0.000000000000000
2.480000000000000 0.000000000000000
2.490000000000000 0.000000000000000
2.500000000000000 0.000000000000000
2.510000000000000 0.000000000000000
2.520000000000000 0.000000000000000
2.530000000000000 0.000000000000000
2.540000000000000 0.000000000000000
2.550000000000000 0.000000000000000
2.560000000000000 0.000000000000000
2.570000000000000 0.000000000000000
2.580000000000000 0.000000000000000
2.590000000000000 0.000000000000000
2.600000000000000 0.000000000000000
2.610000000000000 0.000000000000000
2.620000000000000 0.000000000000000
2.630000000000000 0.000000000000000
2.640000000000000 0.000000000000000
2.650000000000000 0.000000000000000
2.660000000000000 0.000000000000000
2.670000000000000 0.000000000000000
2.680000000000000 0.000000000000000
2.690000000000000 0.000000000000000
2.700000000000000 0.000000000000000
2.710000000000000 0.000000000000000
2.720000000000000 0.000000000000000
2.730000000000000 0.000000000000000
2.740000000000000 0.000000000000000
2.750000000000000 0.000000000000000
2.760000000000000 0.000000000000000
2.770000000000000 0.000000000000000
2.780000000000000 0.000000000000000
2.790000000000000 0.000000000000000
2.800000000000000 0.000000000000000
2.810000000000000 0.000000000000000
2.820000000000000 0.000000000000000
2.830000000000000 0.000000000000000
2.840000000000000 0.000000000000000
2.850000000000000 0.000000000000000
2.860000000000000 0.000000000000000
2.870000000000000 0.000000000000000
2.880000000000000 0.000000000000000
2.890000000000000 0.000000000000000
2.900000000000000 0.000000000000000
2.910000000000000 0.000000000000000
2.920000000000000 0.000000000000000
2.930000000000000 0.000000000000000
2.940000000000000 0.000000000000000
2.950000000000000 0.000000000000000
2.960000000000000 0.000000000000000
2.970000000000000 0.000000000000000
2.980000000000000 0.000000000000000
2.990000000000000 0.000000000000000
3.000000000000000 0.000000000000000
3.010000000000000 0.000000000000000
3.020000000000000 0.000000000000000
3.030000000000000 0.000000000000000
3.040000000000000 0.000000000000000
3.050000000000000 0.000000000000000
3.060000000000000 0.000000000000000
3.070000000000000 0.000000000000000
3.080000000000000 0.000000000000000
3.090000000000000 0.000000000000000
3.100000000000000 0.000000000000000
3.110000000000000 0.000000000000000
3.120000000000000 0.000000000000000
3.130000000000000 0.000000000000000
3.140000000000000 0.000000000000000
3.150000000000000 0.000000000000000
3.160000000000000 0.000000000000000
3.170000000000000 0.000000000000000
3.180000000000000 0.000000000000000
3.190000000000000 0.000000000000000
3.200000000000000 0.000000000000000
3.210000000000000 0.000000000000000
3.220000000000000 0.000000000000000
3.230000000000000 0.000000000000000
3.240000000000000 0.000000000000000
3.250000000000000 0.000000000000000
3.260000000000000 0.000000000000000
3.270000000000000 0.000000000000000
3.280000000000000 0.000000000000000
3.290000000000000 0.000000000000000
3.300000000000000 0.000000000000000
3.310000000000000 0.000000000000000
3.320000000000000 0.000000000000000
3.330000000000000 0.000000000000000
3.340000000000000 0.000000000000000
3.350000000000000 0.000000000000000
3.360000000000000 0.000000000000000
3.370000000000000 0.000000000000000
3.380000000000000 0.000000000000000
3.390000000000000 0.000000000000000
3.400000000000000 0.000000000000000
3.410000000000000 0.000000000000000
3.420000000000000 0.000000000000000
3.430000000000000 0.000000000000000
3.440000000000000 0.000000000000000
3.450000000000000 0.000000000000000
3.460000000000000 0.000000000000000
3.470000000000000 0.000000000000000
3.480000000000000 0.000000000000000
3.490000000000000 0.000000000000000
3.500000000000000 0.000000000000000
3.510000000000000 0.000000000000000
3.520000000000000 0.000000000000000
3.530000000000000 0.000000000000000
3.540000000000000 0.000000000000000
3.550000000000000 0.000000000000000
3.560000000000000 0.000000000000000
3.570000000000000 0.000000000000000
3.580000000000000 0.000000000000000
3.590000000000000 0.000000000000000
3.600000000000000 0.000000000000000
3.610000000000000 0.000000000000000
3.620000000000000 0.000000000000000
3.630000000000000 0.000000000000000
3.640000000000000 0.000000000000000
3.650000000000000 0.000000000000000
3.660000000000000 0.000000000000000
3.670000000000000 0.000000000000000
3.680000000000000 0.000000000000000
3.690000000000000 0.000000000000000
3.700000000000000 0.000000000000000
3.710000000000000 0.000000000000000
3.720000000000000 0.000000000000000
3.730000000000000 0.000000000000000
3.740000000000000 0.000000000000000
3.750000000000000 0.000000000000000
3.760000000000000 0.000000000000000
3.770000000000000 0.000000000000000
3.780000000000000 0.000000000000000
3.790000000000000 0.000000000000000
3.800000000000000 0.000000000000000
3.810000000000000 0.000000000000000
3.820000000000000 0.000000000000000
3.830000000000000 0.000000000000000
3.840000000000000 0.000000000000000
3.850000000000000 0.000000000000000
3.860000000000000 0.000000000000000
3.870000000000000 0.000000000000000
3.880000000000000 0.000000000000000
3.890000000000000 0.000000000000000
3.900000000000000 0.000000000000000
3.910000000000000 0.000000000000000
3.920000000000000 0.000000000000000
3.930000000000000 0.000000000000000
3.940000000000000 0.000000000000000
3.950000000000000 0.000000000000000
3.960000000000000 0.000000000000000
3.970000000000000 0.000000000000000
3.980000000000000 0.000000000000000
3.990000000000000 0.000000000000000
4.000000000000000 0.000000000000000
4.010000000000000 0.000000000000000
4.020000000000000 0.000000000000000
4.030000000000000 0.000000000000000
4.040000000000000 0.000000000000000
4.050000000000000 0.000000000000000
4.060000000000000 0.000000000000000
4.070000000000000 0.000000000000000
4.080000000000000 0.000000000000000
4.090000000000000 0.000000000000000
4.100000000000001 0.000000000000000
4.110000000000000 0.000000000000000
4.120000000000000 0.000000000000000
4.130000000000000 0.000000000000000
4.140000000000001 0.000000000000000
4.150000000000000 0.000000000000000
4.160000000000000 0.000000000000000
4.170000000000000 0.000000000000000
4.180000000000001 0.000000000000000
4.190000000000000 0.000000000000000
4.200000000000000 0.000000000000000
4.210000000000000 0.000000000000000
4.220000000000001 0.000000000000000
4.230000000000000 0.000000000000000
4.240000000000000 0.000000000000000
4.250000000000000 0.000000000000000
4.260000000000000 0.000000000000000
4.270000000000000 0.000000000000000
4.280000000000000 0.000000000000000
4.290000000000000 0.000000000000000
4.300000000000000 0.000000000000000
4.310000000000000 0.000000000000000
4.320000000000000 0.000000000000000
4.330000000000000 0.000000000000000
4.340000000000000 0.000000000000000
4.350000000000001 0.000000000000000
4.360000000000000 0.000000000000000
4.370000000000000 0.000000000000000
4.380000000000000 0.000000000000000
4.390000000000001 0.000000000000000
4.400000000000000 0.000000000000000
4.410000000000000 0.000000000000000
4.420000000000000 0.000000000000000
4.430000000000001 0.000000000000000
4.440000000000000 0.000000000000000
4.450000000000000 0.000000000000000
4.460000000000000 0.000000000000000
4.470000000000001 0.000000000000000
4.480000000000000 0.000000000000000
4.490000000000000 0.000000000000000
4.500000000000000 0.000000000000000
4.510000000000000 0.000000000000000
4.520000000000000 0.000000000000000
4.530000000000000 0.000000000000000
4.540000000000000 0.000000000000000
4.550000000000000 0.000000000000000
4.560000000000000 0.000000000000000
4.570000000000000 0.000000000000000
4.580000000000000 0.000000000000000
4.590000000000000 0.000000000000000
4.600000000000001 0.000000000000000
4.610000000000000 0.000000000000000
4.620000000000000 0.000000000000000
4.630000000000000 0.000000000000000
4.640000000000001 0.000000000000000
4.650000000000000 0.000000000000000
4.660000000000000 0.000000000000000
4.670000000000000 0.000000000000000
4.680000000000001 0.000000000000000
4.690000000000000 0.000000000000000
4.700000000000000 0.000000000000000
4.710000000000000 0.000000000000000
4.720000000000001 0.000000000000000
4.730000000000000 0.000000000000000
4.740000000000000 0.000000000000000
4.750000000000000 0.000000000000000
4.760000000000000 0.000000000000000
4.770000000000000 0.000000000000000
4.780000000000000 0.000000000000000
4.790000000000000 0.000000000000000
4.800000000000000 0.000000000000000
4.810000000000000 0.000000000000000
4.820000000000000 0.000000000000000
4.830000000000000 0.000000000000000
4.840000000000000 0.000000000000000
4.850000000000001 0.000000000000000
4.860000000000000 0.000000000000000
4.870000000000000 0.000000000000000
4.880000000000000 0.000000000000000
4.890000000000001 0.000000000000000
4.900000000000000 0.000000000000000
4.910000000000000 0.000000000000000
4.920000000000000 0.000000000000000
4.930000000000001 0.000000000000000
4.940000000000000 0.000000000000000
4.950000000000000 0.000000000000000
4.960000000000000 0.000000000000000
4.970000000000001 0.000000000000000
4.980000000000000 0.000000000000000
4.990000000000000 0.000000000000000
5.000000000000000 10.000000000000000
5.010000000000001 10.000000000000000
5.020000000000000 10.000000000000000
5.030000000000000 10.000000000000000
5.040000000000000 10.000000000000000
5.050000000000000 10.000000000000000
5.060000000000000 10.000000000000000
5.070000000000000 10.000000000000000
5.080000000000000 10.000000000000000
5.090000000000000 10.000000000000000
5.100000000000001 10.000000000000000
5.110000000000000 10.000000000000000
5.120000000000000 10.000000000000000
5.130000000000000 10.000000000000000
5.140000000000001 10.000000000000000
5.150000000000000 10.000000000000000
5.160000000000000 10.000000000000000
5.170000000000000 10.000000000000000
5.180000000000001 10.000000000000000
5.190000000000000 10.000000000000000
5.200000000000000 10.000000000000000
5.210000000000000 10.000000000000000
5.220000000000001 10.000000000000000
5.230000000000000 10.000000000000000
5.240000000000000 10.000000000000000
5.250000000000000 10.000000000000000
5.260000000000001 10.000000000000000
5.270000000000000 10.000000000000000
5.280000000000000 10.000000000000000
5.290000000000000 10.000000000000000
5.300000000000000 10.000000000000000
5.310000000000000 10.000000000000000
5.320000000000000 10.000000000000000
5.330000000000000 10.000000000000000
5.340000000000000 10.000000000000000
5.350000000000001 10.000000000000000
5.360000000000000 10.000000000000000
5.370000000000000 10.000000000000000
5.380000000000000 10.000000000000000
5.390000000000001 10.000000000000000
5.400000000000000 10.000000000000000
5.410000000000000 10.000000000000000
5.420000000000000 10.000000000000000
5.430000000000001 10.000000000000000
5.440000000000000 10.000000000000000
5.450000000000000 10.000000000000000
5.460000000000000 10.000000000000000
5.470000000000001 10.000000000000000
5.480000000000000 10.000000000000000
5.490000000000000 10.000000000000000
5.500000000000000 10.000000000000000
5.510000000000001 10.000000000000000
5.520000000000000 10.000000000000000
5.530000000000000 10.000000000000000
5.540000000000000 10.000000000000000
5.550000000000000 10.000000000000000
5.560000000000000 10.000000000000000
5.570000000000000 10.000000000000000
5.580000000000000 10.000000000000000
5.590000000000000 10.000000000000000
5.600000000000001 10.000000000000000
5.610000000000000 10.000000000000000
5.620000000000000 10.000000000000000
5.630000000000000 10.000000000000000
5.640000000000001 10.000000000000000
5.650000000000000 10.000000000000000
5.660000000000000 10.000000000000000
5.670000000000000 10.000000000000000
5.680000000000001 10.000000000000000
5.690000000000000 10.000000000000000
5.700000000000000 10.000000000000000
5.710000000000000 10.000000000000000
5.720000000000001 10.000000000000000
5.730000000000000 10.000000000000000
5.740000000000000 10.000000000000000
5.750000000000000 10.000000000000000
5.760000000000001 10.000000000000000
5.770000000000000 10.000000000000000
5.780000000000000 10.000000000000000
5.790000000000000 10.000000000000000
5.800000000000001 10.000000000000000
5.810000000000000 10.000000000000000
5.820000000000000 10.000000000000000
5.830000000000000 10.000000000000000
5.840000000000000 10.000000000000000
5.850000000000001 10.000000000000000
5.860000000000000 10.000000000000000
5.870000000000000 10.000000000000000
5.880000000000000 10.000000000000000
5.890000000000001 10.000000000000000
5.900000000000000 10.000000000000000
5.910000000000000 10.000000000000000
5.920000000000000 10.000000000000000
5.930000000000001 10.000000000000000
5.940000000000000 10.000000000000000
5.950000000000000 10.000000000000000
5.960000000000000 10.000000000000000
5.970000000000001 10.000000000000000
5.980000000000000 10.000000000000000
5.990000000000000 10.000000000000000
6.000000000000000 10.000000000000000
6.010000000000001 10.000000000000000
6.020000000000000 10.000000000000000
6.030000000000000 10.000000000000000
6.040000000000000 10.000000000000000
6.050000000000001 10.000000000000000
6.060000000000000 10.000000000000000
6.070000000000000 10.000000000000000
6.080000000000000 10.000000000000000
6.090000000000000 10.000000000000000
6.100000000000001 10.000000000000000
6.110000000000000 10.000000000000000
6.120000000000000 10.000000000000000
6.130000000000000 10.000000000000000
6.140000000000001 10.000000000000000
6.150000000000000 10.000000000000000
6.160000000000000 10.000000000000000
6.170000000000000 10.000000000000000
6.180000000000001 10.000000000000000
6.190000000000000 10.000000000000000
6.200000000000000 10.000000000000000
6.210000000000000 10.000000000000000
6.220000000000001 10.000000000000000
6.230000000000000 10.000000000000000
6.240000000000000 10.000000000000000
6.250000000000000 10.000000000000000
6.260000000000001 10.000000000000000
6.270000000000000 10.000000000000000
6.280000000000000 10.000000000000000
6.290000000000000 10.000000000000000
6.300000000000001 10.000000000000000
6.310000000000000 10.000000000000000
6.320000000000000 10.000000000000000
6.330000000000000 10.000000000000000
6.340000000000001 10.000000000000000
6.350000000000001 10.000000000000000
6.360000000000000 10.000000000000000
6.370000000000000 10.000000000000000
6.380000000000000 10.000000000000000
6.390000000000001 10.000000000000000
6.400000000000000 10.000000000000000
6.410000000000000 10.000000000000000
6.420000000000000 10.000000000000000
6.430000000000001 10.000000000000000
6.440000000000000 10.000000000000000
6.450000000000000 10.000000000000000
6.460000000000000 10.000000000000000
6.470000000000001 10.000000000000000
6.480000000000000 10.000000000000000
6.490000000000000 10.000000000000000
6.500000000000000 10.000000000000000
6.510000000000001 10.000000000000000
6.520000000000000 10.000000000000000
6.530000000000000 10.000000000000000
6.540000000000000 10.000000000000000
6.550000000000001 10.000000000000000
6.560000000000000 10.000000000000000
6.570000000000000 10.000000000000000
6.580000000000000 10.000000000000000
6.590000000000001 10.000000000000000
6.600000000000001 10.000000000000000
6.610000000000000 10.000000000000000
6.620000000000000 10.000000000000000
6.630000000000000 10.000000000000000
6.640000000000001 10.000000000000000
6.650000000000000 10.000000000000000
6.660000000000000 10.000000000000000
6.670000000000000 10.000000000000000
6.680000000000001 10.000000000000000
6.690000000000000 10.000000000000000
6.700000000000000 10.000000000000000
6.710000000000000 10.000000000000000
6.720000000000001 10.000000000000000
6.730000000000000 10.000000000000000
6.740000000000000 10.000000000000000
6.750000000000000 10.000000000000000
6.760000000000001 10.000000000000000
6.770000000000000 10.000000000000000
6.780000000000000 10.000000000000000
6.790000000000000 10.000000000000000
6.800000000000001 10.000000000000000
6.810000000000000 10.000000000000000
6.820000000000000 10.000000000000000
6.830000000000000 10.000000000000000
6.840000000000001 10.000000000000000
6.850000000000001 10.000000000000000
6.860000000000000 10.000000000000000
6.870000000000000 10.000000000000000
6.880000000000000 10.000000000000000
6.890000000000001 10.000000000000000
6.900000000000000 10.000000000000000
6.910000000000000 10.000000000000000
6.920000000000000 10.000000000000000
6.930000000000001 10.000000000000000
6.940000000000000 10.000000000000000
6.950000000000000 10.000000000000000
6.960000000000000 10.000000000000000
6.970000000000001 10.000000000000000
6.980000000000000 10.000000000000000
6.990000000000000 10.000000000000000
7.000000000000000 10.000000000000000
7.010000000000001 10.000000000000000
7.020000000000000 10.000000000000000
7.030000000000000 10.000000000000000
7.040000000000000 10.000000000000000
7.050000000000001 10.000000000000000
7.060000000000000 10.000000000000000
7.070000000000000 10.000000000000000
7.080000000000000 10.000000000000000
7.090000000000001 10.000000000000000
7.100000000000001 10.000000000000000
7.110000000000000 10.000000000000000
7.120000000000000 10.000000000000000
7.130000000000001 10.000000000000000
7.140000000000001 10.000000000000000
7.150000000000000 10.000000000000000
7.160000000000000 10.000000000000000
7.170000000000000 10.000000000000000
7.180000000000001 10.000000000000000
7.190000000000000 10.000000000000000
7.200000000000000 10.000000000000000
7.210000000000000 10.000000000000000
7.220000000000001 10.000000000000000
7.230000000000000 10.000000000000000
7.240000000000000 10.000000000000000
7.250000000000000 10.000000000000000
7.260000000000001 10.000000000000000
7.270000000000000 10.000000000000000
7.280000000000000 10.000000000000000
7.290000000000000 10.000000000000000
7.300000000000001 10.000000000000000
7.310000000000000 10.000000000000000
7.320000000000000 10.000000000000000
7.330000000000000 10.000000000000000
7.340000000000001 10.000000000000000
7.350000000000001 10.000000000000000
7.360000000000000 10.000000000000000
7.370000000000000 10.000000000000000
7.380000000000001 10.000000000000000
7.390000000000001 10.000000000000000
7.400000000000000 10.000000000000000
7.410000000000000 10.000000000000000
7.420000000000000 10.000000000000000
7.430000000000001 10.000000000000000
7.440000000000000 10.000000000000000
7.450000000000000 10.000000000000000
7.460000000000000 10.000000000000000
7.470000000000001 10.000000000000000
7.480000000000000 10.000000000000000
7.490000000000000 10.000000000000000
7.500000000000000 10.000000000000000
7.510000000000001 10.000000000000000
7.520000000000000 10.000000000000000
7.530000000000000 10.000000000000000
7.540000000000000 10.000000000000000
7.550000000000001 10.000000000000000
7.560000000000000 10.000000000000000
7.570000000000000 10.000000000000000
7.580000000000000 10.000000000000000
7.590000000000001 10.000000000000000
7.600000000000001 10.000000000000000
7.610000000000000 10.000000000000000
7.620000000000000 10.000000000000000
7.630000000000001 10.000000000000000
7.640000000000001 10.000000000000000
7.650000000000000 10.000000000000000
7.660000000000000 10.000000000000000
7.670000000000000 10.000000000000000
7.680000000000001 10.000000000000000
7.690000000000000 10.000000000000000
7.700000000000000 10.000000000000000
7.710000000000000 10.000000000000000
7.720000000000001 10.000000000000000
7.730000000000000 10.000000000000000
7.740000000000000 10.000000000000000
7.750000000000000 10.000000000000000
7.760000000000001 10.000000000000000
7.770000000000000 10.000000000000000
7.780000000000000 10.000000000000000
7.790000000000000 10.000000000000000
7.800000000000001 10.000000000000000
7.810000000000000 10.000000000000000
7.820000000000000 10.000000000000000
7.830000000000000 10.000000000000000
7.840000000000001 10.000000000000000
7.850000000000001 10.000000000000000
7.860000000000000 10.000000000000000
7.870000000000000 10.000000000000000
7.880000000000001 10.000000000000000
7.890000000000001 10.000000000000000
7.900000000000000 10.000000000000000
7.910000000000000 10.000000000000000
7.920000000000001 10.000000000000000
7.930000000000001 10.000000000000000
7.940000000000000 10.000000000000000
7.950000000000000 10.000000000000000
7.960000000000000 10.000000000000000
7.970000000000001 10.000000000000000
7.980000000000000 10.000000000000000
7.990000000000000 10.000000000000000
8.000000000000000 10.000000000000000
8.010000000000000 10.000000000000000
8.020000000000000 10.000000000000000
8.030000000000001 10.000000000000000
8.040000000000001 10.000000000000000
8.050000000000001 10.000000000000000
8.060000000000000 10.000000000000000
8.070000000000000 10.000000000000000
8.080000000000000 10.000000000000000
8.090000000000000 10.000000000000000
8.100000000000000 10.000000000000000
8.110000000000001 10.000000000000000
8.120000000000001 10.000000000000000
8.130000000000001 10.000000000000000
8.140000000000001 10.000000000000000
8.150000000000000 10.000000000000000
8.160000000000000 10.000000000000000
8.170000000000000 10.000000000000000
8.180000000000000 10.000000000000000
8.190000000000001 10.000000000000000
8.200000000000001 10.000000000000000
8.210000000000001 10.000000000000000
8.220000000000001 10.000000000000000
8.230000000000000 10.000000000000000
8.240000000000000 10.000000000000000
8.250000000000000 10.000000000000000
8.260000000000000 10.000000000000000
8.270000000000000 10.000000000000000
8.280000000000001 10.000000000000000
8.290000000000001 10.000000000000000
8.300000000000001 10.000000000000000
8.310000000000000 10.000000000000000
8.320000000000000 10.000000000000000
8.330000000000000 10.000000000000000
8.340000000000000 10.000000000000000
8.350000000000000 10.000000000000000
8.360000000000001 10.000000000000000
8.370000000000001 10.000000000000000
8.380000000000001 10.000000000000000
8.390000000000001 10.000000000000000
8.400000000000000 10.000000000000000
8.410000000000000 10.000000000000000
8.420000000000000 10.000000000000000
8.430000000000000 10.000000000000000
8.440000000000001 10.000000000000000
8.450000000000001 10.000000000000000
8.460000000000001 10.000000000000000
8.470000000000001 10.000000000000000
8.480000000000000 10.000000000000000
8.490000000000000 10.000000000000000
8.500000000000000 10.000000000000000
8.510000000000000 10.000000000000000
8.520000000000000 10.000000000000000
8.530000000000001 10.000000000000000
8.540000000000001 10.000000000000000
8.550000000000001 10.000000000000000
8.560000000000000 10.000000000000000
8.570000000000000 10.000000000000000
8.580000000000000 10.000000000000000
8.590000000000000 10.000000000000000
8.600000000000000 10.000000000000000
8.610000000000001 10.000000000000000
8.620000000000001 10.000000000000000
8.630000000000001 10.000000000000000
8.640000000000001 10.000000000000000
8.650000000000000 10.000000000000000
8.660000000000000 10.000000000000000
8.670000000000000 10.000000000000000
8.680000000000000 10.000000000000000
8.690000000000001 10.000000000000000
8.700000000000001 10.000000000000000
8.710000000000001 10.000000000000000
8.720000000000001 10.000000000000000
8.730000000000000 10.000000000000000
8.740000000000000 10.000000000000000
8.750000000000000 10.000000000000000
8.760000000000000 10.000000000000000
8.770000000000000 10.000000000000000
8.780000000000001 10.000000000000000
8.790000000000001 10.000000000000000
8.800000000000001 10.000000000000000
8.810000000000000 10.000000000000000
8.820000000000000 10.000000000000000
8.830000000000000 10.000000000000000
8.840000000000000 10.000000000000000
8.850000000000000 10.000000000000000
8.860000000000001 10.000000000000000
8.870000000000001 10.000000000000000
8.880000000000001 10.000000000000000
8.890000000000001 10.000000000000000
8.900000000000000 10.000000000000000
8.910000000000000 10.000000000000000
8.920000000000000 10.000000000000000
8.930000000000000 10.000000000000000
8.940000000000001 10.000000000000000
8.950000000000001 10.000000000000000
8.960000000000001 10.000000000000000
8.970000000000001 10.000000000000000
8.980000000000000 10.000000000000000
8.990000000000000 10.000000000000000
9.000000000000000 10.000000000000000
9.010000000000000 10.000000000000000
9.020000000000000 10.000000000000000
9.030000000000001 10.000000000000000
9.040000000000001 10.000000000000000
9.050000000000001 10.000000000000000
9.060000000000000 10.000000000000000
9.070000000000000 10.000000000000000
9.080000000000000 10.000000000000000
9.090000000000000 10.000000000000000
9.100000000000000 10.000000000000000
9.110000000000001 10.000000000000000
9.120000000000001 10.000000000000000
9.130000000000001 10.000000000000000
9.140000000000001 10.000000000000000
9.150000000000000 10.000000000000000
9.160000000000000 10.000000000000000
9.170000000000000 10.000000000000000
9.180000000000000 10.000000000000000
9.190000000000001 10.000000000000000
9.200000000000001 10.000000000000000
9.210000000000001 10.000000000000000
9.220000000000001 10.000000000000000
9.230000000000000 10.000000000000000
9.240000000000000 10.000000000000000
9.250000000000000 10.000000000000000
9.260000000000000 10.000000000000000
9.270000000000000 10.000000000000000
9.280000000000001 10.000000000000000
9.290000000000001 10.000000000000000
9.300000000000001 10.000000000000000
9.310000000000000 10.000000000000000
9.320000000000000 10.000000000000000
9.330000000000000 10.000000000000000
9.340000000000000 10.000000000000000
9.350000000000000 10.000000000000000
9.360000000000001 10.000000000000000
9.370000000000001 10.000000000000000
9.380000000000001 10.000000000000000
9.390000000000001 10.000000000000000
9.400000000000000 10.000000000000000
9.410000000000000 10.000000000000000
9.420000000000000 10.000000000000000
9.430000000000000 10.000000000000000
9.440000000000001 10.000000000000000
9.450000000000001 10.000000000000000
9.460000000000001 10.000000000000000
9.470000000000001 10.000000000000000
9.480000000000000 10.000000000000000
9.490000000000000 10.000000000000000
9.500000000000000 10.000000000000000
9.510000000000000 10.000000000000000
9.520000000000000 10.000000000000000
9.530000000000001 10.000000000000000
9.540000000000001 10.000000000000000
9.550000000000001 10.000000000000000
9.560000000000000 10.000000000000000
9.570000000000000 10.000000000000000
9.580000000000000 10.000000000000000
9.590000000000000 10.000000000000000
9.600000000000000 10.000000000000000
9.610000000000001 10.000000000000000
9.620000000000001 10.000000000000000
9.630000000000001 10.000000000000000
9.640000000000001 10.000000000000000
9.650000000000000 10.000000000000000
9.660000000000000 10.000000000000000
9.670000000000000 10.000000000000000
9.680000000000000 10.000000000000000
9.690000000000001 10.000000000000000
9.700000000000001 10.000000000000000
9.710000000000001 10.000000000000000
9.720000000000001 10.000000000000000
9.730000000000000 10.000000000000000
9.740000000000000 10.000000000000000
9.750000000000000 10.000000000000000
9.760000000000000 10.000000000000000
9.770000000000001 10.000000000000000
9.780000000000001 10.000000000000000
9.790000000000001 10.000000000000000
9.800000000000001 10.000000000000000
9.810000000000000 10.000000000000000
9.820000000000000 10.000000000000000
9.830000000000000 10.000000000000000
9.840000000000000 10.000000000000000
9.850000000000000 10.000000000000000
9.860000000000001 10.000000000000000
9.870000000000001 10.000000000000000
9.880000000000001 10.000000000000000
9.890000000000001 10.000000000000000
9.900000000000000 10.000000000000000
9.910000000000000 10.000000000000000
9.920000000000000 10.000000000000000
9.930000000000000 10.000000000000000
9.940000000000001 10.000000000000000
9.950000000000001 10.000000000000000
9.960000000000001 10.000000000000000
9.970000000000001 10.000000000000000
9.980000000000000 10.000000000000000
9.990000000000000 10.000000000000000
10.000000000000000 15.000000000000000
10.010000000000000 15.000000000000000
10.020000000000000 15.000000000000000
10.029999999999999 15.000000000000000
10.039999999999999 15.000000000000000
10.049999999999999 15.000000000000000
10.059999999999999 15.000000000000000
10.070000000000000 15.000000000000000
10.080000000000000 15.000000000000000
10.090000000000000 15.000000000000000
10.100000000000000 15.000000000000000
10.109999999999999 15.000000000000000
10.119999999999999 15.000000000000000
10.129999999999999 15.000000000000000
10.139999999999999 15.000000000000000
10.150000000000000 15.000000000000000
10.160000000000000 15.000000000000000
10.170000000000000 15.000000000000000
10.180000000000000 15.000000000000000
10.190000000000000 15.000000000000000
10.199999999999999 15.000000000000000
10.209999999999999 15.000000000000000
10.219999999999999 15.000000000000000
10.229999999999999 15.000000000000000
10.240000000000000 15.000000000000000
10.250000000000000 15.000000000000000
10.260000000000000 15.000000000000000
10.270000000000000 15.000000000000000
10.279999999999999 15.000000000000000
10.289999999999999 15.000000000000000
10.299999999999999 15.000000000000000
10.309999999999999 15.000000000000000
10.320000000000000 15.000000000000000
10.330000000000000 15.000000000000000
10.340000000000000 15.000000000000000
10.350000000000000 15.000000000000000
10.359999999999999 15.000000000000000
10.369999999999999 15.000000000000000
10.379999999999999 15.000000000000000
10.389999999999999 15.000000000000000
10.400000000000000 15.000000000000000
10.410000000000000 15.000000000000000
10.420000000000000 15.000000000000000
10.430000000000000 15.000000000000000
10.440000000000000 15.000000000000000
10.449999999999999 15.000000000000000
10.459999999999999 15.000000000000000
10.469999999999999 15.000000000000000
10.480000000000000 15.000000000000000
10.490000000000000 15.000000000000000
10.500000000000000 15.000000000000000
10.510000000000000 15.000000000000000
10.520000000000000 15.000000000000000
10.529999999999999 15.000000000000000
10.539999999999999 15.000000000000000
10.549999999999999 15.000000000000000
10.559999999999999 15.000000000000000
10.570000000000000 15.000000000000000
10.580000000000000 15.000000000000000
10.590000000000000 15.000000000000000
10.600000000000000 15.000000000000000
10.609999999999999 15.000000000000000
10.619999999999999 15.000000000000000
10.629999999999999 15.000000000000000
10.639999999999999 15.000000000000000
10.650000000000000 15.000000000000000
10.660000000000000 15.000000000000000
10.670000000000000 15.000000000000000
10.680000000000000 15.000000000000000
10.690000000000000 15.000000000000000
10.699999999999999 15.000000000000000
10.709999999999999 15.000000000000000
10.719999999999999 15.000000000000000
10.730000000000000 15.000000000000000
10.740000000000000 15.000000000000000
10.750000000000000 15.000000000000000
10.760000000000000 15.000000000000000
10.770000000000000 15.000000000000000
10.779999999999999 15.000000000000000
10.789999999999999 15.000000000000000
10.799999999999999 15.000000000000000
10.809999999999999 15.000000000000000
10.820000000000000 15.000000000000000
10.830000000000000 15.000000000000000
10.840000000000000 15.000000000000000
10.850000000000000 15.000000000000000
10.859999999999999 15.000000000000000
10.869999999999999 15.000000000000000
10.879999999999999 15.000000000000000
10.889999999999999 15.000000000000000
10.900000000000000 15.000000000000000
10.910000000000000 15.000000000000000
10.920000000000000 15.000000000000000
10.930000000000000 15.000000000000000
10.940000000000000 15.000000000000000
10.949999999999999 15.000000000000000
10.959999999999999 15.000000000000000
10.969999999999999 15.000000000000000
10.980000000000000 15.000000000000000
10.990000000000000 15.000000000000000
11.000000000000000 15.000000000000000
11.010000000000000 15.000000000000000
11.020000000000000 15.000000000000000
11.029999999999999 15.000000000000000
11.039999999999999 15.000000000000000
11.049999999999999 15.000000000000000
11.059999999999999 15.000000000000000
11.070000000000000 15.000000000000000
11.080000000000000 15.000000000000000
11.090000000000000 15.000000000000000
11.100000000000000 15.000000000000000
11.109999999999999 15.000000000000000
11.119999999999999 15.000000000000000
11.129999999999999 15.000000000000000
11.139999999999999 15.000000000000000
11.150000000000000 15.000000000000000
11.160000000000000 15.000000000000000
11.170000000000000 15.000000000000000
11.180000000000000 15.000000000000000
11.190000000000000 15.000000000000000
11.199999999999999 15.000000000000000
11.209999999999999 15.000000000000000
11.219999999999999 15.000000000000000
11.230000000000000 15.000000000000000
11.240000000000000 15.000000000000000
11.250000000000000 15.000000000000000
11.260000000000000 15.000000000000000
11.270000000000000 15.000000000000000
11.279999999999999 15.000000000000000
11.289999999999999 15.000000000000000
11.299999999999999 15.000000000000000
11.309999999999999 15.000000000000000
11.320000000000000 15.000000000000000
11.330000000000000 15.000000000000000
11.340000000000000 15.000000000000000
11.350000000000000 15.000000000000000
11.359999999999999 15.000000000000000
11.369999999999999 15.000000000000000
11.379999999999999 15.000000000000000
11.389999999999999 15.000000000000000
11.400000000000000 15.000000000000000
11.410000000000000 15.000000000000000
11.420000000000000 15.000000000000000
11.430000000000000 15.000000000000000
11.440000000000000 15.000000000000000
11.449999999999999 15.000000000000000
11.459999999999999 15.000000000000000
11.469999999999999 15.000000000000000
11.480000000000000 15.000000000000000
11.490000000000000 15.000000000000000
11.500000000000000 15.000000000000000
11.510000000000000 15.000000000000000
11.520000000000000 15.000000000000000
11.529999999999999 15.000000000000000
11.539999999999999 15.000000000000000
11.549999999999999 15.000000000000000
11.559999999999999 15.000000000000000
11.570000000000000 15.000000000000000
11.580000000000000 15.000000000000000
11.590000000000000 15.000000000000000
11.600000000000000 15.000000000000000
11.609999999999999 15.000000000000000
11.619999999999999 15.000000000000000
11.629999999999999 15.000000000000000
11.639999999999999 15.000000000000000
11.650000000000000 15.000000000000000
11.660000000000000 15.000000000000000
11.670000000000000 15.000000000000000
11.680000000000000 15.000000000000000
11.690000000000000 15.000000000000000
11.699999999999999 15.000000000000000
11.709999999999999 15.000000000000000
11.719999999999999 15.000000000000000
11.730000000000000 15.000000000000000
11.740000000000000 15.000000000000000
11.750000000000000 15.000000000000000
11.760000000000000 15.000000000000000
11.770000000000000 15.000000000000000
11.779999999999999 15.000000000000000
11.789999999999999 15.000000000000000
11.799999999999999 15.000000000000000
11.809999999999999 15.000000000000000
11.820000000000000 15.000000000000000
11.830000000000000 15.000000000000000
11.840000000000000 15.000000000000000
11.850000000000000 15.000000000000000
11.859999999999999 15.000000000000000
11.869999999999999 15.000000000000000
11.879999999999999 15.000000000000000
11.889999999999999 15.000000000000000
11.900000000000000 15.000000000000000
11.910000000000000 15.000000000000000
11.920000000000000 15.000000000000000
11.930000000000000 15.000000000000000
11.940000000000000 15.000000000000000
11.949999999999999 15.000000000000000
11.959999999999999 15.000000000000000
11.969999999999999 15.000000000000000
11.980000000000000 15.000000000000000
11.990000000000000 15.000000000000000
12.000000000000000 15.000000000000000
12.010000000000000 15.000000000000000
12.020000000000000 15.000000000000000
12.029999999999999 15.000000000000000
12.039999999999999 15.000000000000000
12.050000000000001 15.000000000000000
12.059999999999999 15.000000000000000
12.070000000000000 15.000000000000000
12.079999999999998 15.000000000000000
12.090000000000000 15.000000000000000
12.100000000000000 15.000000000000000
12.109999999999999 15.000000000000000
12.119999999999999 15.000000000000000
12.129999999999999 15.000000000000000
12.140000000000001 15.000000000000000
12.149999999999999 15.000000000000000
12.160000000000000 15.000000000000000
12.170000000000000 15.000000000000000
12.180000000000000 15.000000000000000
12.190000000000000 15.000000000000000
12.199999999999999 15.000000000000000
12.210000000000001 15.000000000000000
12.219999999999999 15.000000000000000
12.230000000000000 15.000000000000000
12.239999999999998 15.000000000000000
12.250000000000000 15.000000000000000
12.260000000000000 15.000000000000000
12.270000000000000 15.000000000000000
12.279999999999999 15.000000000000000
12.289999999999999 15.000000000000000
12.300000000000001 15.000000000000000
12.309999999999999 15.000000000000000
12.320000000000000 15.000000000000000
12.330000000000000 15.000000000000000
12.340000000000000 15.000000000000000
12.350000000000000 15.000000000000000
12.359999999999999 15.000000000000000
12.369999999999999 15.000000000000000
12.379999999999999 15.000000000000000
12.390000000000001 15.000000000000000
12.399999999999999 15.000000000000000
12.410000000000000 15.000000000000000
12.420000000000000 15.000000000000000
12.430000000000000 15.000000000000000
12.440000000000000 15.000000000000000
12.449999999999999 15.000000000000000
12.460000000000001 15.000000000000000
12.469999999999999 15.000000000000000
12.480000000000000 15.000000000000000
12.489999999999998 15.000000000000000
12.500000000000000 15.000000000000000
12.510000000000000 15.000000000000000
12.520000000000000 15.000000000000000
12.529999999999999 15.000000000000000
12.539999999999999 15.000000000000000
12.550000000000001 15.000000000000000
12.559999999999999 15.000000000000000
12.570000000000000 15.000000000000000
12.580000000000000 15.000000000000000
12.590000000000000 15.000000000000000
12.600000000000000 15.000000000000000
12.609999999999999 15.000000000000000
12.619999999999999 15.000000000000000
12.629999999999999 15.000000000000000
12.640000000000001 15.000000000000000
12.649999999999999 15.000000000000000
12.660000000000000 15.000000000000000
12.670000000000000 15.000000000000000
12.680000000000000 15.000000000000000
12.690000000000000 15.000000000000000
12.699999999999999 15.000000000000000
12.710000000000001 15.000000000000000
12.719999999999999 15.000000000000000
12.730000000000000 15.000000000000000
12.739999999999998 15.000000000000000
12.750000000000000 15.000000000000000
12.760000000000000 15.000000000000000
12.770000000000000 15.000000000000000
12.779999999999999 15.000000000000000
12.789999999999999 15.000000000000000
12.800000000000001 15.000000000000000
12.809999999999999 15.000000000000000
12.820000000000000 15.000000000000000
12.830000000000000 15.000000000000000
12.840000000000000 15.000000000000000
12.850000000000000 15.000000000000000
12.859999999999999 15.000000000000000
12.869999999999999 15.000000000000000
12.879999999999999 15.000000000000000
12.890000000000001 15.000000000000000
12.899999999999999 15.000000000000000
12.910000000000000 15.000000000000000
12.920000000000000 15.000000000000000
12.930000000000000 15.000000000000000
12.940000000000000 15.000000000000000
12.949999999999999 15.000000000000000
12.960000000000001 15.000000000000000
12.969999999999999 15.000000000000000
12.980000000000000 15.000000000000000
12.989999999999998 15.000000000000000
13.000000000000000 15.000000000000000
13.010000000000000 15.000000000000000
13.020000000000000 15.000000000000000
13.029999999999999 15.000000000000000
13.039999999999999 15.000000000000000
13.050000000000001 15.000000000000000
13.059999999999999 15.000000000000000
13.070000000000000 15.000000000000000
13.080000000000000 15.000000000000000
13.090000000000000 15.000000000000000
13.100000000000000 15.000000000000000
13.109999999999999 15.000000000000000
13.120000000000001 15.000000000000000
13.129999999999999 15.000000000000000
13.140000000000001 15.000000000000000
13.149999999999999 15.000000000000000
13.160000000000000 15.000000000000000
13.170000000000000 15.000000000000000
13.180000000000000 15.000000000000000
13.190000000000000 15.000000000000000
13.199999999999999 15.000000000000000
13.210000000000001 15.000000000000000
13.219999999999999 15.000000000000000
13.230000000000000 15.000000000000000
13.239999999999998 15.000000000000000
13.250000000000000 15.000000000000000
13.260000000000000 15.000000000000000
13.270000000000000 15.000000000000000
13.279999999999999 15.000000000000000
13.289999999999999 15.000000000000000
13.300000000000001 15.000000000000000
13.309999999999999 15.000000000000000
13.320000000000000 15.000000000000000
13.330000000000000 15.000000000000000
13.340000000000000 15.000000000000000
13.350000000000000 15.000000000000000
13.359999999999999 15.000000000000000
13.370000000000001 15.000000000000000
13.379999999999999 15.000000000000000
13.390000000000001 15.000000000000000
13.399999999999999 15.000000000000000
13.410000000000000 15.000000000000000
13.420000000000000 15.000000000000000
13.430000000000000 15.000000000000000
13.440000000000000 15.000000000000000
13.449999999999999 15.000000000000000
13.460000000000001 15.000000000000000
13.469999999999999 15.000000000000000
13.480000000000000 15.000000000000000
13.489999999999998 15.000000000000000
13.500000000000000 15.000000000000000
13.510000000000000 15.000000000000000
13.520000000000000 15.000000000000000
13.529999999999999 15.000000000000000
13.539999999999999 15.000000000000000
13.550000000000001 15.000000000000000
13.559999999999999 15.000000000000000
13.570000000000000 15.000000000000000
13.580000000000000 15.000000000000000
13.590000000000000 15.000000000000000
13.600000000000000 15.000000000000000
13.609999999999999 15.000000000000000
13.620000000000001 15.000000000000000
13.629999999999999 15.000000000000000
13.640000000000001 15.000000000000000
13.649999999999999 15.000000000000000
13.660000000000000 15.000000000000000
13.670000000000000 15.000000000000000
13.680000000000000 15.000000000000000
13.690000000000000 15.000000000000000
13.699999999999999 15.000000000000000
13.710000000000001 15.000000000000000
13.719999999999999 15.000000000000000
13.730000000000000 15.000000000000000
13.739999999999998 15.000000000000000
13.750000000000000 15.000000000000000
13.760000000000000 15.000000000000000
13.770000000000000 15.000000000000000
13.779999999999999 15.000000000000000
13.789999999999999 15.000000000000000
13.800000000000001 15.000000000000000
13.809999999999999 15.000000000000000
13.820000000000000 15.000000000000000
13.830000000000000 15.000000000000000
13.840000000000000 15.000000000000000
13.850000000000000 15.000000000000000
13.859999999999999 15.000000000000000
13.870000000000001 15.000000000000000
13.879999999999999 15.000000000000000
13.890000000000001 15.000000000000000
13.899999999999999 15.000000000000000
13.910000000000000 15.000000000000000
13.920000000000000 15.000000000000000
13.930000000000000 15.000000000000000
13.940000000000000 15.000000000000000
13.949999999999999 15.000000000000000
13.960000000000001 15.000000000000000
13.969999999999999 15.000000000000000
13.980000000000000 15.000000000000000
13.989999999999998 15.000000000000000
14.000000000000000 15.000000000000000
14.010000000000000 15.000000000000000
14.020000000000000 15.000000000000000
14.029999999999999 15.000000000000000
14.039999999999999 15.000000000000000
14.050000000000001 15.000000000000000
14.059999999999999 15.000000000000000
14.070000000000000 15.000000000000000
14.080000000000000 15.000000000000000
14.090000000000000 15.000000000000000
14.100000000000000 15.000000000000000
14.109999999999999 15.000000000000000
14.120000000000001 15.000000000000000
14.129999999999999 15.000000000000000
14.140000000000001 15.000000000000000
14.149999999999999 15.000000000000000
14.160000000000000 15.000000000000000
14.170000000000000 15.000000000000000
14.180000000000000 15.000000000000000
14.190000000000000 15.000000000000000
14.199999999999999 15.000000000000000
14.210000000000001 15.000000000000000
14.219999999999999 15.000000000000000
14.230000000000000 15.000000000000000
14.239999999999998 15.000000000000000
14.250000000000000 15.000000000000000
14.260000000000000 15.000000000000000
14.270000000000000 15.000000000000000
14.279999999999999 15.000000000000000
14.289999999999999 15.000000000000000
14.300000000000001 15.000000000000000
14.309999999999999 15.000000000000000
14.320000000000000 15.000000000000000
14.330000000000000 15.000000000000000
14.340000000000000 15.000000000000000
14.350000000000000 15.000000000000000
14.359999999999999 15.000000000000000
14.370000000000001 15.000000000000000
14.379999999999999 15.000000000000000
14.390000000000001 15.000000000000000
14.399999999999999 15.000000000000000
14.410000000000000 15.000000000000000
14.420000000000000 15.000000000000000
14.430000000000000 15.000000000000000
14.440000000000000 15.000000000000000
14.449999999999999 15.000000000000000
14.460000000000001 15.000000000000000
14.469999999999999 15.000000000000000
14.480000000000000 15.000000000000000
14.489999999999998 15.000000000000000
14.500000000000000 15.000000000000000
14.510000000000000 15.000000000000000
14.520000000000000 15.000000000000000
14.529999999999999 15.000000000000000
14.539999999999999 15.000000000000000
14.550000000000001 15.000000000000000
14.559999999999999 15.000000000000000
14.570000000000000 15.000000000000000
14.580000000000000 15.000000000000000
14.590000000000000 15.000000000000000
14.600000000000000 15.000000000000000
14.609999999999999 15.000000000000000
14.620000000000001 15.000000000000000
14.629999999999999 15.000000000000000
14.640000000000001 15.000000000000000
14.649999999999999 15.000000000000000
14.660000000000000 15.000000000000000
14.670000000000000 15.000000000000000
14.680000000000000 15.000000000000000
14.690000000000000 15.000000000000000
14.699999999999999 15.000000000000000
14.710000000000001 15.000000000000000
14.719999999999999 15.000000000000000
14.730000000000000 15.000000000000000
14.739999999999998 15.000000000000000
14.750000000000000 15.000000000000000
14.760000000000000 15.000000000000000
14.770000000000000 15.000000000000000
14.779999999999999 15.000000000000000
14.789999999999999 15.000000000000000
14.800000000000001 15.000000000000000
14.809999999999999 15.000000000000000
14.820000000000000 15.000000000000000
14.830000000000000 15.000000000000000
14.840000000000000 15.000000000000000
14.850000000000000 15.000000000000000
14.859999999999999 15.000000000000000
14.870000000000001 15.000000000000000
14.879999999999999 15.000000000000000
14.890000000000001 15.000000000000000
14.899999999999999 15.000000000000000
14.910000000000000 15.000000000000000
14.920000000000000 15.000000000000000
14.930000000000000 15.000000000000000
14.940000000000000 15.000000000000000
14.949999999999999 15.000000000000000
14.960000000000001 15.000000000000000
14.969999999999999 15.000000000000000
14.980000000000000 15.000000000000000
14.989999999999998 15.000000000000000
15.000000000000000 13.000000000000000
15.010000000000000 13.000000000000000
15.020000000000000 13.000000000000000
15.029999999999999 13.000000000000000
15.039999999999999 13.000000000000000
15.050000000000001 13.000000000000000
15.059999999999999 13.000000000000000
15.070000000000000 13.000000000000000
15.080000000000000 13.000000000000000
15.090000000000000 13.000000000000000
15.100000000000000 13.000000000000000
15.109999999999999 13.000000000000000
15.120000000000001 13.000000000000000
15.129999999999999 13.000000000000000
15.140000000000001 13.000000000000000
15.149999999999999 13.000000000000000
15.160000000000000 13.000000000000000
15.170000000000000 13.000000000000000
15.180000000000000 13.000000000000000
15.190000000000000 13.000000000000000
15.199999999999999 13.000000000000000
15.210000000000001 13.000000000000000
15.219999999999999 13.000000000000000
15.230000000000000 13.000000000000000
15.240000000000000 13.000000000000000
15.250000000000000 13.000000000000000
15.260000000000000 13.000000000000000
15.270000000000000 13.000000000000000
15.279999999999999 13.000000000000000
15.289999999999999 13.000000000000000
15.300000000000001 13.000000000000000
15.309999999999999 13.000000000000000
15.320000000000000 13.000000000000000
15.330000000000000 13.000000000000000
15.340000000000000 13.000000000000000
15.350000000000000 13.000000000000000
15.359999999999999 13.000000000000000
15.370000000000001 13.000000000000000
15.379999999999999 13.000000000000000
15.390000000000001 13.000000000000000
15.399999999999999 13.000000000000000
15.410000000000000 13.000000000000000
15.420000000000000 13.000000000000000
15.430000000000000 13.000000000000000
15.440000000000000 13.000000000000000
15.449999999999999 13.000000000000000
15.460000000000001 13.000000000000000
15.469999999999999 13.000000000000000
15.480000000000000 13.000000000000000
15.490000000000000 13.000000000000000
15.500000000000000 13.000000000000000
15.510000000000000 13.000000000000000
15.520000000000000 13.000000000000000
15.529999999999999 13.000000000000000
15.539999999999999 13.000000000000000
15.550000000000001 13.000000000000000
15.559999999999999 13.000000000000000
15.570000000000000 13.000000000000000
15.580000000000000 13.000000000000000
15.590000000000000 13.000000000000000
15.600000000000000 13.000000000000000
15.609999999999999 13.000000000000000
15.620000000000001 13.000000000000000
15.629999999999999 13.000000000000000
15.640000000000001 13.000000000000000
15.649999999999999 13.000000000000000
15.660000000000000 13.000000000000000
15.670000000000000 13.000000000000000
15.680000000000000 13.000000000000000
15.690000000000000 13.000000000000000
15.699999999999999 13.000000000000000
15.710000000000001 13.000000000000000
15.719999999999999 13.000000000000000
15.730000000000000 13.000000000000000
15.740000000000000 13.000000000000000
15.750000000000000 13.000000000000000
15.760000000000000 13.000000000000000
15.770000000000000 13.000000000000000
15.779999999999999 13.000000000000000
15.789999999999999 13.000000000000000
15.800000000000001 13.000000000000000
15.809999999999999 13.000000000000000
15.820000000000000 13.000000000000000
15.830000000000000 13.000000000000000
15.840000000000000 13.000000000000000
15.850000000000000 13.000000000000000
15.859999999999999 13.000000000000000
15.870000000000001 13.000000000000000
15.879999999999999 13.000000000000000
15.890000000000001 13.000000000000000
15.899999999999999 13.000000000000000
15.910000000000000 13.000000000000000
15.920000000000000 13.000000000000000
15.930000000000000 13.000000000000000
15.940000000000000 13.000000000000000
15.949999999999999 13.000000000000000
15.960000000000001 13.000000000000000
15.969999999999999 13.000000000000000
15.980000000000000 13.000000000000000
15.990000000000000 13.000000000000000
16.000000000000000 13.000000000000000
16.009999999999998 13.000000000000000
16.020000000000000 13.000000000000000
16.030000000000001 13.000000000000000
16.039999999999999 13.000000000000000
16.050000000000001 13.000000000000000
16.059999999999999 13.000000000000000
16.070000000000000 13.000000000000000
16.079999999999998 13.000000000000000
16.090000000000000 13.000000000000000
16.100000000000001 13.000000000000000
16.109999999999999 13.000000000000000
16.120000000000001 13.000000000000000
16.129999999999999 13.000000000000000
16.140000000000001 13.000000000000000
16.149999999999999 13.000000000000000
16.160000000000000 13.000000000000000
16.170000000000002 13.000000000000000
16.180000000000000 13.000000000000000
16.190000000000001 13.000000000000000
16.199999999999999 13.000000000000000
16.210000000000001 13.000000000000000
16.219999999999999 13.000000000000000
16.230000000000000 13.000000000000000
16.239999999999998 13.000000000000000
16.250000000000000 13.000000000000000
16.259999999999998 13.000000000000000
16.270000000000000 13.000000000000000
16.280000000000001 13.000000000000000
16.289999999999999 13.000000000000000
16.300000000000001 13.000000000000000
16.309999999999999 13.000000000000000
16.320000000000000 13.000000000000000
16.329999999999998 13.000000000000000
16.340000000000000 13.000000000000000
16.350000000000001 13.000000000000000
16.359999999999999 13.000000000000000
16.370000000000001 13.000000000000000
16.379999999999999 13.000000000000000
16.390000000000001 13.000000000000000
16.399999999999999 13.000000000000000
16.410000000000000 13.000000000000000
16.420000000000002 13.000000000000000
16.430000000000000 13.000000000000000
16.440000000000001 13.000000000000000
16.449999999999999 13.000000000000000
16.460000000000001 13.000000000000000
16.469999999999999 13.000000000000000
16.480000000000000 13.000000000000000
16.489999999999998 13.000000000000000
16.500000000000000 13.000000000000000
16.509999999999998 13.000000000000000
16.520000000000000 13.000000000000000
16.530000000000001 13.000000000000000
16.539999999999999 13.000000000000000
16.550000000000001 13.000000000000000
16.559999999999999 13.000000000000000
16.570000000000000 13.000000000000000
16.579999999999998 13.000000000000000
16.590000000000000 13.000000000000000
16.600000000000001 13.000000000000000
16.609999999999999 13.000000000000000
16.620000000000001 13.000000000000000
16.629999999999999 13.000000000000000
16.640000000000001 13.000000000000000
16.649999999999999 13.000000000000000
16.660000000000000 13.000000000000000
16.670000000000002 13.000000000000000
16.680000000000000 13.000000000000000
16.690000000000001 13.000000000000000
16.699999999999999 13.000000000000000
16.710000000000001 13.000000000000000
16.719999999999999 13.000000000000000
16.730000000000000 13.000000000000000
16.739999999999998 13.000000000000000
16.750000000000000 13.000000000000000
16.759999999999998 13.000000000000000
16.770000000000000 13.000000000000000
16.780000000000001 13.000000000000000
16.789999999999999 13.000000000000000
16.800000000000001 13.000000000000000
16.809999999999999 13.000000000000000
16.820000000000000 13.000000000000000
16.829999999999998 13.000000000000000
16.840000000000000 13.000000000000000
16.850000000000001 13.000000000000000
16.859999999999999 13.000000000000000
16.870000000000001 13.000000000000000
16.879999999999999 13.000000000000000
16.890000000000001 13.000000000000000
16.899999999999999 13.000000000000000
16.910000000000000 13.000000000000000
16.920000000000002 13.000000000000000
16.930000000000000 13.000000000000000
16.940000000000001 13.000000000000000
16.949999999999999 13.000000000000000
16.960000000000001 13.000000000000000
16.969999999999999 13.000000000000000
16.980000000000000 13.000000000000000
16.989999999999998 13.000000000000000
17.000000000000000 13.000000000000000
17.009999999999998 13.000000000000000
17.020000000000000 13.000000000000000
17.030000000000001 13.000000000000000
17.039999999999999 13.000000000000000
17.050000000000001 13.000000000000000
17.059999999999999 13.000000000000000
17.070000000000000 13.000000000000000
17.079999999999998 13.000000000000000
17.090000000000000 13.000000000000000
17.100000000000001 13.000000000000000
17.109999999999999 13.000000000000000
17.120000000000001 13.000000000000000
17.129999999999999 13.000000000000000
17.140000000000001 13.000000000000000
17.149999999999999 13.000000000000000
17.160000000000000 13.000000000000000
17.170000000000002 13.000000000000000
17.180000000000000 13.000000000000000
17.190000000000001 13.000000000000000
17.199999999999999 13.000000000000000
17.210000000000001 13.000000000000000
17.219999999999999 13.000000000000000
17.230000000000000 13.000000000000000
17.239999999999998 13.000000000000000
17.250000000000000 13.000000000000000
17.259999999999998 13.000000000000000
17.270000000000000 13.000000000000000
17.280000000000001 13.000000000000000
17.289999999999999 13.000000000000000
17.300000000000001 13.000000000000000
17.309999999999999 13.000000000000000
17.320000000000000 13.000000000000000
17.329999999999998 13.000000000000000
17.340000000000000 13.000000000000000
17.350000000000001 13.000000000000000
17.359999999999999 13.000000000000000
17.370000000000001 13.000000000000000
17.379999999999999 13.000000000000000
17.390000000000001 13.000000000000000
17.399999999999999 13.000000000000000
17.410000000000000 13.000000000000000
17.420000000000002 13.000000000000000
17.430000000000000 13.000000000000000
17.440000000000001 13.000000000000000
17.449999999999999 13.000000000000000
17.460000000000001 13.000000000000000
17.469999999999999 13.000000000000000
17.480000000000000 13.000000000000000
17.489999999999998 13.000000000000000
17.500000000000000 13.000000000000000
17.509999999999998 13.000000000000000
17.520000000000000 13.000000000000000
17.530000000000001 13.000000000000000
17.539999999999999 13.000000000000000
17.550000000000001 13.000000000000000
17.559999999999999 13.000000000000000
17.570000000000000 13.000000000000000
17.579999999999998 13.000000000000000
17.590000000000000 13.000000000000000
17.600000000000001 13.000000000000000
17.609999999999999 13.000000000000000
17.620000000000001 13.000000000000000
17.629999999999999 13.000000000000000
17.640000000000001 13.000000000000000
17.649999999999999 13.000000000000000
17.660000000000000 13.000000000000000
17.670000000000002 13.000000000000000
17.680000000000000 13.000000000000000
17.690000000000001 13.000000000000000
17.699999999999999 13.000000000000000
17.710000000000001 13.000000000000000
17.719999999999999 13.000000000000000
17.730000000000000 13.000000000000000
17.739999999999998 13.000000000000000
17.750000000000000 13.000000000000000
17.759999999999998 13.000000000000000
17.770000000000000 13.000000000000000
17.780000000000001 13.000000000000000
17.789999999999999 13.000000000000000
17.800000000000001 13.000000000000000
17.809999999999999 13.000000000000000
17.820000000000000 13.000000000000000
17.829999999999998 13.000000000000000
17.840000000000000 13.000000000000000
17.850000000000001 13.000000000000000
17.859999999999999 13.000000000000000
17.870000000000001 13.000000000000000
17.879999999999999 13.000000000000000
17.890000000000001 13.000000000000000
17.899999999999999 13.000000000000000
17.910000000000000 13.000000000000000
17.920000000000002 13.000000000000000
17.930000000000000 13.000000000000000
17.940000000000001 13.000000000000000
17.949999999999999 13.000000000000000
17.960000000000001 13.000000000000000
17.969999999999999 13.000000000000000
17.980000000000000 13.000000000000000
17.989999999999998 13.000000000000000
18.000000000000000 13.000000000000000
18.010000000000002 13.000000000000000
18.020000000000000 13.000000000000000
18.030000000000001 13.000000000000000
18.039999999999999 13.000000000000000
18.050000000000001 13.000000000000000
18.059999999999999 13.000000000000000
18.070000000000000 13.000000000000000
18.079999999999998 13.000000000000000
18.090000000000000 13.000000000000000
18.100000000000001 13.000000000000000
18.109999999999999 13.000000000000000
18.120000000000001 13.000000000000000
18.129999999999999 13.000000000000000
18.140000000000001 13.000000000000000
18.149999999999999 13.000000000000000
18.160000000000000 13.000000000000000
18.170000000000002 13.000000000000000
18.180000000000000 13.000000000000000
18.190000000000001 13.000000000000000
18.199999999999999 13.000000000000000
18.210000000000001 13.000000000000000
18.219999999999999 13.000000000000000
18.230000000000000 13.000000000000000
18.239999999999998 13.000000000000000
18.250000000000000 13.000000000000000
18.260000000000002 13.000000000000000
18.270000000000000 13.000000000000000
18.280000000000001 13.000000000000000
18.289999999999999 13.000000000000000
18.300000000000001 13.000000000000000
18.309999999999999 13.000000000000000
18.320000000000000 13.000000000000000
18.329999999999998 13.000000000000000
18.340000000000000 13.000000000000000
18.350000000000001 13.000000000000000
18.359999999999999 13.000000000000000
18.370000000000001 13.000000000000000
18.379999999999999 13.000000000000000
18.390000000000001 13.000000000000000
18.399999999999999 13.000000000000000
18.410000000000000 13.000000000000000
18.420000000000002 13.000000000000000
18.430000000000000 13.000000000000000
18.440000000000001 13.000000000000000
18.449999999999999 13.000000000000000
18.460000000000001 13.000000000000000
18.469999999999999 13.000000000000000
18.480000000000000 13.000000000000000
18.489999999999998 13.000000000000000
18.500000000000000 13.000000000000000
18.510000000000002 13.000000000000000
18.520000000000000 13.000000000000000
18.530000000000001 13.000000000000000
18.539999999999999 13.000000000000000
18.550000000000001 13.000000000000000
18.559999999999999 13.000000000000000
18.570000000000000 13.000000000000000
18.579999999999998 13.000000000000000
18.590000000000000 13.000000000000000
18.600000000000001 13.000000000000000
18.609999999999999 13.000000000000000
18.620000000000001 13.000000000000000
18.629999999999999 13.000000000000000
18.640000000000001 13.000000000000000
18.649999999999999 13.000000000000000
18.660000000000000 13.000000000000000
18.670000000000002 13.000000000000000
18.680000000000000 13.000000000000000
18.690000000000001 13.000000000000000
18.699999999999999 13.000000000000000
18.710000000000001 13.000000000000000
18.719999999999999 13.000000000000000
18.730000000000000 13.000000000000000
18.739999999999998 13.000000000000000
18.750000000000000 13.000000000000000
18.760000000000002 13.000000000000000
18.770000000000000 13.000000000000000
18.780000000000001 13.000000000000000
18.789999999999999 13.000000000000000
18.800000000000001 13.000000000000000
18.809999999999999 13.000000000000000
18.820000000000000 13.000000000000000
18.829999999999998 13.000000000000000
18.840000000000000 13.000000000000000
18.850000000000001 13.000000000000000
18.859999999999999 13.000000000000000
18.870000000000001 13.000000000000000
18.879999999999999 13.000000000000000
18.890000000000001 13.000000000000000
18.899999999999999 13.000000000000000
18.910000000000000 13.000000000000000
18.920000000000002 13.000000000000000
18.930000000000000 13.000000000000000
18.940000000000001 13.000000000000000
18.949999999999999 13.000000000000000
18.960000000000001 13.000000000000000
18.969999999999999 13.000000000000000
18.980000000000000 13.000000000000000
18.989999999999998 13.000000000000000
19.000000000000000 13.000000000000000
19.010000000000002 13.000000000000000
19.020000000000000 13.000000000000000
19.030000000000001 13.000000000000000
19.039999999999999 13.000000000000000
19.050000000000001 13.000000000000000
19.059999999999999 13.000000000000000
19.070000000000000 13.000000000000000
19.079999999999998 13.000000000000000
19.090000000000000 13.000000000000000
19.100000000000001 13.000000000000000
19.109999999999999 13.000000000000000
19.120000000000001 13.000000000000000
19.129999999999999 13.000000000000000
19.140000000000001 13.000000000000000
19.149999999999999 13.000000000000000
19.160000000000000 13.000000000000000
19.170000000000002 13.000000000000000
19.180000000000000 13.000000000000000
19.190000000000001 13.000000000000000
19.199999999999999 13.000000000000000
19.210000000000001 13.000000000000000
19.219999999999999 13.000000000000000
19.230000000000000 13.000000000000000
19.239999999999998 13.000000000000000
19.250000000000000 13.000000000000000
19.260000000000002 13.000000000000000
19.270000000000000 13.000000000000000
19.280000000000001 13.000000000000000
19.289999999999999 13.000000000000000
19.300000000000001 13.000000000000000
19.309999999999999 13.000000000000000
19.320000000000000 13.000000000000000
19.329999999999998 13.000000000000000
19.340000000000000 13.000000000000000
19.350000000000001 13.000000000000000
19.359999999999999 13.000000000000000
19.370000000000001 13.000000000000000
19.379999999999999 13.000000000000000
19.390000000000001 13.000000000000000
19.399999999999999 13.000000000000000
19.410000000000000 13.000000000000000
19.420000000000002 13.000000000000000
19.430000000000000 13.000000000000000
19.440000000000001 13.000000000000000
19.449999999999999 13.000000000000000
19.460000000000001 13.000000000000000
19.469999999999999 13.000000000000000
19.480000000000000 13.000000000000000
19.489999999999998 13.000000000000000
19.500000000000000 13.000000000000000
19.510000000000002 13.000000000000000
19.520000000000000 13.000000000000000
19.530000000000001 13.000000000000000
19.539999999999999 13.000000000000000
19.550000000000001 13.000000000000000
19.559999999999999 13.000000000000000
19.570000000000000 13.000000000000000
19.579999999999998 13.000000000000000
19.590000000000000 13.000000000000000
19.600000000000001 13.000000000000000
19.609999999999999 13.000000000000000
19.620000000000001 13.000000000000000
19.629999999999999 13.000000000000000
19.640000000000001 13.000000000000000
19.649999999999999 13.000000000000000
19.660000000000000 13.000000000000000
19.670000000000002 13.000000000000000
19.680000000000000 13.000000000000000
19.690000000000001 13.000000000000000
19.699999999999999 13.000000000000000
19.710000000000001 13.000000000000000
19.719999999999999 13.000000000000000
19.730000000000000 13.000000000000000
19.739999999999998 13.000000000000000
19.750000000000000 13.000000000000000
19.760000000000002 13.000000000000000
19.770000000000000 13.000000000000000
19.780000000000001 13.000000000000000
19.789999999999999 13.000000000000000
19.800000000000001 13.000000000000000
19.809999999999999 13.000000000000000
19.820000000000000 13.000000000000000
19.829999999999998 13.000000000000000
19.840000000000000 13.000000000000000
19.850000000000001 13.000000000000000
19.859999999999999 13.000000000000000
19.870000000000001 13.000000000000000
19.879999999999999 13.000000000000000
19.890000000000001 13.000000000000000
19.899999999999999 13.000000000000000
19.910000000000000 13.000000000000000
19.920000000000002 13.000000000000000
19.930000000000000 13.000000000000000
19.940000000000001 13.000000000000000
19.949999999999999 13.000000000000000
19.960000000000001 13.000000000000000
19.969999999999999 13.000000000000000
19.980000000000000 13.000000000000000
19.989999999999998 13.000000000000000


==> fig/Wdneq0/mu2.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 0.000000000000000
0.020000000000000 0.000000000000000
0.030000000000000 0.000000000000000
0.040000000000000 0.000000000000000
0.050000000000000 0.000000000000000
0.060000000000000 0.000000000000000
0.070000000000000 0.000000000000000
0.080000000000000 0.000000000000000
0.090000000000000 0.000000000000000
0.100000000000000 0.000000000000000
0.110000000000000 0.000000000000000
0.120000000000000 0.000000000000000
0.130000000000000 0.000000000000000
0.140000000000000 0.000000000000000
0.150000000000000 0.000000000000000
0.160000000000000 0.000000000000000
0.170000000000000 0.000000000000000
0.180000000000000 0.000000000000000
0.190000000000000 0.000000000000000
0.200000000000000 0.000000000000000
0.210000000000000 0.000000000000000
0.220000000000000 0.000000000000000
0.230000000000000 0.000000000000000
0.240000000000000 0.000000000000000
0.250000000000000 0.000000000000000
0.260000000000000 0.000000000000000
0.270000000000000 0.000000000000000
0.280000000000000 0.000000000000000
0.290000000000000 0.000000000000000
0.300000000000000 0.000000000000000
0.310000000000000 0.000000000000000
0.320000000000000 0.000000000000000
0.330000000000000 0.000000000000000
0.340000000000000 0.000000000000000
0.350000000000000 0.000000000000000
0.360000000000000 0.000000000000000
0.370000000000000 0.000000000000000
0.380000000000000 0.000000000000000
0.390000000000000 0.000000000000000
0.400000000000000 0.000000000000000
0.410000000000000 0.000000000000000
0.420000000000000 0.000000000000000
0.430000000000000 0.000000000000000
0.440000000000000 0.000000000000000
0.450000000000000 0.000000000000000
0.460000000000000 0.000000000000000
0.470000000000000 0.000000000000000
0.480000000000000 0.000000000000000
0.490000000000000 0.000000000000000
0.500000000000000 0.000000000000000
0.510000000000000 0.000000000000000
0.520000000000000 0.000000000000000
0.530000000000000 0.000000000000000
0.540000000000000 0.000000000000000
0.550000000000000 0.000000000000000
0.560000000000000 0.000000000000000
0.570000000000000 0.000000000000000
0.580000000000000 0.000000000000000
0.590000000000000 0.000000000000000
0.600000000000000 0.000000000000000
0.610000000000000 0.000000000000000
0.620000000000000 0.000000000000000
0.630000000000000 0.000000000000000
0.640000000000000 0.000000000000000
0.650000000000000 0.000000000000000
0.660000000000000 0.000000000000000
0.670000000000000 0.000000000000000
0.680000000000000 0.000000000000000
0.690000000000000 0.000000000000000
0.700000000000000 0.000000000000000
0.710000000000000 0.000000000000000
0.720000000000000 0.000000000000000
0.730000000000000 0.000000000000000
0.740000000000000 0.000000000000000
0.750000000000000 0.000000000000000
0.760000000000000 0.000000000000000
0.770000000000000 0.000000000000000
0.780000000000000 0.000000000000000
0.790000000000000 0.000000000000000
0.800000000000000 0.000000000000000
0.810000000000000 0.000000000000000
0.820000000000000 0.000000000000000
0.830000000000000 0.000000000000000
0.840000000000000 0.000000000000000
0.850000000000000 0.000000000000000
0.860000000000000 0.000000000000000
0.870000000000000 0.000000000000000
0.880000000000000 0.000000000000000
0.890000000000000 0.000000000000000
0.900000000000000 0.000000000000000
0.910000000000000 0.000000000000000
0.920000000000000 0.000000000000000
0.930000000000000 0.000000000000000
0.940000000000000 0.000000000000000
0.950000000000000 0.000000000000000
0.960000000000000 0.000000000000000
0.970000000000000 0.000000000000000
0.980000000000000 0.000000000000000
0.990000000000000 0.000000000000000
1.000000000000000 0.000000000000000
1.010000000000000 0.000000000000000
1.020000000000000 0.000000000000000
1.030000000000000 0.000000000000000
1.040000000000000 0.000000000000000
1.050000000000000 0.000000000000000
1.060000000000000 0.000000000000000
1.070000000000000 0.000000000000000
1.080000000000000 0.000000000000000
1.090000000000000 0.000000000000000
1.100000000000000 0.000000000000000
1.110000000000000 0.000000000000000
1.120000000000000 0.000000000000000
1.130000000000000 0.000000000000000
1.140000000000000 0.000000000000000
1.150000000000000 0.000000000000000
1.160000000000000 0.000000000000000
1.170000000000000 0.000000000000000
1.180000000000000 0.000000000000000
1.190000000000000 0.000000000000000
1.200000000000000 0.000000000000000
1.210000000000000 0.000000000000000
1.220000000000000 0.000000000000000
1.230000000000000 0.000000000000000
1.240000000000000 0.000000000000000
1.250000000000000 0.000000000000000
1.260000000000000 0.000000000000000
1.270000000000000 0.000000000000000
1.280000000000000 0.000000000000000
1.290000000000000 0.000000000000000
1.300000000000000 0.000000000000000
1.310000000000000 0.000000000000000
1.320000000000000 0.000000000000000
1.330000000000000 0.000000000000000
1.340000000000000 0.000000000000000
1.350000000000000 0.000000000000000
1.360000000000000 0.000000000000000
1.370000000000000 0.000000000000000
1.380000000000000 0.000000000000000
1.390000000000000 0.000000000000000
1.400000000000000 0.000000000000000
1.410000000000000 0.000000000000000
1.420000000000000 0.000000000000000
1.430000000000000 0.000000000000000
1.440000000000000 0.000000000000000
1.450000000000000 0.000000000000000
1.460000000000000 0.000000000000000
1.470000000000000 0.000000000000000
1.480000000000000 0.000000000000000
1.490000000000000 0.000000000000000
1.500000000000000 0.000000000000000
1.510000000000000 0.000000000000000
1.520000000000000 0.000000000000000
1.530000000000000 0.000000000000000
1.540000000000000 0.000000000000000
1.550000000000000 0.000000000000000
1.560000000000000 0.000000000000000
1.570000000000000 0.000000000000000
1.580000000000000 0.000000000000000
1.590000000000000 0.000000000000000
1.600000000000000 0.000000000000000
1.610000000000000 0.000000000000000
1.620000000000000 0.000000000000000
1.630000000000000 0.000000000000000
1.640000000000000 0.000000000000000
1.650000000000000 0.000000000000000
1.660000000000000 0.000000000000000
1.670000000000000 0.000000000000000
1.680000000000000 0.000000000000000
1.690000000000000 0.000000000000000
1.700000000000000 0.000000000000000
1.710000000000000 0.000000000000000
1.720000000000000 0.000000000000000
1.730000000000000 0.000000000000000
1.740000000000000 0.000000000000000
1.750000000000000 0.000000000000000
1.760000000000000 0.000000000000000
1.770000000000000 0.000000000000000
1.780000000000000 0.000000000000000
1.790000000000000 0.000000000000000
1.800000000000000 0.000000000000000
1.810000000000000 0.000000000000000
1.820000000000000 0.000000000000000
1.830000000000000 0.000000000000000
1.840000000000000 0.000000000000000
1.850000000000000 0.000000000000000
1.860000000000000 0.000000000000000
1.870000000000000 0.000000000000000
1.880000000000000 0.000000000000000
1.890000000000000 0.000000000000000
1.900000000000000 0.000000000000000
1.910000000000000 0.000000000000000
1.920000000000000 0.000000000000000
1.930000000000000 0.000000000000000
1.940000000000000 0.000000000000000
1.950000000000000 0.000000000000000
1.960000000000000 0.000000000000000
1.970000000000000 0.000000000000000
1.980000000000000 0.000000000000000
1.990000000000000 0.000000000000000
2.000000000000000 8.000000000000000
2.010000000000000 8.000000000000000
2.020000000000000 8.000000000000000
2.030000000000000 8.000000000000000
2.040000000000000 8.000000000000000
2.050000000000000 8.000000000000000
2.060000000000000 8.000000000000000
2.070000000000000 8.000000000000000
2.080000000000000 8.000000000000000
2.090000000000000 8.000000000000000
2.100000000000000 8.000000000000000
2.110000000000000 8.000000000000000
2.120000000000000 8.000000000000000
2.130000000000000 8.000000000000000
2.140000000000000 8.000000000000000
2.150000000000000 8.000000000000000
2.160000000000000 8.000000000000000
2.170000000000000 8.000000000000000
2.180000000000000 8.000000000000000
2.190000000000000 8.000000000000000
2.200000000000000 8.000000000000000
2.210000000000000 8.000000000000000
2.220000000000000 8.000000000000000
2.230000000000000 8.000000000000000
2.240000000000000 8.000000000000000
2.250000000000000 8.000000000000000
2.260000000000000 8.000000000000000
2.270000000000000 8.000000000000000
2.280000000000000 8.000000000000000
2.290000000000000 8.000000000000000
2.300000000000000 8.000000000000000
2.310000000000000 8.000000000000000
2.320000000000000 8.000000000000000
2.330000000000000 8.000000000000000
2.340000000000000 8.000000000000000
2.350000000000000 8.000000000000000
2.360000000000000 8.000000000000000
2.370000000000000 8.000000000000000
2.380000000000000 8.000000000000000
2.390000000000000 8.000000000000000
2.400000000000000 8.000000000000000
2.410000000000000 8.000000000000000
2.420000000000000 8.000000000000000
2.430000000000000 8.000000000000000
2.440000000000000 8.000000000000000
2.450000000000000 8.000000000000000
2.460000000000000 8.000000000000000
2.470000000000000 8.000000000000000
2.480000000000000 8.000000000000000
2.490000000000000 8.000000000000000
2.500000000000000 8.000000000000000
2.510000000000000 8.000000000000000
2.520000000000000 8.000000000000000
2.530000000000000 8.000000000000000
2.540000000000000 8.000000000000000
2.550000000000000 8.000000000000000
2.560000000000000 8.000000000000000
2.570000000000000 8.000000000000000
2.580000000000000 8.000000000000000
2.590000000000000 8.000000000000000
2.600000000000000 8.000000000000000
2.610000000000000 8.000000000000000
2.620000000000000 8.000000000000000
2.630000000000000 8.000000000000000
2.640000000000000 8.000000000000000
2.650000000000000 8.000000000000000
2.660000000000000 8.000000000000000
2.670000000000000 8.000000000000000
2.680000000000000 8.000000000000000
2.690000000000000 8.000000000000000
2.700000000000000 8.000000000000000
2.710000000000000 8.000000000000000
2.720000000000000 8.000000000000000
2.730000000000000 8.000000000000000
2.740000000000000 8.000000000000000
2.750000000000000 8.000000000000000
2.760000000000000 8.000000000000000
2.770000000000000 8.000000000000000
2.780000000000000 8.000000000000000
2.790000000000000 8.000000000000000
2.800000000000000 8.000000000000000
2.810000000000000 8.000000000000000
2.820000000000000 8.000000000000000
2.830000000000000 8.000000000000000
2.840000000000000 8.000000000000000
2.850000000000000 8.000000000000000
2.860000000000000 8.000000000000000
2.870000000000000 8.000000000000000
2.880000000000000 8.000000000000000
2.890000000000000 8.000000000000000
2.900000000000000 8.000000000000000
2.910000000000000 8.000000000000000
2.920000000000000 8.000000000000000
2.930000000000000 8.000000000000000
2.940000000000000 8.000000000000000
2.950000000000000 8.000000000000000
2.960000000000000 8.000000000000000
2.970000000000000 8.000000000000000
2.980000000000000 8.000000000000000
2.990000000000000 8.000000000000000
3.000000000000000 8.000000000000000
3.010000000000000 8.000000000000000
3.020000000000000 8.000000000000000
3.030000000000000 8.000000000000000
3.040000000000000 8.000000000000000
3.050000000000000 8.000000000000000
3.060000000000000 8.000000000000000
3.070000000000000 8.000000000000000
3.080000000000000 8.000000000000000
3.090000000000000 8.000000000000000
3.100000000000000 8.000000000000000
3.110000000000000 8.000000000000000
3.120000000000000 8.000000000000000
3.130000000000000 8.000000000000000
3.140000000000000 8.000000000000000
3.150000000000000 8.000000000000000
3.160000000000000 8.000000000000000
3.170000000000000 8.000000000000000
3.180000000000000 8.000000000000000
3.190000000000000 8.000000000000000
3.200000000000000 8.000000000000000
3.210000000000000 8.000000000000000
3.220000000000000 8.000000000000000
3.230000000000000 8.000000000000000
3.240000000000000 8.000000000000000
3.250000000000000 8.000000000000000
3.260000000000000 8.000000000000000
3.270000000000000 8.000000000000000
3.280000000000000 8.000000000000000
3.290000000000000 8.000000000000000
3.300000000000000 8.000000000000000
3.310000000000000 8.000000000000000
3.320000000000000 8.000000000000000
3.330000000000000 8.000000000000000
3.340000000000000 8.000000000000000
3.350000000000000 8.000000000000000
3.360000000000000 8.000000000000000
3.370000000000000 8.000000000000000
3.380000000000000 8.000000000000000
3.390000000000000 8.000000000000000
3.400000000000000 8.000000000000000
3.410000000000000 8.000000000000000
3.420000000000000 8.000000000000000
3.430000000000000 8.000000000000000
3.440000000000000 8.000000000000000
3.450000000000000 8.000000000000000
3.460000000000000 8.000000000000000
3.470000000000000 8.000000000000000
3.480000000000000 8.000000000000000
3.490000000000000 8.000000000000000
3.500000000000000 8.000000000000000
3.510000000000000 8.000000000000000
3.520000000000000 8.000000000000000
3.530000000000000 8.000000000000000
3.540000000000000 8.000000000000000
3.550000000000000 8.000000000000000
3.560000000000000 8.000000000000000
3.570000000000000 8.000000000000000
3.580000000000000 8.000000000000000
3.590000000000000 8.000000000000000
3.600000000000000 8.000000000000000
3.610000000000000 8.000000000000000
3.620000000000000 8.000000000000000
3.630000000000000 8.000000000000000
3.640000000000000 8.000000000000000
3.650000000000000 8.000000000000000
3.660000000000000 8.000000000000000
3.670000000000000 8.000000000000000
3.680000000000000 8.000000000000000
3.690000000000000 8.000000000000000
3.700000000000000 8.000000000000000
3.710000000000000 8.000000000000000
3.720000000000000 8.000000000000000
3.730000000000000 8.000000000000000
3.740000000000000 8.000000000000000
3.750000000000000 8.000000000000000
3.760000000000000 8.000000000000000
3.770000000000000 8.000000000000000
3.780000000000000 8.000000000000000
3.790000000000000 8.000000000000000
3.800000000000000 8.000000000000000
3.810000000000000 8.000000000000000
3.820000000000000 8.000000000000000
3.830000000000000 8.000000000000000
3.840000000000000 8.000000000000000
3.850000000000000 8.000000000000000
3.860000000000000 8.000000000000000
3.870000000000000 8.000000000000000
3.880000000000000 8.000000000000000
3.890000000000000 8.000000000000000
3.900000000000000 8.000000000000000
3.910000000000000 8.000000000000000
3.920000000000000 8.000000000000000
3.930000000000000 8.000000000000000
3.940000000000000 8.000000000000000
3.950000000000000 8.000000000000000
3.960000000000000 8.000000000000000
3.970000000000000 8.000000000000000
3.980000000000000 8.000000000000000
3.990000000000000 8.000000000000000
4.000000000000000 8.000000000000000
4.010000000000000 8.000000000000000
4.020000000000000 8.000000000000000
4.030000000000000 8.000000000000000
4.040000000000000 8.000000000000000
4.050000000000000 8.000000000000000
4.060000000000000 8.000000000000000
4.070000000000000 8.000000000000000
4.080000000000000 8.000000000000000
4.090000000000000 8.000000000000000
4.100000000000001 8.000000000000000
4.110000000000000 8.000000000000000
4.120000000000000 8.000000000000000
4.130000000000000 8.000000000000000
4.140000000000001 8.000000000000000
4.150000000000000 8.000000000000000
4.160000000000000 8.000000000000000
4.170000000000000 8.000000000000000
4.180000000000001 8.000000000000000
4.190000000000000 8.000000000000000
4.200000000000000 8.000000000000000
4.210000000000000 8.000000000000000
4.220000000000001 8.000000000000000
4.230000000000000 8.000000000000000
4.240000000000000 8.000000000000000
4.250000000000000 8.000000000000000
4.260000000000000 8.000000000000000
4.270000000000000 8.000000000000000
4.280000000000000 8.000000000000000
4.290000000000000 8.000000000000000
4.300000000000000 8.000000000000000
4.310000000000000 8.000000000000000
4.320000000000000 8.000000000000000
4.330000000000000 8.000000000000000
4.340000000000000 8.000000000000000
4.350000000000001 8.000000000000000
4.360000000000000 8.000000000000000
4.370000000000000 8.000000000000000
4.380000000000000 8.000000000000000
4.390000000000001 8.000000000000000
4.400000000000000 8.000000000000000
4.410000000000000 8.000000000000000
4.420000000000000 8.000000000000000
4.430000000000001 8.000000000000000
4.440000000000000 8.000000000000000
4.450000000000000 8.000000000000000
4.460000000000000 8.000000000000000
4.470000000000001 8.000000000000000
4.480000000000000 8.000000000000000
4.490000000000000 8.000000000000000
4.500000000000000 8.000000000000000
4.510000000000000 8.000000000000000
4.520000000000000 8.000000000000000
4.530000000000000 8.000000000000000
4.540000000000000 8.000000000000000
4.550000000000000 8.000000000000000
4.560000000000000 8.000000000000000
4.570000000000000 8.000000000000000
4.580000000000000 8.000000000000000
4.590000000000000 8.000000000000000
4.600000000000001 8.000000000000000
4.610000000000000 8.000000000000000
4.620000000000000 8.000000000000000
4.630000000000000 8.000000000000000
4.640000000000001 8.000000000000000
4.650000000000000 8.000000000000000
4.660000000000000 8.000000000000000
4.670000000000000 8.000000000000000
4.680000000000001 8.000000000000000
4.690000000000000 8.000000000000000
4.700000000000000 8.000000000000000
4.710000000000000 8.000000000000000
4.720000000000001 8.000000000000000
4.730000000000000 8.000000000000000
4.740000000000000 8.000000000000000
4.750000000000000 8.000000000000000
4.760000000000000 8.000000000000000
4.770000000000000 8.000000000000000
4.780000000000000 8.000000000000000
4.790000000000000 8.000000000000000
4.800000000000000 8.000000000000000
4.810000000000000 8.000000000000000
4.820000000000000 8.000000000000000
4.830000000000000 8.000000000000000
4.840000000000000 8.000000000000000
4.850000000000001 8.000000000000000
4.860000000000000 8.000000000000000
4.870000000000000 8.000000000000000
4.880000000000000 8.000000000000000
4.890000000000001 8.000000000000000
4.900000000000000 8.000000000000000
4.910000000000000 8.000000000000000
4.920000000000000 8.000000000000000
4.930000000000001 8.000000000000000
4.940000000000000 8.000000000000000
4.950000000000000 8.000000000000000
4.960000000000000 8.000000000000000
4.970000000000001 8.000000000000000
4.980000000000000 8.000000000000000
4.990000000000000 8.000000000000000
5.000000000000000 8.000000000000000
5.010000000000001 8.000000000000000
5.020000000000000 8.000000000000000
5.030000000000000 8.000000000000000
5.040000000000000 8.000000000000000
5.050000000000000 8.000000000000000
5.060000000000000 8.000000000000000
5.070000000000000 8.000000000000000
5.080000000000000 8.000000000000000
5.090000000000000 8.000000000000000
5.100000000000001 8.000000000000000
5.110000000000000 8.000000000000000
5.120000000000000 8.000000000000000
5.130000000000000 8.000000000000000
5.140000000000001 8.000000000000000
5.150000000000000 8.000000000000000
5.160000000000000 8.000000000000000
5.170000000000000 8.000000000000000
5.180000000000001 8.000000000000000
5.190000000000000 8.000000000000000
5.200000000000000 8.000000000000000
5.210000000000000 8.000000000000000
5.220000000000001 8.000000000000000
5.230000000000000 8.000000000000000
5.240000000000000 8.000000000000000
5.250000000000000 8.000000000000000
5.260000000000001 8.000000000000000
5.270000000000000 8.000000000000000
5.280000000000000 8.000000000000000
5.290000000000000 8.000000000000000
5.300000000000000 8.000000000000000
5.310000000000000 8.000000000000000
5.320000000000000 8.000000000000000
5.330000000000000 8.000000000000000
5.340000000000000 8.000000000000000
5.350000000000001 8.000000000000000
5.360000000000000 8.000000000000000
5.370000000000000 8.000000000000000
5.380000000000000 8.000000000000000
5.390000000000001 8.000000000000000
5.400000000000000 8.000000000000000
5.410000000000000 8.000000000000000
5.420000000000000 8.000000000000000
5.430000000000001 8.000000000000000
5.440000000000000 8.000000000000000
5.450000000000000 8.000000000000000
5.460000000000000 8.000000000000000
5.470000000000001 8.000000000000000
5.480000000000000 8.000000000000000
5.490000000000000 8.000000000000000
5.500000000000000 8.000000000000000
5.510000000000001 8.000000000000000
5.520000000000000 8.000000000000000
5.530000000000000 8.000000000000000
5.540000000000000 8.000000000000000
5.550000000000000 8.000000000000000
5.560000000000000 8.000000000000000
5.570000000000000 8.000000000000000
5.580000000000000 8.000000000000000
5.590000000000000 8.000000000000000
5.600000000000001 8.000000000000000
5.610000000000000 8.000000000000000
5.620000000000000 8.000000000000000
5.630000000000000 8.000000000000000
5.640000000000001 8.000000000000000
5.650000000000000 8.000000000000000
5.660000000000000 8.000000000000000
5.670000000000000 8.000000000000000
5.680000000000001 8.000000000000000
5.690000000000000 8.000000000000000
5.700000000000000 8.000000000000000
5.710000000000000 8.000000000000000
5.720000000000001 8.000000000000000
5.730000000000000 8.000000000000000
5.740000000000000 8.000000000000000
5.750000000000000 8.000000000000000
5.760000000000001 8.000000000000000
5.770000000000000 8.000000000000000
5.780000000000000 8.000000000000000
5.790000000000000 8.000000000000000
5.800000000000001 8.000000000000000
5.810000000000000 8.000000000000000
5.820000000000000 8.000000000000000
5.830000000000000 8.000000000000000
5.840000000000000 8.000000000000000
5.850000000000001 8.000000000000000
5.860000000000000 8.000000000000000
5.870000000000000 8.000000000000000
5.880000000000000 8.000000000000000
5.890000000000001 8.000000000000000
5.900000000000000 8.000000000000000
5.910000000000000 8.000000000000000
5.920000000000000 8.000000000000000
5.930000000000001 8.000000000000000
5.940000000000000 8.000000000000000
5.950000000000000 8.000000000000000
5.960000000000000 8.000000000000000
5.970000000000001 8.000000000000000
5.980000000000000 8.000000000000000
5.990000000000000 8.000000000000000
6.000000000000000 8.000000000000000
6.010000000000001 8.000000000000000
6.020000000000000 8.000000000000000
6.030000000000000 8.000000000000000
6.040000000000000 8.000000000000000
6.050000000000001 8.000000000000000
6.060000000000000 8.000000000000000
6.070000000000000 8.000000000000000
6.080000000000000 8.000000000000000
6.090000000000000 8.000000000000000
6.100000000000001 8.000000000000000
6.110000000000000 8.000000000000000
6.120000000000000 8.000000000000000
6.130000000000000 8.000000000000000
6.140000000000001 8.000000000000000
6.150000000000000 8.000000000000000
6.160000000000000 8.000000000000000
6.170000000000000 8.000000000000000
6.180000000000001 8.000000000000000
6.190000000000000 8.000000000000000
6.200000000000000 8.000000000000000
6.210000000000000 8.000000000000000
6.220000000000001 8.000000000000000
6.230000000000000 8.000000000000000
6.240000000000000 8.000000000000000
6.250000000000000 8.000000000000000
6.260000000000001 8.000000000000000
6.270000000000000 8.000000000000000
6.280000000000000 8.000000000000000
6.290000000000000 8.000000000000000
6.300000000000001 8.000000000000000
6.310000000000000 8.000000000000000
6.320000000000000 8.000000000000000
6.330000000000000 8.000000000000000
6.340000000000001 8.000000000000000
6.350000000000001 8.000000000000000
6.360000000000000 8.000000000000000
6.370000000000000 8.000000000000000
6.380000000000000 8.000000000000000
6.390000000000001 8.000000000000000
6.400000000000000 8.000000000000000
6.410000000000000 8.000000000000000
6.420000000000000 8.000000000000000
6.430000000000001 8.000000000000000
6.440000000000000 8.000000000000000
6.450000000000000 8.000000000000000
6.460000000000000 8.000000000000000
6.470000000000001 8.000000000000000
6.480000000000000 8.000000000000000
6.490000000000000 8.000000000000000
6.500000000000000 8.000000000000000
6.510000000000001 8.000000000000000
6.520000000000000 8.000000000000000
6.530000000000000 8.000000000000000
6.540000000000000 8.000000000000000
6.550000000000001 8.000000000000000
6.560000000000000 8.000000000000000
6.570000000000000 8.000000000000000
6.580000000000000 8.000000000000000
6.590000000000001 8.000000000000000
6.600000000000001 8.000000000000000
6.610000000000000 8.000000000000000
6.620000000000000 8.000000000000000
6.630000000000000 8.000000000000000
6.640000000000001 8.000000000000000
6.650000000000000 8.000000000000000
6.660000000000000 8.000000000000000
6.670000000000000 8.000000000000000
6.680000000000001 8.000000000000000
6.690000000000000 8.000000000000000
6.700000000000000 8.000000000000000
6.710000000000000 8.000000000000000
6.720000000000001 8.000000000000000
6.730000000000000 8.000000000000000
6.740000000000000 8.000000000000000
6.750000000000000 8.000000000000000
6.760000000000001 8.000000000000000
6.770000000000000 8.000000000000000
6.780000000000000 8.000000000000000
6.790000000000000 8.000000000000000
6.800000000000001 8.000000000000000
6.810000000000000 8.000000000000000
6.820000000000000 8.000000000000000
6.830000000000000 8.000000000000000
6.840000000000001 8.000000000000000
6.850000000000001 8.000000000000000
6.860000000000000 8.000000000000000
6.870000000000000 8.000000000000000
6.880000000000000 8.000000000000000
6.890000000000001 8.000000000000000
6.900000000000000 8.000000000000000
6.910000000000000 8.000000000000000
6.920000000000000 8.000000000000000
6.930000000000001 8.000000000000000
6.940000000000000 8.000000000000000
6.950000000000000 8.000000000000000
6.960000000000000 8.000000000000000
6.970000000000001 8.000000000000000
6.980000000000000 8.000000000000000
6.990000000000000 8.000000000000000
7.000000000000000 0.000000000000000
7.010000000000001 0.000000000000000
7.020000000000000 0.000000000000000
7.030000000000000 0.000000000000000
7.040000000000000 0.000000000000000
7.050000000000001 0.000000000000000
7.060000000000000 0.000000000000000
7.070000000000000 0.000000000000000
7.080000000000000 0.000000000000000
7.090000000000001 0.000000000000000
7.100000000000001 0.000000000000000
7.110000000000000 0.000000000000000
7.120000000000000 0.000000000000000
7.130000000000001 0.000000000000000
7.140000000000001 0.000000000000000
7.150000000000000 0.000000000000000
7.160000000000000 0.000000000000000
7.170000000000000 0.000000000000000
7.180000000000001 0.000000000000000
7.190000000000000 0.000000000000000
7.200000000000000 0.000000000000000
7.210000000000000 0.000000000000000
7.220000000000001 0.000000000000000
7.230000000000000 0.000000000000000
7.240000000000000 0.000000000000000
7.250000000000000 0.000000000000000
7.260000000000001 0.000000000000000
7.270000000000000 0.000000000000000
7.280000000000000 0.000000000000000
7.290000000000000 0.000000000000000
7.300000000000001 0.000000000000000
7.310000000000000 0.000000000000000
7.320000000000000 0.000000000000000
7.330000000000000 0.000000000000000
7.340000000000001 0.000000000000000
7.350000000000001 0.000000000000000
7.360000000000000 0.000000000000000
7.370000000000000 0.000000000000000
7.380000000000001 0.000000000000000
7.390000000000001 0.000000000000000
7.400000000000000 0.000000000000000
7.410000000000000 0.000000000000000
7.420000000000000 0.000000000000000
7.430000000000001 0.000000000000000
7.440000000000000 0.000000000000000
7.450000000000000 0.000000000000000
7.460000000000000 0.000000000000000
7.470000000000001 0.000000000000000
7.480000000000000 0.000000000000000
7.490000000000000 0.000000000000000
7.500000000000000 0.000000000000000
7.510000000000001 0.000000000000000
7.520000000000000 0.000000000000000
7.530000000000000 0.000000000000000
7.540000000000000 0.000000000000000
7.550000000000001 0.000000000000000
7.560000000000000 0.000000000000000
7.570000000000000 0.000000000000000
7.580000000000000 0.000000000000000
7.590000000000001 0.000000000000000
7.600000000000001 0.000000000000000
7.610000000000000 0.000000000000000
7.620000000000000 0.000000000000000
7.630000000000001 0.000000000000000
7.640000000000001 0.000000000000000
7.650000000000000 0.000000000000000
7.660000000000000 0.000000000000000
7.670000000000000 0.000000000000000
7.680000000000001 0.000000000000000
7.690000000000000 0.000000000000000
7.700000000000000 0.000000000000000
7.710000000000000 0.000000000000000
7.720000000000001 0.000000000000000
7.730000000000000 0.000000000000000
7.740000000000000 0.000000000000000
7.750000000000000 0.000000000000000
7.760000000000001 0.000000000000000
7.770000000000000 0.000000000000000
7.780000000000000 0.000000000000000
7.790000000000000 0.000000000000000
7.800000000000001 0.000000000000000
7.810000000000000 0.000000000000000
7.820000000000000 0.000000000000000
7.830000000000000 0.000000000000000
7.840000000000001 0.000000000000000
7.850000000000001 0.000000000000000
7.860000000000000 0.000000000000000
7.870000000000000 0.000000000000000
7.880000000000001 0.000000000000000
7.890000000000001 0.000000000000000
7.900000000000000 0.000000000000000
7.910000000000000 0.000000000000000
7.920000000000001 0.000000000000000
7.930000000000001 0.000000000000000
7.940000000000000 0.000000000000000
7.950000000000000 0.000000000000000
7.960000000000000 0.000000000000000
7.970000000000001 0.000000000000000
7.980000000000000 0.000000000000000
7.990000000000000 0.000000000000000
8.000000000000000 0.000000000000000
8.010000000000000 0.000000000000000
8.020000000000000 0.000000000000000
8.030000000000001 0.000000000000000
8.040000000000001 0.000000000000000
8.050000000000001 0.000000000000000
8.060000000000000 0.000000000000000
8.070000000000000 0.000000000000000
8.080000000000000 0.000000000000000
8.090000000000000 0.000000000000000
8.100000000000000 0.000000000000000
8.110000000000001 0.000000000000000
8.120000000000001 0.000000000000000
8.130000000000001 0.000000000000000
8.140000000000001 0.000000000000000
8.150000000000000 0.000000000000000
8.160000000000000 0.000000000000000
8.170000000000000 0.000000000000000
8.180000000000000 0.000000000000000
8.190000000000001 0.000000000000000
8.200000000000001 0.000000000000000
8.210000000000001 0.000000000000000
8.220000000000001 0.000000000000000
8.230000000000000 0.000000000000000
8.240000000000000 0.000000000000000
8.250000000000000 0.000000000000000
8.260000000000000 0.000000000000000
8.270000000000000 0.000000000000000
8.280000000000001 0.000000000000000
8.290000000000001 0.000000000000000
8.300000000000001 0.000000000000000
8.310000000000000 0.000000000000000
8.320000000000000 0.000000000000000
8.330000000000000 0.000000000000000
8.340000000000000 0.000000000000000
8.350000000000000 0.000000000000000
8.360000000000001 0.000000000000000
8.370000000000001 0.000000000000000
8.380000000000001 0.000000000000000
8.390000000000001 0.000000000000000
8.400000000000000 0.000000000000000
8.410000000000000 0.000000000000000
8.420000000000000 0.000000000000000
8.430000000000000 0.000000000000000
8.440000000000001 0.000000000000000
8.450000000000001 0.000000000000000
8.460000000000001 0.000000000000000
8.470000000000001 0.000000000000000
8.480000000000000 0.000000000000000
8.490000000000000 0.000000000000000
8.500000000000000 0.000000000000000
8.510000000000000 0.000000000000000
8.520000000000000 0.000000000000000
8.530000000000001 0.000000000000000
8.540000000000001 0.000000000000000
8.550000000000001 0.000000000000000
8.560000000000000 0.000000000000000
8.570000000000000 0.000000000000000
8.580000000000000 0.000000000000000
8.590000000000000 0.000000000000000
8.600000000000000 0.000000000000000
8.610000000000001 0.000000000000000
8.620000000000001 0.000000000000000
8.630000000000001 0.000000000000000
8.640000000000001 0.000000000000000
8.650000000000000 0.000000000000000
8.660000000000000 0.000000000000000
8.670000000000000 0.000000000000000
8.680000000000000 0.000000000000000
8.690000000000001 0.000000000000000
8.700000000000001 0.000000000000000
8.710000000000001 0.000000000000000
8.720000000000001 0.000000000000000
8.730000000000000 0.000000000000000
8.740000000000000 0.000000000000000
8.750000000000000 0.000000000000000
8.760000000000000 0.000000000000000
8.770000000000000 0.000000000000000
8.780000000000001 0.000000000000000
8.790000000000001 0.000000000000000
8.800000000000001 0.000000000000000
8.810000000000000 0.000000000000000
8.820000000000000 0.000000000000000
8.830000000000000 0.000000000000000
8.840000000000000 0.000000000000000
8.850000000000000 0.000000000000000
8.860000000000001 0.000000000000000
8.870000000000001 0.000000000000000
8.880000000000001 0.000000000000000
8.890000000000001 0.000000000000000
8.900000000000000 0.000000000000000
8.910000000000000 0.000000000000000
8.920000000000000 0.000000000000000
8.930000000000000 0.000000000000000
8.940000000000001 0.000000000000000
8.950000000000001 0.000000000000000
8.960000000000001 0.000000000000000
8.970000000000001 0.000000000000000
8.980000000000000 0.000000000000000
8.990000000000000 0.000000000000000
9.000000000000000 0.000000000000000
9.010000000000000 0.000000000000000
9.020000000000000 0.000000000000000
9.030000000000001 0.000000000000000
9.040000000000001 0.000000000000000
9.050000000000001 0.000000000000000
9.060000000000000 0.000000000000000
9.070000000000000 0.000000000000000
9.080000000000000 0.000000000000000
9.090000000000000 0.000000000000000
9.100000000000000 0.000000000000000
9.110000000000001 0.000000000000000
9.120000000000001 0.000000000000000
9.130000000000001 0.000000000000000
9.140000000000001 0.000000000000000
9.150000000000000 0.000000000000000
9.160000000000000 0.000000000000000
9.170000000000000 0.000000000000000
9.180000000000000 0.000000000000000
9.190000000000001 0.000000000000000
9.200000000000001 0.000000000000000
9.210000000000001 0.000000000000000
9.220000000000001 0.000000000000000
9.230000000000000 0.000000000000000
9.240000000000000 0.000000000000000
9.250000000000000 0.000000000000000
9.260000000000000 0.000000000000000
9.270000000000000 0.000000000000000
9.280000000000001 0.000000000000000
9.290000000000001 0.000000000000000
9.300000000000001 0.000000000000000
9.310000000000000 0.000000000000000
9.320000000000000 0.000000000000000
9.330000000000000 0.000000000000000
9.340000000000000 0.000000000000000
9.350000000000000 0.000000000000000
9.360000000000001 0.000000000000000
9.370000000000001 0.000000000000000
9.380000000000001 0.000000000000000
9.390000000000001 0.000000000000000
9.400000000000000 0.000000000000000
9.410000000000000 0.000000000000000
9.420000000000000 0.000000000000000
9.430000000000000 0.000000000000000
9.440000000000001 0.000000000000000
9.450000000000001 0.000000000000000
9.460000000000001 0.000000000000000
9.470000000000001 0.000000000000000
9.480000000000000 0.000000000000000
9.490000000000000 0.000000000000000
9.500000000000000 0.000000000000000
9.510000000000000 0.000000000000000
9.520000000000000 0.000000000000000
9.530000000000001 0.000000000000000
9.540000000000001 0.000000000000000
9.550000000000001 0.000000000000000
9.560000000000000 0.000000000000000
9.570000000000000 0.000000000000000
9.580000000000000 0.000000000000000
9.590000000000000 0.000000000000000
9.600000000000000 0.000000000000000
9.610000000000001 0.000000000000000
9.620000000000001 0.000000000000000
9.630000000000001 0.000000000000000
9.640000000000001 0.000000000000000
9.650000000000000 0.000000000000000
9.660000000000000 0.000000000000000
9.670000000000000 0.000000000000000
9.680000000000000 0.000000000000000
9.690000000000001 0.000000000000000
9.700000000000001 0.000000000000000
9.710000000000001 0.000000000000000
9.720000000000001 0.000000000000000
9.730000000000000 0.000000000000000
9.740000000000000 0.000000000000000
9.750000000000000 0.000000000000000
9.760000000000000 0.000000000000000
9.770000000000001 0.000000000000000
9.780000000000001 0.000000000000000
9.790000000000001 0.000000000000000
9.800000000000001 0.000000000000000
9.810000000000000 0.000000000000000
9.820000000000000 0.000000000000000
9.830000000000000 0.000000000000000
9.840000000000000 0.000000000000000
9.850000000000000 0.000000000000000
9.860000000000001 0.000000000000000
9.870000000000001 0.000000000000000
9.880000000000001 0.000000000000000
9.890000000000001 0.000000000000000
9.900000000000000 0.000000000000000
9.910000000000000 0.000000000000000
9.920000000000000 0.000000000000000
9.930000000000000 0.000000000000000
9.940000000000001 0.000000000000000
9.950000000000001 0.000000000000000
9.960000000000001 0.000000000000000
9.970000000000001 0.000000000000000
9.980000000000000 0.000000000000000
9.990000000000000 0.000000000000000
10.000000000000000 0.000000000000000
10.010000000000000 0.000000000000000
10.020000000000000 0.000000000000000
10.029999999999999 0.000000000000000
10.039999999999999 0.000000000000000
10.049999999999999 0.000000000000000
10.059999999999999 0.000000000000000
10.070000000000000 0.000000000000000
10.080000000000000 0.000000000000000
10.090000000000000 0.000000000000000
10.100000000000000 0.000000000000000
10.109999999999999 0.000000000000000
10.119999999999999 0.000000000000000
10.129999999999999 0.000000000000000
10.139999999999999 0.000000000000000
10.150000000000000 0.000000000000000
10.160000000000000 0.000000000000000
10.170000000000000 0.000000000000000
10.180000000000000 0.000000000000000
10.190000000000000 0.000000000000000
10.199999999999999 0.000000000000000
10.209999999999999 0.000000000000000
10.219999999999999 0.000000000000000
10.229999999999999 0.000000000000000
10.240000000000000 0.000000000000000
10.250000000000000 0.000000000000000
10.260000000000000 0.000000000000000
10.270000000000000 0.000000000000000
10.279999999999999 0.000000000000000
10.289999999999999 0.000000000000000
10.299999999999999 0.000000000000000
10.309999999999999 0.000000000000000
10.320000000000000 0.000000000000000
10.330000000000000 0.000000000000000
10.340000000000000 0.000000000000000
10.350000000000000 0.000000000000000
10.359999999999999 0.000000000000000
10.369999999999999 0.000000000000000
10.379999999999999 0.000000000000000
10.389999999999999 0.000000000000000
10.400000000000000 0.000000000000000
10.410000000000000 0.000000000000000
10.420000000000000 0.000000000000000
10.430000000000000 0.000000000000000
10.440000000000000 0.000000000000000
10.449999999999999 0.000000000000000
10.459999999999999 0.000000000000000
10.469999999999999 0.000000000000000
10.480000000000000 0.000000000000000
10.490000000000000 0.000000000000000
10.500000000000000 0.000000000000000
10.510000000000000 0.000000000000000
10.520000000000000 0.000000000000000
10.529999999999999 0.000000000000000
10.539999999999999 0.000000000000000
10.549999999999999 0.000000000000000
10.559999999999999 0.000000000000000
10.570000000000000 0.000000000000000
10.580000000000000 0.000000000000000
10.590000000000000 0.000000000000000
10.600000000000000 0.000000000000000
10.609999999999999 0.000000000000000
10.619999999999999 0.000000000000000
10.629999999999999 0.000000000000000
10.639999999999999 0.000000000000000
10.650000000000000 0.000000000000000
10.660000000000000 0.000000000000000
10.670000000000000 0.000000000000000
10.680000000000000 0.000000000000000
10.690000000000000 0.000000000000000
10.699999999999999 0.000000000000000
10.709999999999999 0.000000000000000
10.719999999999999 0.000000000000000
10.730000000000000 0.000000000000000
10.740000000000000 0.000000000000000
10.750000000000000 0.000000000000000
10.760000000000000 0.000000000000000
10.770000000000000 0.000000000000000
10.779999999999999 0.000000000000000
10.789999999999999 0.000000000000000
10.799999999999999 0.000000000000000
10.809999999999999 0.000000000000000
10.820000000000000 0.000000000000000
10.830000000000000 0.000000000000000
10.840000000000000 0.000000000000000
10.850000000000000 0.000000000000000
10.859999999999999 0.000000000000000
10.869999999999999 0.000000000000000
10.879999999999999 0.000000000000000
10.889999999999999 0.000000000000000
10.900000000000000 0.000000000000000
10.910000000000000 0.000000000000000
10.920000000000000 0.000000000000000
10.930000000000000 0.000000000000000
10.940000000000000 0.000000000000000
10.949999999999999 0.000000000000000
10.959999999999999 0.000000000000000
10.969999999999999 0.000000000000000
10.980000000000000 0.000000000000000
10.990000000000000 0.000000000000000
11.000000000000000 0.000000000000000
11.010000000000000 0.000000000000000
11.020000000000000 0.000000000000000
11.029999999999999 0.000000000000000
11.039999999999999 0.000000000000000
11.049999999999999 0.000000000000000
11.059999999999999 0.000000000000000
11.070000000000000 0.000000000000000
11.080000000000000 0.000000000000000
11.090000000000000 0.000000000000000
11.100000000000000 0.000000000000000
11.109999999999999 0.000000000000000
11.119999999999999 0.000000000000000
11.129999999999999 0.000000000000000
11.139999999999999 0.000000000000000
11.150000000000000 0.000000000000000
11.160000000000000 0.000000000000000
11.170000000000000 0.000000000000000
11.180000000000000 0.000000000000000
11.190000000000000 0.000000000000000
11.199999999999999 0.000000000000000
11.209999999999999 0.000000000000000
11.219999999999999 0.000000000000000
11.230000000000000 0.000000000000000
11.240000000000000 0.000000000000000
11.250000000000000 0.000000000000000
11.260000000000000 0.000000000000000
11.270000000000000 0.000000000000000
11.279999999999999 0.000000000000000
11.289999999999999 0.000000000000000
11.299999999999999 0.000000000000000
11.309999999999999 0.000000000000000
11.320000000000000 0.000000000000000
11.330000000000000 0.000000000000000
11.340000000000000 0.000000000000000
11.350000000000000 0.000000000000000
11.359999999999999 0.000000000000000
11.369999999999999 0.000000000000000
11.379999999999999 0.000000000000000
11.389999999999999 0.000000000000000
11.400000000000000 0.000000000000000
11.410000000000000 0.000000000000000
11.420000000000000 0.000000000000000
11.430000000000000 0.000000000000000
11.440000000000000 0.000000000000000
11.449999999999999 0.000000000000000
11.459999999999999 0.000000000000000
11.469999999999999 0.000000000000000
11.480000000000000 0.000000000000000
11.490000000000000 0.000000000000000
11.500000000000000 0.000000000000000
11.510000000000000 0.000000000000000
11.520000000000000 0.000000000000000
11.529999999999999 0.000000000000000
11.539999999999999 0.000000000000000
11.549999999999999 0.000000000000000
11.559999999999999 0.000000000000000
11.570000000000000 0.000000000000000
11.580000000000000 0.000000000000000
11.590000000000000 0.000000000000000
11.600000000000000 0.000000000000000
11.609999999999999 0.000000000000000
11.619999999999999 0.000000000000000
11.629999999999999 0.000000000000000
11.639999999999999 0.000000000000000
11.650000000000000 0.000000000000000
11.660000000000000 0.000000000000000
11.670000000000000 0.000000000000000
11.680000000000000 0.000000000000000
11.690000000000000 0.000000000000000
11.699999999999999 0.000000000000000
11.709999999999999 0.000000000000000
11.719999999999999 0.000000000000000
11.730000000000000 0.000000000000000
11.740000000000000 0.000000000000000
11.750000000000000 0.000000000000000
11.760000000000000 0.000000000000000
11.770000000000000 0.000000000000000
11.779999999999999 0.000000000000000
11.789999999999999 0.000000000000000
11.799999999999999 0.000000000000000
11.809999999999999 0.000000000000000
11.820000000000000 0.000000000000000
11.830000000000000 0.000000000000000
11.840000000000000 0.000000000000000
11.850000000000000 0.000000000000000
11.859999999999999 0.000000000000000
11.869999999999999 0.000000000000000
11.879999999999999 0.000000000000000
11.889999999999999 0.000000000000000
11.900000000000000 0.000000000000000
11.910000000000000 0.000000000000000
11.920000000000000 0.000000000000000
11.930000000000000 0.000000000000000
11.940000000000000 0.000000000000000
11.949999999999999 0.000000000000000
11.959999999999999 0.000000000000000
11.969999999999999 0.000000000000000
11.980000000000000 0.000000000000000
11.990000000000000 0.000000000000000
12.000000000000000 11.000000000000000
12.010000000000000 11.000000000000000
12.020000000000000 11.000000000000000
12.029999999999999 11.000000000000000
12.039999999999999 11.000000000000000
12.050000000000001 11.000000000000000
12.059999999999999 11.000000000000000
12.070000000000000 11.000000000000000
12.079999999999998 11.000000000000000
12.090000000000000 11.000000000000000
12.100000000000000 11.000000000000000
12.109999999999999 11.000000000000000
12.119999999999999 11.000000000000000
12.129999999999999 11.000000000000000
12.140000000000001 11.000000000000000
12.149999999999999 11.000000000000000
12.160000000000000 11.000000000000000
12.170000000000000 11.000000000000000
12.180000000000000 11.000000000000000
12.190000000000000 11.000000000000000
12.199999999999999 11.000000000000000
12.210000000000001 11.000000000000000
12.219999999999999 11.000000000000000
12.230000000000000 11.000000000000000
12.239999999999998 11.000000000000000
12.250000000000000 11.000000000000000
12.260000000000000 11.000000000000000
12.270000000000000 11.000000000000000
12.279999999999999 11.000000000000000
12.289999999999999 11.000000000000000
12.300000000000001 11.000000000000000
12.309999999999999 11.000000000000000
12.320000000000000 11.000000000000000
12.330000000000000 11.000000000000000
12.340000000000000 11.000000000000000
12.350000000000000 11.000000000000000
12.359999999999999 11.000000000000000
12.369999999999999 11.000000000000000
12.379999999999999 11.000000000000000
12.390000000000001 11.000000000000000
12.399999999999999 11.000000000000000
12.410000000000000 11.000000000000000
12.420000000000000 11.000000000000000
12.430000000000000 11.000000000000000
12.440000000000000 11.000000000000000
12.449999999999999 11.000000000000000
12.460000000000001 11.000000000000000
12.469999999999999 11.000000000000000
12.480000000000000 11.000000000000000
12.489999999999998 11.000000000000000
12.500000000000000 11.000000000000000
12.510000000000000 11.000000000000000
12.520000000000000 11.000000000000000
12.529999999999999 11.000000000000000
12.539999999999999 11.000000000000000
12.550000000000001 11.000000000000000
12.559999999999999 11.000000000000000
12.570000000000000 11.000000000000000
12.580000000000000 11.000000000000000
12.590000000000000 11.000000000000000
12.600000000000000 11.000000000000000
12.609999999999999 11.000000000000000
12.619999999999999 11.000000000000000
12.629999999999999 11.000000000000000
12.640000000000001 11.000000000000000
12.649999999999999 11.000000000000000
12.660000000000000 11.000000000000000
12.670000000000000 11.000000000000000
12.680000000000000 11.000000000000000
12.690000000000000 11.000000000000000
12.699999999999999 11.000000000000000
12.710000000000001 11.000000000000000
12.719999999999999 11.000000000000000
12.730000000000000 11.000000000000000
12.739999999999998 11.000000000000000
12.750000000000000 11.000000000000000
12.760000000000000 11.000000000000000
12.770000000000000 11.000000000000000
12.779999999999999 11.000000000000000
12.789999999999999 11.000000000000000
12.800000000000001 11.000000000000000
12.809999999999999 11.000000000000000
12.820000000000000 11.000000000000000
12.830000000000000 11.000000000000000
12.840000000000000 11.000000000000000
12.850000000000000 11.000000000000000
12.859999999999999 11.000000000000000
12.869999999999999 11.000000000000000
12.879999999999999 11.000000000000000
12.890000000000001 11.000000000000000
12.899999999999999 11.000000000000000
12.910000000000000 11.000000000000000
12.920000000000000 11.000000000000000
12.930000000000000 11.000000000000000
12.940000000000000 11.000000000000000
12.949999999999999 11.000000000000000
12.960000000000001 11.000000000000000
12.969999999999999 11.000000000000000
12.980000000000000 11.000000000000000
12.989999999999998 11.000000000000000
13.000000000000000 11.000000000000000
13.010000000000000 11.000000000000000
13.020000000000000 11.000000000000000
13.029999999999999 11.000000000000000
13.039999999999999 11.000000000000000
13.050000000000001 11.000000000000000
13.059999999999999 11.000000000000000
13.070000000000000 11.000000000000000
13.080000000000000 11.000000000000000
13.090000000000000 11.000000000000000
13.100000000000000 11.000000000000000
13.109999999999999 11.000000000000000
13.120000000000001 11.000000000000000
13.129999999999999 11.000000000000000
13.140000000000001 11.000000000000000
13.149999999999999 11.000000000000000
13.160000000000000 11.000000000000000
13.170000000000000 11.000000000000000
13.180000000000000 11.000000000000000
13.190000000000000 11.000000000000000
13.199999999999999 11.000000000000000
13.210000000000001 11.000000000000000
13.219999999999999 11.000000000000000
13.230000000000000 11.000000000000000
13.239999999999998 11.000000000000000
13.250000000000000 11.000000000000000
13.260000000000000 11.000000000000000
13.270000000000000 11.000000000000000
13.279999999999999 11.000000000000000
13.289999999999999 11.000000000000000
13.300000000000001 11.000000000000000
13.309999999999999 11.000000000000000
13.320000000000000 11.000000000000000
13.330000000000000 11.000000000000000
13.340000000000000 11.000000000000000
13.350000000000000 11.000000000000000
13.359999999999999 11.000000000000000
13.370000000000001 11.000000000000000
13.379999999999999 11.000000000000000
13.390000000000001 11.000000000000000
13.399999999999999 11.000000000000000
13.410000000000000 11.000000000000000
13.420000000000000 11.000000000000000
13.430000000000000 11.000000000000000
13.440000000000000 11.000000000000000
13.449999999999999 11.000000000000000
13.460000000000001 11.000000000000000
13.469999999999999 11.000000000000000
13.480000000000000 11.000000000000000
13.489999999999998 11.000000000000000
13.500000000000000 11.000000000000000
13.510000000000000 11.000000000000000
13.520000000000000 11.000000000000000
13.529999999999999 11.000000000000000
13.539999999999999 11.000000000000000
13.550000000000001 11.000000000000000
13.559999999999999 11.000000000000000
13.570000000000000 11.000000000000000
13.580000000000000 11.000000000000000
13.590000000000000 11.000000000000000
13.600000000000000 11.000000000000000
13.609999999999999 11.000000000000000
13.620000000000001 11.000000000000000
13.629999999999999 11.000000000000000
13.640000000000001 11.000000000000000
13.649999999999999 11.000000000000000
13.660000000000000 11.000000000000000
13.670000000000000 11.000000000000000
13.680000000000000 11.000000000000000
13.690000000000000 11.000000000000000
13.699999999999999 11.000000000000000
13.710000000000001 11.000000000000000
13.719999999999999 11.000000000000000
13.730000000000000 11.000000000000000
13.739999999999998 11.000000000000000
13.750000000000000 11.000000000000000
13.760000000000000 11.000000000000000
13.770000000000000 11.000000000000000
13.779999999999999 11.000000000000000
13.789999999999999 11.000000000000000
13.800000000000001 11.000000000000000
13.809999999999999 11.000000000000000
13.820000000000000 11.000000000000000
13.830000000000000 11.000000000000000
13.840000000000000 11.000000000000000
13.850000000000000 11.000000000000000
13.859999999999999 11.000000000000000
13.870000000000001 11.000000000000000
13.879999999999999 11.000000000000000
13.890000000000001 11.000000000000000
13.899999999999999 11.000000000000000
13.910000000000000 11.000000000000000
13.920000000000000 11.000000000000000
13.930000000000000 11.000000000000000
13.940000000000000 11.000000000000000
13.949999999999999 11.000000000000000
13.960000000000001 11.000000000000000
13.969999999999999 11.000000000000000
13.980000000000000 11.000000000000000
13.989999999999998 11.000000000000000
14.000000000000000 11.000000000000000
14.010000000000000 11.000000000000000
14.020000000000000 11.000000000000000
14.029999999999999 11.000000000000000
14.039999999999999 11.000000000000000
14.050000000000001 11.000000000000000
14.059999999999999 11.000000000000000
14.070000000000000 11.000000000000000
14.080000000000000 11.000000000000000
14.090000000000000 11.000000000000000
14.100000000000000 11.000000000000000
14.109999999999999 11.000000000000000
14.120000000000001 11.000000000000000
14.129999999999999 11.000000000000000
14.140000000000001 11.000000000000000
14.149999999999999 11.000000000000000
14.160000000000000 11.000000000000000
14.170000000000000 11.000000000000000
14.180000000000000 11.000000000000000
14.190000000000000 11.000000000000000
14.199999999999999 11.000000000000000
14.210000000000001 11.000000000000000
14.219999999999999 11.000000000000000
14.230000000000000 11.000000000000000
14.239999999999998 11.000000000000000
14.250000000000000 11.000000000000000
14.260000000000000 11.000000000000000
14.270000000000000 11.000000000000000
14.279999999999999 11.000000000000000
14.289999999999999 11.000000000000000
14.300000000000001 11.000000000000000
14.309999999999999 11.000000000000000
14.320000000000000 11.000000000000000
14.330000000000000 11.000000000000000
14.340000000000000 11.000000000000000
14.350000000000000 11.000000000000000
14.359999999999999 11.000000000000000
14.370000000000001 11.000000000000000
14.379999999999999 11.000000000000000
14.390000000000001 11.000000000000000
14.399999999999999 11.000000000000000
14.410000000000000 11.000000000000000
14.420000000000000 11.000000000000000
14.430000000000000 11.000000000000000
14.440000000000000 11.000000000000000
14.449999999999999 11.000000000000000
14.460000000000001 11.000000000000000
14.469999999999999 11.000000000000000
14.480000000000000 11.000000000000000
14.489999999999998 11.000000000000000
14.500000000000000 11.000000000000000
14.510000000000000 11.000000000000000
14.520000000000000 11.000000000000000
14.529999999999999 11.000000000000000
14.539999999999999 11.000000000000000
14.550000000000001 11.000000000000000
14.559999999999999 11.000000000000000
14.570000000000000 11.000000000000000
14.580000000000000 11.000000000000000
14.590000000000000 11.000000000000000
14.600000000000000 11.000000000000000
14.609999999999999 11.000000000000000
14.620000000000001 11.000000000000000
14.629999999999999 11.000000000000000
14.640000000000001 11.000000000000000
14.649999999999999 11.000000000000000
14.660000000000000 11.000000000000000
14.670000000000000 11.000000000000000
14.680000000000000 11.000000000000000
14.690000000000000 11.000000000000000
14.699999999999999 11.000000000000000
14.710000000000001 11.000000000000000
14.719999999999999 11.000000000000000
14.730000000000000 11.000000000000000
14.739999999999998 11.000000000000000
14.750000000000000 11.000000000000000
14.760000000000000 11.000000000000000
14.770000000000000 11.000000000000000
14.779999999999999 11.000000000000000
14.789999999999999 11.000000000000000
14.800000000000001 11.000000000000000
14.809999999999999 11.000000000000000
14.820000000000000 11.000000000000000
14.830000000000000 11.000000000000000
14.840000000000000 11.000000000000000
14.850000000000000 11.000000000000000
14.859999999999999 11.000000000000000
14.870000000000001 11.000000000000000
14.879999999999999 11.000000000000000
14.890000000000001 11.000000000000000
14.899999999999999 11.000000000000000
14.910000000000000 11.000000000000000
14.920000000000000 11.000000000000000
14.930000000000000 11.000000000000000
14.940000000000000 11.000000000000000
14.949999999999999 11.000000000000000
14.960000000000001 11.000000000000000
14.969999999999999 11.000000000000000
14.980000000000000 11.000000000000000
14.989999999999998 11.000000000000000
15.000000000000000 11.000000000000000
15.010000000000000 11.000000000000000
15.020000000000000 11.000000000000000
15.029999999999999 11.000000000000000
15.039999999999999 11.000000000000000
15.050000000000001 11.000000000000000
15.059999999999999 11.000000000000000
15.070000000000000 11.000000000000000
15.080000000000000 11.000000000000000
15.090000000000000 11.000000000000000
15.100000000000000 11.000000000000000
15.109999999999999 11.000000000000000
15.120000000000001 11.000000000000000
15.129999999999999 11.000000000000000
15.140000000000001 11.000000000000000
15.149999999999999 11.000000000000000
15.160000000000000 11.000000000000000
15.170000000000000 11.000000000000000
15.180000000000000 11.000000000000000
15.190000000000000 11.000000000000000
15.199999999999999 11.000000000000000
15.210000000000001 11.000000000000000
15.219999999999999 11.000000000000000
15.230000000000000 11.000000000000000
15.240000000000000 11.000000000000000
15.250000000000000 11.000000000000000
15.260000000000000 11.000000000000000
15.270000000000000 11.000000000000000
15.279999999999999 11.000000000000000
15.289999999999999 11.000000000000000
15.300000000000001 11.000000000000000
15.309999999999999 11.000000000000000
15.320000000000000 11.000000000000000
15.330000000000000 11.000000000000000
15.340000000000000 11.000000000000000
15.350000000000000 11.000000000000000
15.359999999999999 11.000000000000000
15.370000000000001 11.000000000000000
15.379999999999999 11.000000000000000
15.390000000000001 11.000000000000000
15.399999999999999 11.000000000000000
15.410000000000000 11.000000000000000
15.420000000000000 11.000000000000000
15.430000000000000 11.000000000000000
15.440000000000000 11.000000000000000
15.449999999999999 11.000000000000000
15.460000000000001 11.000000000000000
15.469999999999999 11.000000000000000
15.480000000000000 11.000000000000000
15.490000000000000 11.000000000000000
15.500000000000000 11.000000000000000
15.510000000000000 11.000000000000000
15.520000000000000 11.000000000000000
15.529999999999999 11.000000000000000
15.539999999999999 11.000000000000000
15.550000000000001 11.000000000000000
15.559999999999999 11.000000000000000
15.570000000000000 11.000000000000000
15.580000000000000 11.000000000000000
15.590000000000000 11.000000000000000
15.600000000000000 11.000000000000000
15.609999999999999 11.000000000000000
15.620000000000001 11.000000000000000
15.629999999999999 11.000000000000000
15.640000000000001 11.000000000000000
15.649999999999999 11.000000000000000
15.660000000000000 11.000000000000000
15.670000000000000 11.000000000000000
15.680000000000000 11.000000000000000
15.690000000000000 11.000000000000000
15.699999999999999 11.000000000000000
15.710000000000001 11.000000000000000
15.719999999999999 11.000000000000000
15.730000000000000 11.000000000000000
15.740000000000000 11.000000000000000
15.750000000000000 11.000000000000000
15.760000000000000 11.000000000000000
15.770000000000000 11.000000000000000
15.779999999999999 11.000000000000000
15.789999999999999 11.000000000000000
15.800000000000001 11.000000000000000
15.809999999999999 11.000000000000000
15.820000000000000 11.000000000000000
15.830000000000000 11.000000000000000
15.840000000000000 11.000000000000000
15.850000000000000 11.000000000000000
15.859999999999999 11.000000000000000
15.870000000000001 11.000000000000000
15.879999999999999 11.000000000000000
15.890000000000001 11.000000000000000
15.899999999999999 11.000000000000000
15.910000000000000 11.000000000000000
15.920000000000000 11.000000000000000
15.930000000000000 11.000000000000000
15.940000000000000 11.000000000000000
15.949999999999999 11.000000000000000
15.960000000000001 11.000000000000000
15.969999999999999 11.000000000000000
15.980000000000000 11.000000000000000
15.990000000000000 11.000000000000000
16.000000000000000 11.000000000000000
16.009999999999998 11.000000000000000
16.020000000000000 11.000000000000000
16.030000000000001 11.000000000000000
16.039999999999999 11.000000000000000
16.050000000000001 11.000000000000000
16.059999999999999 11.000000000000000
16.070000000000000 11.000000000000000
16.079999999999998 11.000000000000000
16.090000000000000 11.000000000000000
16.100000000000001 11.000000000000000
16.109999999999999 11.000000000000000
16.120000000000001 11.000000000000000
16.129999999999999 11.000000000000000
16.140000000000001 11.000000000000000
16.149999999999999 11.000000000000000
16.160000000000000 11.000000000000000
16.170000000000002 11.000000000000000
16.180000000000000 11.000000000000000
16.190000000000001 11.000000000000000
16.199999999999999 11.000000000000000
16.210000000000001 11.000000000000000
16.219999999999999 11.000000000000000
16.230000000000000 11.000000000000000
16.239999999999998 11.000000000000000
16.250000000000000 11.000000000000000
16.259999999999998 11.000000000000000
16.270000000000000 11.000000000000000
16.280000000000001 11.000000000000000
16.289999999999999 11.000000000000000
16.300000000000001 11.000000000000000
16.309999999999999 11.000000000000000
16.320000000000000 11.000000000000000
16.329999999999998 11.000000000000000
16.340000000000000 11.000000000000000
16.350000000000001 11.000000000000000
16.359999999999999 11.000000000000000
16.370000000000001 11.000000000000000
16.379999999999999 11.000000000000000
16.390000000000001 11.000000000000000
16.399999999999999 11.000000000000000
16.410000000000000 11.000000000000000
16.420000000000002 11.000000000000000
16.430000000000000 11.000000000000000
16.440000000000001 11.000000000000000
16.449999999999999 11.000000000000000
16.460000000000001 11.000000000000000
16.469999999999999 11.000000000000000
16.480000000000000 11.000000000000000
16.489999999999998 11.000000000000000
16.500000000000000 11.000000000000000
16.509999999999998 11.000000000000000
16.520000000000000 11.000000000000000
16.530000000000001 11.000000000000000
16.539999999999999 11.000000000000000
16.550000000000001 11.000000000000000
16.559999999999999 11.000000000000000
16.570000000000000 11.000000000000000
16.579999999999998 11.000000000000000
16.590000000000000 11.000000000000000
16.600000000000001 11.000000000000000
16.609999999999999 11.000000000000000
16.620000000000001 11.000000000000000
16.629999999999999 11.000000000000000
16.640000000000001 11.000000000000000
16.649999999999999 11.000000000000000
16.660000000000000 11.000000000000000
16.670000000000002 11.000000000000000
16.680000000000000 11.000000000000000
16.690000000000001 11.000000000000000
16.699999999999999 11.000000000000000
16.710000000000001 11.000000000000000
16.719999999999999 11.000000000000000
16.730000000000000 11.000000000000000
16.739999999999998 11.000000000000000
16.750000000000000 11.000000000000000
16.759999999999998 11.000000000000000
16.770000000000000 11.000000000000000
16.780000000000001 11.000000000000000
16.789999999999999 11.000000000000000
16.800000000000001 11.000000000000000
16.809999999999999 11.000000000000000
16.820000000000000 11.000000000000000
16.829999999999998 11.000000000000000
16.840000000000000 11.000000000000000
16.850000000000001 11.000000000000000
16.859999999999999 11.000000000000000
16.870000000000001 11.000000000000000
16.879999999999999 11.000000000000000
16.890000000000001 11.000000000000000
16.899999999999999 11.000000000000000
16.910000000000000 11.000000000000000
16.920000000000002 11.000000000000000
16.930000000000000 11.000000000000000
16.940000000000001 11.000000000000000
16.949999999999999 11.000000000000000
16.960000000000001 11.000000000000000
16.969999999999999 11.000000000000000
16.980000000000000 11.000000000000000
16.989999999999998 11.000000000000000
17.000000000000000 11.000000000000000
17.009999999999998 11.000000000000000
17.020000000000000 11.000000000000000
17.030000000000001 11.000000000000000
17.039999999999999 11.000000000000000
17.050000000000001 11.000000000000000
17.059999999999999 11.000000000000000
17.070000000000000 11.000000000000000
17.079999999999998 11.000000000000000
17.090000000000000 11.000000000000000
17.100000000000001 11.000000000000000
17.109999999999999 11.000000000000000
17.120000000000001 11.000000000000000
17.129999999999999 11.000000000000000
17.140000000000001 11.000000000000000
17.149999999999999 11.000000000000000
17.160000000000000 11.000000000000000
17.170000000000002 11.000000000000000
17.180000000000000 11.000000000000000
17.190000000000001 11.000000000000000
17.199999999999999 11.000000000000000
17.210000000000001 11.000000000000000
17.219999999999999 11.000000000000000
17.230000000000000 11.000000000000000
17.239999999999998 11.000000000000000
17.250000000000000 11.000000000000000
17.259999999999998 11.000000000000000
17.270000000000000 11.000000000000000
17.280000000000001 11.000000000000000
17.289999999999999 11.000000000000000
17.300000000000001 11.000000000000000
17.309999999999999 11.000000000000000
17.320000000000000 11.000000000000000
17.329999999999998 11.000000000000000
17.340000000000000 11.000000000000000
17.350000000000001 11.000000000000000
17.359999999999999 11.000000000000000
17.370000000000001 11.000000000000000
17.379999999999999 11.000000000000000
17.390000000000001 11.000000000000000
17.399999999999999 11.000000000000000
17.410000000000000 11.000000000000000
17.420000000000002 11.000000000000000
17.430000000000000 11.000000000000000
17.440000000000001 11.000000000000000
17.449999999999999 11.000000000000000
17.460000000000001 11.000000000000000
17.469999999999999 11.000000000000000
17.480000000000000 11.000000000000000
17.489999999999998 11.000000000000000
17.500000000000000 11.000000000000000
17.509999999999998 11.000000000000000
17.520000000000000 11.000000000000000
17.530000000000001 11.000000000000000
17.539999999999999 11.000000000000000
17.550000000000001 11.000000000000000
17.559999999999999 11.000000000000000
17.570000000000000 11.000000000000000
17.579999999999998 11.000000000000000
17.590000000000000 11.000000000000000
17.600000000000001 11.000000000000000
17.609999999999999 11.000000000000000
17.620000000000001 11.000000000000000
17.629999999999999 11.000000000000000
17.640000000000001 11.000000000000000
17.649999999999999 11.000000000000000
17.660000000000000 11.000000000000000
17.670000000000002 11.000000000000000
17.680000000000000 11.000000000000000
17.690000000000001 11.000000000000000
17.699999999999999 11.000000000000000
17.710000000000001 11.000000000000000
17.719999999999999 11.000000000000000
17.730000000000000 11.000000000000000
17.739999999999998 11.000000000000000
17.750000000000000 11.000000000000000
17.759999999999998 11.000000000000000
17.770000000000000 11.000000000000000
17.780000000000001 11.000000000000000
17.789999999999999 11.000000000000000
17.800000000000001 11.000000000000000
17.809999999999999 11.000000000000000
17.820000000000000 11.000000000000000
17.829999999999998 11.000000000000000
17.840000000000000 11.000000000000000
17.850000000000001 11.000000000000000
17.859999999999999 11.000000000000000
17.870000000000001 11.000000000000000
17.879999999999999 11.000000000000000
17.890000000000001 11.000000000000000
17.899999999999999 11.000000000000000
17.910000000000000 11.000000000000000
17.920000000000002 11.000000000000000
17.930000000000000 11.000000000000000
17.940000000000001 11.000000000000000
17.949999999999999 11.000000000000000
17.960000000000001 11.000000000000000
17.969999999999999 11.000000000000000
17.980000000000000 11.000000000000000
17.989999999999998 11.000000000000000
18.000000000000000 15.000000000000000
18.010000000000002 15.000000000000000
18.020000000000000 15.000000000000000
18.030000000000001 15.000000000000000
18.039999999999999 15.000000000000000
18.050000000000001 15.000000000000000
18.059999999999999 15.000000000000000
18.070000000000000 15.000000000000000
18.079999999999998 15.000000000000000
18.090000000000000 15.000000000000000
18.100000000000001 15.000000000000000
18.109999999999999 15.000000000000000
18.120000000000001 15.000000000000000
18.129999999999999 15.000000000000000
18.140000000000001 15.000000000000000
18.149999999999999 15.000000000000000
18.160000000000000 15.000000000000000
18.170000000000002 15.000000000000000
18.180000000000000 15.000000000000000
18.190000000000001 15.000000000000000
18.199999999999999 15.000000000000000
18.210000000000001 15.000000000000000
18.219999999999999 15.000000000000000
18.230000000000000 15.000000000000000
18.239999999999998 15.000000000000000
18.250000000000000 15.000000000000000
18.260000000000002 15.000000000000000
18.270000000000000 15.000000000000000
18.280000000000001 15.000000000000000
18.289999999999999 15.000000000000000
18.300000000000001 15.000000000000000
18.309999999999999 15.000000000000000
18.320000000000000 15.000000000000000
18.329999999999998 15.000000000000000
18.340000000000000 15.000000000000000
18.350000000000001 15.000000000000000
18.359999999999999 15.000000000000000
18.370000000000001 15.000000000000000
18.379999999999999 15.000000000000000
18.390000000000001 15.000000000000000
18.399999999999999 15.000000000000000
18.410000000000000 15.000000000000000
18.420000000000002 15.000000000000000
18.430000000000000 15.000000000000000
18.440000000000001 15.000000000000000
18.449999999999999 15.000000000000000
18.460000000000001 15.000000000000000
18.469999999999999 15.000000000000000
18.480000000000000 15.000000000000000
18.489999999999998 15.000000000000000
18.500000000000000 15.000000000000000
18.510000000000002 15.000000000000000
18.520000000000000 15.000000000000000
18.530000000000001 15.000000000000000
18.539999999999999 15.000000000000000
18.550000000000001 15.000000000000000
18.559999999999999 15.000000000000000
18.570000000000000 15.000000000000000
18.579999999999998 15.000000000000000
18.590000000000000 15.000000000000000
18.600000000000001 15.000000000000000
18.609999999999999 15.000000000000000
18.620000000000001 15.000000000000000
18.629999999999999 15.000000000000000
18.640000000000001 15.000000000000000
18.649999999999999 15.000000000000000
18.660000000000000 15.000000000000000
18.670000000000002 15.000000000000000
18.680000000000000 15.000000000000000
18.690000000000001 15.000000000000000
18.699999999999999 15.000000000000000
18.710000000000001 15.000000000000000
18.719999999999999 15.000000000000000
18.730000000000000 15.000000000000000
18.739999999999998 15.000000000000000
18.750000000000000 15.000000000000000
18.760000000000002 15.000000000000000
18.770000000000000 15.000000000000000
18.780000000000001 15.000000000000000
18.789999999999999 15.000000000000000
18.800000000000001 15.000000000000000
18.809999999999999 15.000000000000000
18.820000000000000 15.000000000000000
18.829999999999998 15.000000000000000
18.840000000000000 15.000000000000000
18.850000000000001 15.000000000000000
18.859999999999999 15.000000000000000
18.870000000000001 15.000000000000000
18.879999999999999 15.000000000000000
18.890000000000001 15.000000000000000
18.899999999999999 15.000000000000000
18.910000000000000 15.000000000000000
18.920000000000002 15.000000000000000
18.930000000000000 15.000000000000000
18.940000000000001 15.000000000000000
18.949999999999999 15.000000000000000
18.960000000000001 15.000000000000000
18.969999999999999 15.000000000000000
18.980000000000000 15.000000000000000
18.989999999999998 15.000000000000000
19.000000000000000 15.000000000000000
19.010000000000002 15.000000000000000
19.020000000000000 15.000000000000000
19.030000000000001 15.000000000000000
19.039999999999999 15.000000000000000
19.050000000000001 15.000000000000000
19.059999999999999 15.000000000000000
19.070000000000000 15.000000000000000
19.079999999999998 15.000000000000000
19.090000000000000 15.000000000000000
19.100000000000001 15.000000000000000
19.109999999999999 15.000000000000000
19.120000000000001 15.000000000000000
19.129999999999999 15.000000000000000
19.140000000000001 15.000000000000000
19.149999999999999 15.000000000000000
19.160000000000000 15.000000000000000
19.170000000000002 15.000000000000000
19.180000000000000 15.000000000000000
19.190000000000001 15.000000000000000
19.199999999999999 15.000000000000000
19.210000000000001 15.000000000000000
19.219999999999999 15.000000000000000
19.230000000000000 15.000000000000000
19.239999999999998 15.000000000000000
19.250000000000000 15.000000000000000
19.260000000000002 15.000000000000000
19.270000000000000 15.000000000000000
19.280000000000001 15.000000000000000
19.289999999999999 15.000000000000000
19.300000000000001 15.000000000000000
19.309999999999999 15.000000000000000
19.320000000000000 15.000000000000000
19.329999999999998 15.000000000000000
19.340000000000000 15.000000000000000
19.350000000000001 15.000000000000000
19.359999999999999 15.000000000000000
19.370000000000001 15.000000000000000
19.379999999999999 15.000000000000000
19.390000000000001 15.000000000000000
19.399999999999999 15.000000000000000
19.410000000000000 15.000000000000000
19.420000000000002 15.000000000000000
19.430000000000000 15.000000000000000
19.440000000000001 15.000000000000000
19.449999999999999 15.000000000000000
19.460000000000001 15.000000000000000
19.469999999999999 15.000000000000000
19.480000000000000 15.000000000000000
19.489999999999998 15.000000000000000
19.500000000000000 15.000000000000000
19.510000000000002 15.000000000000000
19.520000000000000 15.000000000000000
19.530000000000001 15.000000000000000
19.539999999999999 15.000000000000000
19.550000000000001 15.000000000000000
19.559999999999999 15.000000000000000
19.570000000000000 15.000000000000000
19.579999999999998 15.000000000000000
19.590000000000000 15.000000000000000
19.600000000000001 15.000000000000000
19.609999999999999 15.000000000000000
19.620000000000001 15.000000000000000
19.629999999999999 15.000000000000000
19.640000000000001 15.000000000000000
19.649999999999999 15.000000000000000
19.660000000000000 15.000000000000000
19.670000000000002 15.000000000000000
19.680000000000000 15.000000000000000
19.690000000000001 15.000000000000000
19.699999999999999 15.000000000000000
19.710000000000001 15.000000000000000
19.719999999999999 15.000000000000000
19.730000000000000 15.000000000000000
19.739999999999998 15.000000000000000
19.750000000000000 15.000000000000000
19.760000000000002 15.000000000000000
19.770000000000000 15.000000000000000
19.780000000000001 15.000000000000000
19.789999999999999 15.000000000000000
19.800000000000001 15.000000000000000
19.809999999999999 15.000000000000000
19.820000000000000 15.000000000000000
19.829999999999998 15.000000000000000
19.840000000000000 15.000000000000000
19.850000000000001 15.000000000000000
19.859999999999999 15.000000000000000
19.870000000000001 15.000000000000000
19.879999999999999 15.000000000000000
19.890000000000001 15.000000000000000
19.899999999999999 15.000000000000000
19.910000000000000 15.000000000000000
19.920000000000002 15.000000000000000
19.930000000000000 15.000000000000000
19.940000000000001 15.000000000000000
19.949999999999999 15.000000000000000
19.960000000000001 15.000000000000000
19.969999999999999 15.000000000000000
19.980000000000000 15.000000000000000
19.989999999999998 15.000000000000000


==> fig/Wdneq0/muHat1.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 -0.000000000000334
0.020000000000000 0.000000000000526
0.030000000000000 -0.000000000000128
0.040000000000000 -0.000000000000185
0.050000000000000 0.000000000000025
0.060000000000000 -0.000000000000185
0.070000000000000 -0.000000000000198
0.080000000000000 -0.000000000000216
0.090000000000000 0.000000000000124
0.100000000000000 0.000000000000198
0.110000000000000 0.000000000000193
0.120000000000000 0.000000000000044
0.130000000000000 0.000000000000252
0.140000000000000 0.000000000000105
0.150000000000000 0.000000000000376
0.160000000000000 0.000000000000047
0.170000000000000 0.000000000000137
0.180000000000000 0.000000000000373
0.190000000000000 0.000000000000450
0.200000000000000 0.000000000000095
0.210000000000000 0.000000000000106
0.220000000000000 -0.000000000000060
0.230000000000000 -0.000000000000367
0.240000000000000 -0.000000000000465
0.250000000000000 0.000000000000369
0.260000000000000 -0.000000000000187
0.270000000000000 0.000000000000793
0.280000000000000 -0.000000000000057
0.290000000000000 0.000000000000522
0.300000000000000 -0.000000000000058
0.310000000000000 0.000000000000052
0.320000000000000 0.000000000000047
0.330000000000000 -0.000000000000169
0.340000000000000 -0.000000000000211
0.350000000000000 0.000000000000160
0.360000000000000 -0.000000000000063
0.370000000000000 0.000000000000148
0.380000000000000 0.000000000000186
0.390000000000000 0.000000000000223
0.400000000000000 0.000000000000214
0.410000000000000 -0.000000000000043
0.420000000000000 -0.000000000000243
0.430000000000000 -0.000000000000165
0.440000000000000 0.000000000000236
0.450000000000000 -0.000000000000154
0.460000000000000 -0.000000000000186
0.470000000000000 -0.000000000000115
0.480000000000000 0.000000000000365
0.490000000000000 0.000000000000088
0.500000000000000 -0.000000000000366
0.510000000000000 -0.000000000000165
0.520000000000000 -0.000000000000130
0.530000000000000 0.000000000000135
0.540000000000000 -0.000000000000176
0.550000000000000 -0.000000000000017
0.560000000000000 -0.000000000000466
0.570000000000000 -0.000000000000000
0.580000000000000 -0.000000000000190
0.590000000000000 -0.000000000000147
0.600000000000000 0.000000000000323
0.610000000000000 -0.000000000000151
0.620000000000000 0.000000000000133
0.630000000000000 -0.000000000000182
0.640000000000000 0.000000000000138
0.650000000000000 -0.000000000000137
0.660000000000000 0.000000000000431
0.670000000000000 0.000000000000076
0.680000000000000 -0.000000000000096
0.690000000000000 -0.000000000000236
0.700000000000000 -0.000000000000137
0.710000000000000 -0.000000000000032
0.720000000000000 0.000000000000167
0.730000000000000 0.000000000000211
0.740000000000000 -0.000000000000355
0.750000000000000 -0.000000000000100
0.760000000000000 -0.000000000000230
0.770000000000000 0.000000000000115
0.780000000000000 -0.000000000000219
0.790000000000000 0.000000000000113
0.800000000000000 -0.000000000000277
0.810000000000000 -0.000000000000106
0.820000000000000 0.000000000000154
0.830000000000000 0.000000000000073
0.840000000000000 0.000000000000077
0.850000000000000 0.000000000000169
0.860000000000000 -0.000000000000056
0.870000000000000 0.000000000000323
0.880000000000000 0.000000000000174
0.890000000000000 0.000000000000133
0.900000000000000 0.000000000000528
0.910000000000000 0.000000000000008
0.920000000000000 0.000000000000459
0.930000000000000 -0.000000000000135
0.940000000000000 0.000000000000268
0.950000000000000 -0.000000000000277
0.960000000000000 -0.000000000000059
0.970000000000000 -0.000000000000600
0.980000000000000 0.000000000000408
0.990000000000000 -0.000000000000004
1.000000000000000 -0.000000000000117
1.010000000000000 0.000000000000055
1.020000000000000 0.000000000000220
1.030000000000000 0.000000000000275
1.040000000000000 -0.000000000000091
1.050000000000000 0.000000000000121
1.060000000000000 -0.000000000000123
1.070000000000000 -0.000000000000264
1.080000000000000 0.000000000000034
1.090000000000000 -0.000000000000007
1.100000000000000 0.000000000000002
1.110000000000000 -0.000000000000046
1.120000000000000 0.000000000000351
1.130000000000000 0.000000000000098
1.140000000000000 -0.000000000000386
1.150000000000000 -0.000000000000117
1.160000000000000 -0.000000000000020
1.170000000000000 0.000000000000010
1.180000000000000 -0.000000000000231
1.190000000000000 -0.000000000000036
1.200000000000000 -0.000000000000225
1.210000000000000 -0.000000000000055
1.220000000000000 -0.000000000000301
1.230000000000000 0.000000000000157
1.240000000000000 0.000000000000338
1.250000000000000 0.000000000000103
1.260000000000000 0.000000000000100
1.270000000000000 -0.000000000000191
1.280000000000000 -0.000000000000206
1.290000000000000 -0.000000000000187
1.300000000000000 -0.000000000000111
1.310000000000000 0.000000000000173
1.320000000000000 0.000000000000063
1.330000000000000 0.000000000000115
1.340000000000000 -0.000000000000358
1.350000000000000 0.000000000000068
1.360000000000000 -0.000000000000137
1.370000000000000 0.000000000000051
1.380000000000000 0.000000000000153
1.390000000000000 -0.000000000000098
1.400000000000000 -0.000000000000129
1.410000000000000 -0.000000000000039
1.420000000000000 0.000000000000180
1.430000000000000 -0.000000000000015
1.440000000000000 0.000000000000055
1.450000000000000 -0.000000000000364
1.460000000000000 0.000000000000105
1.470000000000000 0.000000000000179
1.480000000000000 0.000000000000113
1.490000000000000 0.000000000000230
1.500000000000000 -0.000000000000142
1.510000000000000 0.000000000000038
1.520000000000000 0.000000000000025
1.530000000000000 0.000000000000048
1.540000000000000 0.000000000000151
1.550000000000000 -0.000000000000061
1.560000000000000 0.000000000000014
1.570000000000000 -0.000000000000011
1.580000000000000 0.000000000000105
1.590000000000000 -0.000000000000151
1.600000000000000 -0.000000000000010
1.610000000000000 0.000000000000126
1.620000000000000 0.000000000000174
1.630000000000000 -0.000000000000017
1.640000000000000 0.000000000000222
1.650000000000000 0.000000000000151
1.660000000000000 -0.000000000000091
1.670000000000000 -0.000000000000306
1.680000000000000 0.000000000000112
1.690000000000000 0.000000000000020
1.700000000000000 0.000000000000021
1.710000000000000 -0.000000000000237
1.720000000000000 0.000000000000088
1.730000000000000 -0.000000000000061
1.740000000000000 -0.000000000000071
1.750000000000000 0.000000000000062
1.760000000000000 -0.000000000000131
1.770000000000000 0.000000000000065
1.780000000000000 -0.000000000000068
1.790000000000000 0.000000000000234
1.800000000000000 0.000000000000361
1.810000000000000 -0.000000000000106
1.820000000000000 -0.000000000000044
1.830000000000000 -0.000000000000068
1.840000000000000 0.000000000000098
1.850000000000000 -0.000000000000075
1.860000000000000 -0.000000000000183
1.870000000000000 -0.000000000000018
1.880000000000000 0.000000000000140
1.890000000000000 -0.000000000000008
1.900000000000000 0.000000000000148
1.910000000000000 0.000000000000058
1.920000000000000 0.000000000000304
1.930000000000000 -0.000000000000103
1.940000000000000 -0.000000000000111
1.950000000000000 -0.000000000000092
1.960000000000000 -0.000000000000360
1.970000000000000 0.000000000000086
1.980000000000000 -0.000000000000067
1.990000000000000 -0.000000000000002
2.000000000000000 0.000000000000053
2.010000000000000 -0.005330503145730
2.020000000000000 0.002304897104412
2.030000000000000 0.002790539489753
2.040000000000000 0.001910505337939
2.050000000000000 0.001113461353044
2.060000000000000 0.000610418513875
2.070000000000000 0.000332024842391
2.080000000000000 0.000187187180611
2.090000000000000 0.000113621723604
2.100000000000000 0.000075953447384
2.110000000000000 0.000055819037482
2.120000000000000 0.000044174303283
2.130000000000000 0.000036706611481
2.140000000000000 0.000031394745621
2.150000000000000 0.000027292690068
2.160000000000000 0.000023948607645
2.170000000000000 0.000021135446222
2.180000000000000 0.000018728675403
2.190000000000000 0.000016651601869
2.200000000000000 0.000014851065528
2.210000000000000 0.000013286582374
2.220000000000000 0.000011925376620
2.230000000000000 0.000010739977619
2.240000000000000 0.000009706936246
2.250000000000000 0.000008806069615
2.260000000000000 0.000008019917194
2.270000000000000 0.000007333356539
2.280000000000000 0.000006733271991
2.290000000000000 0.000006208282162
2.300000000000000 0.000005748511107
2.310000000000000 0.000005345387464
2.320000000000000 0.000004991473240
2.330000000000000 0.000004680315459
2.340000000000000 0.000004406306270
2.350000000000000 0.000004164582297
2.360000000000000 0.000003950925616
2.370000000000000 0.000003761668071
2.380000000000000 0.000003593630774
2.390000000000000 0.000003444053711
2.400000000000000 0.000003310538771
2.410000000000000 0.000003191007714
2.420000000000000 0.000003083651239
2.430000000000000 0.000002986905543
2.440000000000000 0.000002899405687
2.450000000000000 0.000002819973664
2.460000000000000 0.000002747581357
2.470000000000000 0.000002681337632
2.480000000000000 0.000002620468791
2.490000000000000 0.000002564304551
2.500000000000000 0.000002512261266
2.510000000000000 0.000002463829873
2.520000000000000 0.000002418571438
2.530000000000000 0.000002376103698
2.540000000000000 0.000002336094886
2.550000000000000 0.000002298255106
2.560000000000000 0.000002262332247
2.570000000000000 0.000002228109400
2.580000000000000 0.000002195396228
2.590000000000000 0.000002164027959
2.600000000000000 0.000002133860583
2.610000000000000 0.000002104768160
2.620000000000000 0.000002076642600
2.630000000000000 0.000002049387742
2.640000000000000 0.000002022924631
2.650000000000000 0.000001997176124
2.660000000000000 0.000001972080493
2.670000000000000 0.000001947584473
2.680000000000000 0.000001923637934
2.690000000000000 0.000001900200038
2.700000000000000 0.000001877233570
2.710000000000000 0.000001854704662
2.720000000000000 0.000001832587351
2.730000000000000 0.000001810856035
2.740000000000000 0.000001789486427
2.750000000000000 0.000001768462484
2.760000000000000 0.000001747764592
2.770000000000000 0.000001727377364
2.780000000000000 0.000001707288166
2.790000000000000 0.000001687484706
2.800000000000000 0.000001667956445
2.810000000000000 0.000001648694060
2.820000000000000 0.000001629687403
2.830000000000000 0.000001610929605
2.840000000000000 0.000001592412624
2.850000000000000 0.000001574131557
2.860000000000000 0.000001556079310
2.870000000000000 0.000001538251734
2.880000000000000 0.000001520642401
2.890000000000000 0.000001503247260
2.900000000000000 0.000001486062310
2.910000000000000 0.000001469084571
2.920000000000000 0.000001452306284
2.930000000000000 0.000001435727830
2.940000000000000 0.000001419345899
2.950000000000000 0.000001403155227
2.960000000000000 0.000001387153562
2.970000000000000 0.000001371340294
2.980000000000000 0.000001355709233
2.990000000000000 0.000001340259583
3.000000000000000 0.000001324989952
3.010000000000000 0.000001309895440
3.020000000000000 0.000001294974031
3.030000000000000 0.000001280225897
3.040000000000000 0.000001265646697
3.050000000000000 0.000001251235000
3.060000000000000 0.000001236987716
3.070000000000000 0.000001222904315
3.080000000000000 0.000001208982203
3.090000000000000 0.000001195219116
3.100000000000000 0.000001181613575
3.110000000000000 0.000001168163801
3.120000000000000 0.000001154867542
3.130000000000000 0.000001141722069
3.140000000000000 0.000001128729033
3.150000000000000 0.000001115881686
3.160000000000000 0.000001103181642
3.170000000000000 0.000001090625896
3.180000000000000 0.000001078213364
3.190000000000000 0.000001065942221
3.200000000000000 0.000001053811834
3.210000000000000 0.000001041818779
3.220000000000000 0.000001029962695
3.230000000000000 0.000001018241439
3.240000000000000 0.000001006652887
3.250000000000000 0.000000995197349
3.260000000000000 0.000000983873047
3.270000000000000 0.000000972675608
3.280000000000000 0.000000961607135
3.290000000000000 0.000000950664683
3.300000000000000 0.000000939846957
3.310000000000000 0.000000929150145
3.320000000000000 0.000000918577399
3.330000000000000 0.000000908124781
3.340000000000000 0.000000897790932
3.350000000000000 0.000000887573966
3.360000000000000 0.000000877473443
3.370000000000000 0.000000867487786
3.380000000000000 0.000000857615756
3.390000000000000 0.000000847857033
3.400000000000000 0.000000838207920
3.410000000000000 0.000000828669740
3.420000000000000 0.000000819240111
3.430000000000000 0.000000809918112
3.440000000000000 0.000000800700573
3.450000000000000 0.000000791590074
3.460000000000000 0.000000782581705
3.470000000000000 0.000000773676325
3.480000000000000 0.000000764871127
3.490000000000000 0.000000756168275
3.500000000000000 0.000000747564217
3.510000000000000 0.000000739056611
3.520000000000000 0.000000730646168
3.530000000000000 0.000000722332003
3.540000000000000 0.000000714113199
3.550000000000000 0.000000705987454
3.560000000000000 0.000000697952306
3.570000000000000 0.000000690008977
3.580000000000000 0.000000682158190
3.590000000000000 0.000000674396318
3.600000000000000 0.000000666722250
3.610000000000000 0.000000659133366
3.620000000000000 0.000000651634583
3.630000000000000 0.000000644218404
3.640000000000000 0.000000636887793
3.650000000000000 0.000000629639948
3.660000000000000 0.000000622475305
3.670000000000000 0.000000615391720
3.680000000000000 0.000000608388639
3.690000000000000 0.000000601465080
3.700000000000000 0.000000594622271
3.710000000000000 0.000000587855230
3.720000000000000 0.000000581165009
3.730000000000000 0.000000574551815
3.740000000000000 0.000000568014074
3.750000000000000 0.000000561550412
3.760000000000000 0.000000555159456
3.770000000000000 0.000000548842961
3.780000000000000 0.000000542596964
3.790000000000000 0.000000536422540
3.800000000000000 0.000000530318808
3.810000000000000 0.000000524283130
3.820000000000000 0.000000518317289
3.830000000000000 0.000000512419389
3.840000000000000 0.000000506588692
3.850000000000000 0.000000500823306
3.860000000000000 0.000000495124449
3.870000000000000 0.000000489490128
3.880000000000000 0.000000483919648
3.890000000000000 0.000000478413382
3.900000000000000 0.000000472969404
3.910000000000000 0.000000467586922
3.920000000000000 0.000000462265672
3.930000000000000 0.000000457005883
3.940000000000000 0.000000451805627
3.950000000000000 0.000000446664520
3.960000000000000 0.000000441581536
3.970000000000000 0.000000436555353
3.980000000000000 0.000000431588909
3.990000000000000 0.000000426676307
4.000000000000000 0.000000421821136
4.010000000000000 0.000000417022150
4.020000000000000 0.000000412275733
4.030000000000000 0.000000407583606
4.040000000000000 0.000000402945894
4.050000000000000 0.000000398361526
4.060000000000000 0.000000393827603
4.070000000000000 0.000000389346217
4.080000000000000 0.000000384916816
4.090000000000000 0.000000380535574
4.100000000000001 0.000000376205514
4.110000000000000 0.000000371925417
4.120000000000000 0.000000367692572
4.130000000000000 0.000000363508142
4.140000000000001 0.000000359371465
4.150000000000000 0.000000355282678
4.160000000000000 0.000000351238947
4.170000000000000 0.000000347242796
4.180000000000001 0.000000343290812
4.190000000000000 0.000000339383280
4.200000000000000 0.000000335522420
4.210000000000000 0.000000331704025
4.220000000000001 0.000000327929921
4.230000000000000 0.000000324197731
4.240000000000000 0.000000320508707
4.250000000000000 0.000000316861004
4.260000000000000 0.000000313255392
4.270000000000000 0.000000309691441
4.280000000000000 0.000000306166947
4.290000000000000 0.000000302682663
4.300000000000000 0.000000299238950
4.310000000000000 0.000000295834875
4.320000000000000 0.000000292466385
4.330000000000000 0.000000289138498
4.340000000000000 0.000000285848326
4.350000000000001 0.000000282595550
4.360000000000000 0.000000279380270
4.370000000000000 0.000000276200936
4.380000000000000 0.000000273057346
4.390000000000001 0.000000269949397
4.400000000000000 0.000000266878149
4.410000000000000 0.000000263841459
4.420000000000000 0.000000260839040
4.430000000000001 0.000000257870876
4.440000000000000 0.000000254935919
4.450000000000000 0.000000252035557
4.460000000000000 0.000000249167669
4.470000000000001 0.000000246332333
4.480000000000000 0.000000243529221
4.490000000000000 0.000000240758017
4.500000000000000 0.000000238017410
4.510000000000000 0.000000235309296
4.520000000000000 0.000000232631897
4.530000000000000 0.000000229983837
4.540000000000000 0.000000227366792
4.550000000000000 0.000000224780865
4.560000000000000 0.000000222223080
4.570000000000000 0.000000219692964
4.580000000000000 0.000000217193927
4.590000000000000 0.000000214722038
4.600000000000001 0.000000212278154
4.610000000000000 0.000000209862920
4.620000000000000 0.000000207474814
4.630000000000000 0.000000205112710
4.640000000000001 0.000000202779814
4.650000000000000 0.000000200473165
4.660000000000000 0.000000198189659
4.670000000000000 0.000000195936363
4.680000000000001 0.000000193705006
4.690000000000000 0.000000191501665
4.700000000000000 0.000000189321481
4.710000000000000 0.000000187167993
4.720000000000001 0.000000185037506
4.730000000000000 0.000000182932541
4.740000000000000 0.000000180852094
4.750000000000000 0.000000178793595
4.760000000000000 0.000000176757891
4.770000000000000 0.000000174746503
4.780000000000000 0.000000172757792
4.790000000000000 0.000000170793980
4.800000000000000 0.000000168848262
4.810000000000000 0.000000166927303
4.820000000000000 0.000000165026781
4.830000000000000 0.000000163148845
4.840000000000000 0.000000161294140
4.850000000000001 0.000000159457904
4.860000000000000 0.000000157644820
4.870000000000000 0.000000155850189
4.880000000000000 0.000000154075558
4.890000000000001 0.000000152322427
4.900000000000000 0.000000150589561
4.910000000000000 0.000000148875445
4.920000000000000 0.000000147181482
4.930000000000001 0.000000145506682
4.940000000000000 0.000000143851026
4.950000000000000 0.000000142213659
4.960000000000000 0.000000140596283
4.970000000000001 0.000000138995418
4.980000000000000 0.000000137413604
4.990000000000000 0.000000135850674
5.000000000000000 0.000000134304925
5.010000000000001 9.996861983455696
5.020000000000000 10.003937723836236
5.030000000000000 10.003724966670060
5.040000000000000 10.002380338962647
5.050000000000000 10.001324296948717
5.060000000000000 10.000689102089190
5.070000000000000 10.000347046915296
5.080000000000000 10.000172936376437
5.090000000000000 10.000086560632598
5.100000000000001 10.000043685621630
5.110000000000000 10.000021748357875
5.120000000000000 10.000009774857977
5.130000000000000 10.000002588353164
5.140000000000001 9.999997790007606
5.150000000000000 9.999994273265745
5.160000000000000 9.999991520704389
5.170000000000000 9.999989280353057
5.180000000000001 9.999987419757158
5.190000000000000 9.999985861156786
5.200000000000000 9.999984552883655
5.210000000000000 9.999983456763070
5.220000000000001 9.999982542438921
5.230000000000000 9.999981784707707
5.240000000000000 9.999981162168661
5.250000000000000 9.999980656435140
5.260000000000001 9.999980251638487
5.270000000000000 9.999979934029360
5.280000000000000 9.999979691697485
5.290000000000000 9.999979514320220
5.300000000000000 9.999979392931222
5.310000000000000 9.999979319769265
5.320000000000000 9.999979288087596
5.330000000000000 9.999979292053984
5.340000000000000 9.999979326592351
5.350000000000001 9.999979387306475
5.360000000000000 9.999979470393017
5.370000000000000 9.999979572551565
5.380000000000000 9.999979690914447
5.390000000000001 9.999979823008134
5.400000000000000 9.999979966681268
5.410000000000000 9.999980120072129
5.420000000000000 9.999980281575308
5.430000000000001 9.999980449791282
5.440000000000000 9.999980623512551
5.450000000000000 9.999980801701140
5.460000000000000 9.999980983450017
5.470000000000001 9.999981167982018
5.480000000000000 9.999981354626037
5.490000000000000 9.999981542798142
5.500000000000000 9.999981732002224
5.510000000000001 9.999981921807949
5.520000000000000 9.999982111839531
5.530000000000000 9.999982301778594
5.540000000000000 9.999982491361882
5.550000000000000 9.999982680345008
5.560000000000000 9.999982868532532
5.570000000000000 9.999983055756159
5.580000000000000 9.999983241869653
5.590000000000000 9.999983426751237
5.600000000000001 9.999983610296498
5.610000000000000 9.999983792423146
5.620000000000000 9.999983973052059
5.630000000000000 9.999984152128667
5.640000000000001 9.999984329604983
5.650000000000000 9.999984505440413
5.660000000000000 9.999984679605614
5.670000000000000 9.999984852069007
5.680000000000001 9.999985022821301
5.690000000000000 9.999985191845964
5.700000000000000 9.999985359127544
5.710000000000000 9.999985524674786
5.720000000000001 9.999985688469872
5.730000000000000 9.999985850529086
5.740000000000000 9.999986010849499
5.750000000000000 9.999986169434534
5.760000000000001 9.999986326298227
5.770000000000000 9.999986481443740
5.780000000000000 9.999986634881751
5.790000000000000 9.999986786629544
5.800000000000001 9.999986936696144
5.810000000000000 9.999987085090142
5.820000000000000 9.999987231832856
5.830000000000000 9.999987376932165
5.840000000000000 9.999987520410146
5.850000000000001 9.999987662272185
5.860000000000000 9.999987802543528
5.870000000000000 9.999987941233334
5.880000000000000 9.999988078362136
5.890000000000001 9.999988213942741
5.900000000000000 9.999988347985672
5.910000000000000 9.999988480520903
5.920000000000000 9.999988611552039
5.930000000000001 9.999988741102253
5.940000000000000 9.999988869180148
5.950000000000000 9.999988995808346
5.960000000000000 9.999989120998384
5.970000000000001 9.999989244769761
5.980000000000000 9.999989367136275
5.990000000000000 9.999989488111494
6.000000000000000 9.999989607715584
6.010000000000001 9.999989725959255
6.020000000000000 9.999989842856573
6.030000000000000 9.999989958431124
6.040000000000000 9.999990072686575
6.050000000000001 9.999990185648210
6.060000000000000 9.999990297322610
6.070000000000000 9.999990407725919
6.080000000000000 9.999990516876247
6.090000000000000 9.999990624786724
6.100000000000001 9.999990731463614
6.110000000000000 9.999990836931767
6.120000000000000 9.999990941199554
6.130000000000000 9.999991044281691
6.140000000000001 9.999991146192412
6.150000000000000 9.999991246941034
6.160000000000000 9.999991346545146
6.170000000000000 9.999991445014180
6.180000000000001 9.999991542363981
6.190000000000000 9.999991638604973
6.200000000000000 9.999991733753674
6.210000000000000 9.999991827818659
6.220000000000001 9.999991920816123
6.230000000000000 9.999992012747883
6.240000000000000 9.999992103640109
6.250000000000000 9.999992193496110
6.260000000000001 9.999992282329329
6.270000000000000 9.999992370153459
6.280000000000000 9.999992456978077
6.290000000000000 9.999992542809041
6.300000000000001 9.999992627667906
6.310000000000000 9.999992711560916
6.320000000000000 9.999992794500523
6.330000000000000 9.999992876492952
6.340000000000001 9.999992957555472
6.350000000000001 9.999993037696781
6.360000000000000 9.999993116921624
6.370000000000000 9.999993195249838
6.380000000000000 9.999993272685066
6.390000000000001 9.999993349235799
6.400000000000000 9.999993424916775
6.410000000000000 9.999993499740009
6.420000000000000 9.999993573710515
6.430000000000001 9.999993646840119
6.440000000000000 9.999993719134229
6.450000000000000 9.999993790607364
6.460000000000000 9.999993861265299
6.470000000000001 9.999993931119628
6.480000000000000 9.999994000181301
6.490000000000000 9.999994068460351
6.500000000000000 9.999994135956468
6.510000000000001 9.999994202686699
6.520000000000000 9.999994268653358
6.530000000000000 9.999994333876725
6.540000000000000 9.999994398351271
6.550000000000001 9.999994462095438
6.560000000000000 9.999994525112800
6.570000000000000 9.999994587415067
6.580000000000000 9.999994649008164
6.590000000000001 9.999994709900493
6.600000000000001 9.999994770097706
6.610000000000000 9.999994829611081
6.620000000000000 9.999994888448976
6.630000000000000 9.999994946615461
6.640000000000001 9.999995004121317
6.650000000000000 9.999995060971830
6.660000000000000 9.999995117175992
6.670000000000000 9.999995172742222
6.680000000000001 9.999995227671560
6.690000000000000 9.999995281977228
6.700000000000000 9.999995335665110
6.710000000000000 9.999995388745523
6.720000000000001 9.999995441215400
6.730000000000000 9.999995493092777
6.740000000000000 9.999995544378459
6.750000000000000 9.999995595083140
6.760000000000001 9.999995645210694
6.770000000000000 9.999995694766588
6.780000000000000 9.999995743756623
6.790000000000000 9.999995792190452
6.800000000000001 9.999995840069140
6.810000000000000 9.999995887412148
6.820000000000000 9.999995934208270
6.830000000000000 9.999995980474043
6.840000000000001 9.999996026217088
6.850000000000001 9.999996071433937
6.860000000000000 9.999996116141256
6.870000000000000 9.999996160338080
6.880000000000000 9.999996204030479
6.890000000000001 9.999996247225399
6.900000000000000 9.999996289931124
6.910000000000000 9.999996332150589
6.920000000000000 9.999996373889283
6.930000000000001 9.999996415149587
6.940000000000000 9.999996455943004
6.950000000000000 9.999996496273342
6.960000000000000 9.999996536142762
6.970000000000001 9.999996575563667
6.980000000000000 9.999996614529969
6.990000000000000 9.999996653057579
7.000000000000000 9.999996691140728
7.010000000000001 10.005327231941454
7.020000000000000 9.997691868915156
7.030000000000000 9.997206263329723
7.040000000000000 9.998086333867134
7.050000000000001 9.998883413817662
7.060000000000000 9.999386492213675
7.070000000000000 9.999664921040534
7.080000000000000 9.999809793458038
7.090000000000001 9.999883393271805
7.100000000000001 9.999921095518459
7.110000000000000 9.999941263509079
7.120000000000000 9.999952941442540
7.130000000000001 9.999960441958006
7.140000000000001 9.999965786268564
7.150000000000000 9.999969920403137
7.160000000000000 9.999973296200798
7.170000000000000 9.999976140712668
7.180000000000001 9.999978578482249
7.190000000000000 9.999980686195640
7.200000000000000 9.999982517029093
7.210000000000000 9.999984111458435
7.220000000000001 9.999985502272441
7.230000000000000 9.999986716947516
7.240000000000000 9.999987778925412
7.250000000000000 9.999988708403343
7.260000000000001 9.999989522837758
7.270000000000000 9.999990237361009
7.280000000000000 9.999990865089806
7.290000000000000 9.999991417409316
7.300000000000001 9.999991904198339
7.310000000000000 9.999992334030587
7.320000000000000 9.999992714353176
7.330000000000000 9.999993051621461
7.340000000000001 9.999993351436096
7.350000000000001 9.999993618676079
7.360000000000000 9.999993857558593
7.370000000000000 9.999994071756081
7.380000000000001 9.999994264446094
7.390000000000001 9.999994438399606
7.400000000000000 9.999994596010907
7.410000000000000 9.999994739362098
7.420000000000000 9.999994870270283
7.430000000000001 9.999994990301200
7.440000000000000 9.999995100817474
7.450000000000000 9.999995203008689
7.460000000000000 9.999995297895939
7.470000000000001 9.999995386381432
7.480000000000000 9.999995469239959
7.490000000000000 9.999995547138585
7.500000000000000 9.999995620679943
7.510000000000001 9.999995690353041
7.520000000000000 9.999995756614593
7.530000000000000 9.999995819849003
7.540000000000000 9.999995880387019
7.550000000000001 9.999995938525633
7.560000000000000 9.999995994508433
7.570000000000000 9.999996048566077
7.580000000000000 9.999996100892997
7.590000000000001 9.999996151645362
7.600000000000001 9.999996200981030
7.610000000000000 9.999996249021997
7.620000000000000 9.999996295881250
7.630000000000001 9.999996341652583
7.640000000000001 9.999996386430203
7.650000000000000 9.999996430278175
7.660000000000000 9.999996473268652
7.670000000000000 9.999996515455500
7.680000000000001 9.999996556893231
7.690000000000000 9.999996597619898
7.700000000000000 9.999996637679349
7.710000000000000 9.999996677108022
7.720000000000001 9.999996715932198
7.730000000000000 9.999996754179078
7.740000000000000 9.999996791878804
7.750000000000000 9.999996829047099
7.760000000000001 9.999996865705501
7.770000000000000 9.999996901869311
7.780000000000000 9.999996937559139
7.790000000000000 9.999996972783253
7.800000000000001 9.999997007556551
7.810000000000000 9.999997041892200
7.820000000000000 9.999997075795317
7.830000000000000 9.999997109286504
7.840000000000001 9.999997142364091
7.850000000000001 9.999997175046229
7.860000000000000 9.999997207329283
7.870000000000000 9.999997239229110
7.880000000000001 9.999997270751768
7.890000000000001 9.999997301901285
7.900000000000000 9.999997332681259
7.910000000000000 9.999997363103272
7.920000000000001 9.999997393170570
7.930000000000001 9.999997422886736
7.940000000000000 9.999997452257922
7.950000000000000 9.999997481287275
7.960000000000000 9.999997509982585
7.970000000000001 9.999997538349280
7.980000000000000 9.999997566382870
7.990000000000000 9.999997594100645
8.000000000000000 9.999997621497030
8.010000000000000 9.999997648579649
8.020000000000000 9.999997675354745
8.030000000000001 9.999997701819602
8.040000000000001 9.999997727984249
8.050000000000001 9.999997753845463
8.060000000000000 9.999997779414256
8.070000000000000 9.999997804689659
8.080000000000000 9.999997829678701
8.090000000000000 9.999997854376961
8.100000000000000 9.999997878801551
8.110000000000001 9.999997902942722
8.120000000000001 9.999997926808854
8.130000000000001 9.999997950405248
8.140000000000001 9.999997973732519
8.150000000000000 9.999997996792251
8.160000000000000 9.999998019587965
8.170000000000000 9.999998042125444
8.180000000000000 9.999998064406189
8.190000000000001 9.999998086432974
8.200000000000001 9.999998108209704
8.210000000000001 9.999998129737390
8.220000000000001 9.999998151024126
8.230000000000000 9.999998172061549
8.240000000000000 9.999998192863281
8.250000000000000 9.999998213429329
8.260000000000000 9.999998233763005
8.270000000000000 9.999998253861875
8.280000000000001 9.999998273729705
8.290000000000001 9.999998293374944
8.300000000000001 9.999998312797034
8.310000000000000 9.999998331994888
8.320000000000000 9.999998350977403
8.330000000000000 9.999998369744311
8.340000000000000 9.999998388291566
8.350000000000000 9.999998406634086
8.360000000000001 9.999998424764280
8.370000000000001 9.999998442691023
8.380000000000001 9.999998460415220
8.390000000000001 9.999998477931594
8.400000000000000 9.999998495252683
8.410000000000000 9.999998512374770
8.420000000000000 9.999998529304548
8.430000000000000 9.999998546040381
8.440000000000001 9.999998562586221
8.450000000000001 9.999998578943014
8.460000000000001 9.999998595115596
8.470000000000001 9.999998611098226
8.480000000000000 9.999998626904750
8.490000000000000 9.999998642530631
8.500000000000000 9.999998657978324
8.510000000000000 9.999998673248548
8.520000000000000 9.999998688346642
8.530000000000001 9.999998703273480
8.540000000000001 9.999998718027792
8.550000000000001 9.999998732617463
8.560000000000000 9.999998747038982
8.570000000000000 9.999998761299519
8.580000000000000 9.999998775393156
8.590000000000000 9.999998789327512
8.600000000000000 9.999998803106383
8.610000000000001 9.999998816726730
8.620000000000001 9.999998830193164
8.630000000000001 9.999998843503239
8.640000000000001 9.999998856663076
8.650000000000000 9.999998869674496
8.660000000000000 9.999998882537177
8.670000000000000 9.999998895253949
8.680000000000000 9.999998907824795
8.690000000000001 9.999998920252366
8.700000000000001 9.999998932539246
8.710000000000001 9.999998944684076
8.720000000000001 9.999998956696150
8.730000000000000 9.999998968566842
8.740000000000000 9.999998980301136
8.750000000000000 9.999998991908225
8.760000000000000 9.999999003380836
8.770000000000000 9.999999014719396
8.780000000000001 9.999999025931618
8.790000000000001 9.999999037017311
8.800000000000001 9.999999047978601
8.810000000000000 9.999999058808438
8.820000000000000 9.999999069518347
8.830000000000000 9.999999080107553
8.840000000000000 9.999999090578179
8.850000000000000 9.999999100925493
8.860000000000001 9.999999111157965
8.870000000000001 9.999999121268694
8.880000000000001 9.999999131269933
8.890000000000001 9.999999141154888
8.900000000000000 9.999999150926092
8.910000000000000 9.999999160590622
8.920000000000000 9.999999170144010
8.930000000000000 9.999999179586094
8.940000000000001 9.999999188923898
8.950000000000001 9.999999198150084
8.960000000000001 9.999999207274996
8.970000000000001 9.999999216294528
8.980000000000000 9.999999225216914
8.990000000000000 9.999999234032536
9.000000000000000 9.999999242747718
9.010000000000000 9.999999251365946
9.020000000000000 9.999999259883843
9.030000000000001 9.999999268306315
9.040000000000001 9.999999276631343
9.050000000000001 9.999999284863371
9.060000000000000 9.999999293004453
9.070000000000000 9.999999301045628
9.080000000000000 9.999999308999342
9.090000000000000 9.999999316863981
9.100000000000000 9.999999324637237
9.110000000000001 9.999999332323611
9.120000000000001 9.999999339922866
9.130000000000001 9.999999347431528
9.140000000000001 9.999999354859952
9.150000000000000 9.999999362199620
9.160000000000000 9.999999369458482
9.170000000000000 9.999999376628782
9.180000000000000 9.999999383725891
9.190000000000001 9.999999390738187
9.200000000000001 9.999999397672752
9.210000000000001 9.999999404526072
9.220000000000001 9.999999411300337
9.230000000000000 9.999999418002277
9.240000000000000 9.999999424623237
9.250000000000000 9.999999431172204
9.260000000000000 9.999999437645833
9.270000000000000 9.999999444042093
9.280000000000001 9.999999450369883
9.290000000000001 9.999999456625076
9.300000000000001 9.999999462809694
9.310000000000000 9.999999468922859
9.320000000000000 9.999999474964282
9.330000000000000 9.999999480937477
9.340000000000000 9.999999486848235
9.350000000000000 9.999999492688575
9.360000000000001 9.999999498459500
9.370000000000001 9.999999504165643
9.380000000000001 9.999999509806887
9.390000000000001 9.999999515386175
9.400000000000000 9.999999520901252
9.410000000000000 9.999999526350127
9.420000000000000 9.999999531741274
9.430000000000000 9.999999537071844
9.440000000000001 9.999999542338404
9.450000000000001 9.999999547549447
9.460000000000001 9.999999552695275
9.470000000000001 9.999999557785383
9.480000000000000 9.999999562817235
9.490000000000000 9.999999567794850
9.500000000000000 9.999999572710312
9.510000000000000 9.999999577575245
9.520000000000000 9.999999582381751
9.530000000000001 9.999999587131736
9.540000000000001 9.999999591830296
9.550000000000001 9.999999596477046
9.560000000000000 9.999999601066587
9.570000000000000 9.999999605606950
9.580000000000000 9.999999610095564
9.590000000000000 9.999999614531244
9.600000000000000 9.999999618919510
9.610000000000001 9.999999623255988
9.620000000000001 9.999999627543620
9.630000000000001 9.999999631781817
9.640000000000001 9.999999635972319
9.650000000000000 9.999999640114575
9.660000000000000 9.999999644208252
9.670000000000000 9.999999648258967
9.680000000000000 9.999999652258417
9.690000000000001 9.999999656217229
9.700000000000001 9.999999660131257
9.710000000000001 9.999999663997805
9.720000000000001 9.999999667823015
9.730000000000000 9.999999671602019
9.740000000000000 9.999999675335996
9.750000000000000 9.999999679033946
9.760000000000000 9.999999682682715
9.770000000000001 9.999999686295283
9.780000000000001 9.999999689864108
9.790000000000001 9.999999693393356
9.800000000000001 9.999999696884498
9.810000000000000 9.999999700332335
9.820000000000000 9.999999703742375
9.830000000000000 9.999999707111192
9.840000000000000 9.999999710446623
9.850000000000000 9.999999713740197
9.860000000000001 9.999999716998330
9.870000000000001 9.999999720220622
9.880000000000001 9.999999723403651
9.890000000000001 9.999999726551055
9.900000000000000 9.999999729664093
9.910000000000000 9.999999732738667
9.920000000000000 9.999999735781962
9.930000000000000 9.999999738788805
9.940000000000001 9.999999741762029
9.950000000000001 9.999999744695913
9.960000000000001 9.999999747604766
9.970000000000001 9.999999750474590
9.980000000000000 9.999999753315180
9.990000000000000 9.999999756122655
10.000000000000000 9.999999758896106
10.010000000000000 14.998430686982850
10.020000000000000 15.001968560636376
10.029999999999999 15.001862185482320
10.039999999999999 15.001189875014846
10.049999999999999 15.000661857363133
10.059999999999999 15.000344263249524
10.070000000000000 15.000173238935020
10.080000000000000 15.000086186903504
10.090000000000000 15.000043002231623
10.100000000000000 15.000021567890792
10.109999999999999 15.000010602387054
10.119999999999999 15.000004618728255
10.129999999999999 15.000001028536149
10.139999999999999 14.999998632383321
10.150000000000000 14.999996877000587
10.160000000000000 14.999995503676267
10.170000000000000 14.999994386420335
10.180000000000000 14.999993459014354
10.190000000000000 14.999992682564704
10.199999999999999 14.999992031251567
10.209999999999999 14.999991485980591
10.219999999999999 14.999991031575332
10.229999999999999 14.999990655438932
10.240000000000000 14.999990346863489
10.250000000000000 14.999990096665538
10.260000000000000 14.999989896900210
10.270000000000000 14.999989740703896
10.279999999999999 14.999989622113610
10.289999999999999 14.999989535967620
10.299999999999999 14.999989477793315
10.309999999999999 14.999989443699114
10.320000000000000 14.999989430320497
10.330000000000000 14.999989434733438
10.340000000000000 14.999989454404322
10.350000000000000 14.999989487141473
10.359999999999999 14.999989531034901
10.369999999999999 14.999989584436481
10.379999999999999 14.999989645918365
10.389999999999999 14.999989714230995
10.400000000000000 14.999989788312934
10.410000000000000 14.999989867230319
10.420000000000000 14.999989950176158
10.430000000000000 14.999990036452285
10.440000000000000 14.999990125455430
10.449999999999999 14.999990216666035
10.459999999999999 14.999990309640822
10.469999999999999 14.999990403976808
10.480000000000000 14.999990499350446
10.490000000000000 14.999990595460567
10.500000000000000 14.999990692061676
10.510000000000000 14.999990788947702
10.520000000000000 14.999990885920395
10.529999999999999 14.999990982824983
10.539999999999999 14.999991079526323
10.549999999999999 14.999991175908425
10.559999999999999 14.999991271872924
10.570000000000000 14.999991367329882
10.580000000000000 14.999991462213742
10.590000000000000 14.999991556462557
10.600000000000000 14.999991650022263
10.609999999999999 14.999991742846824
10.619999999999999 14.999991834910041
10.629999999999999 14.999991926175014
10.639999999999999 14.999992016616297
10.650000000000000 14.999992106220436
10.660000000000000 14.999992194968156
10.670000000000000 14.999992282850705
10.680000000000000 14.999992369853803
10.690000000000000 14.999992455979935
10.699999999999999 14.999992541211238
10.709999999999999 14.999992625560232
10.719999999999999 14.999992709014080
10.730000000000000 14.999992791578975
10.740000000000000 14.999992873267182
10.750000000000000 14.999992954064826
10.760000000000000 14.999993033975063
10.770000000000000 14.999993113022867
10.779999999999999 14.999993191195383
10.789999999999999 14.999993268508465
10.799999999999999 14.999993344957513
10.809999999999999 14.999993420561823
10.820000000000000 14.999993495318567
10.830000000000000 14.999993569244456
10.840000000000000 14.999993642336424
10.850000000000000 14.999993714615293
10.859999999999999 14.999993786071908
10.869999999999999 14.999993856722829
10.879999999999999 14.999993926589728
10.889999999999999 14.999993995656432
10.900000000000000 14.999994063950520
10.910000000000000 14.999994131468032
10.920000000000000 14.999994198217081
10.930000000000000 14.999994264215431
10.940000000000000 14.999994329468670
10.949999999999999 14.999994393975111
10.959999999999999 14.999994457756728
10.969999999999999 14.999994520813365
10.980000000000000 14.999994583150984
10.990000000000000 14.999994644780667
11.000000000000000 14.999994705714547
11.010000000000000 14.999994765951367
11.020000000000000 14.999994825505233
11.029999999999999 14.999994884381131
11.039999999999999 14.999994942589131
11.049999999999999 14.999995000135391
11.059999999999999 14.999995057026995
11.070000000000000 14.999995113270966
11.080000000000000 14.999995168878527
11.090000000000000 14.999995223849076
11.100000000000000 14.999995278196218
11.109999999999999 14.999995331928119
11.119999999999999 14.999995385046571
11.129999999999999 14.999995437563262
11.139999999999999 14.999995489476827
11.150000000000000 14.999995540808495
11.160000000000000 14.999995591545495
11.170000000000000 14.999995641715845
11.180000000000000 14.999995691311046
11.190000000000000 14.999995740339276
11.199999999999999 14.999995788816314
11.209999999999999 14.999995836730305
11.219999999999999 14.999995884108770
11.230000000000000 14.999995930937549
11.240000000000000 14.999995977245259
11.250000000000000 14.999996023026290
11.260000000000000 14.999996068278680
11.270000000000000 14.999996113015715
11.279999999999999 14.999996157250660
11.289999999999999 14.999996200979286
11.299999999999999 14.999996244210628
11.309999999999999 14.999996286953516
11.320000000000000 14.999996329202361
11.330000000000000 14.999996370971953
11.340000000000000 14.999996412268544
11.350000000000000 14.999996453101208
11.359999999999999 14.999996493454724
11.369999999999999 14.999996533365412
11.379999999999999 14.999996572809490
11.389999999999999 14.999996611809328
11.400000000000000 14.999996650366025
11.410000000000000 14.999996688484121
11.420000000000000 14.999996726162472
11.430000000000000 14.999996763418448
11.440000000000000 14.999996800253735
11.449999999999999 14.999996836662476
11.459999999999999 14.999996872660535
11.469999999999999 14.999996908245372
11.480000000000000 14.999996943428584
11.490000000000000 14.999996978208490
11.500000000000000 14.999997012599465
11.510000000000000 14.999997046595652
11.520000000000000 14.999997080204416
11.529999999999999 14.999997113425740
11.539999999999999 14.999997146277991
11.549999999999999 14.999997178749449
11.559999999999999 14.999997210855549
11.570000000000000 14.999997242593984
11.580000000000000 14.999997273969916
11.590000000000000 14.999997304990558
11.600000000000000 14.999997335661234
11.609999999999999 14.999997365976609
11.619999999999999 14.999997395948068
11.629999999999999 14.999997425587120
11.639999999999999 14.999997454879422
11.650000000000000 14.999997483841234
11.660000000000000 14.999997512477250
11.670000000000000 14.999997540776489
11.680000000000000 14.999997568762316
11.690000000000000 14.999997596435360
11.699999999999999 14.999997623786378
11.709999999999999 14.999997650825872
11.719999999999999 14.999997677550454
11.730000000000000 14.999997703982338
11.740000000000000 14.999997730117197
11.750000000000000 14.999997755940640
11.760000000000000 14.999997781475276
11.770000000000000 14.999997806727141
11.779999999999999 14.999997831683224
11.789999999999999 14.999997856356488
11.799999999999999 14.999997880748939
11.809999999999999 14.999997904866188
11.820000000000000 14.999997928705156
11.830000000000000 14.999997952280435
11.840000000000000 14.999997975582332
11.850000000000000 14.999997998621087
11.859999999999999 14.999998021390887
11.869999999999999 14.999998043912910
11.879999999999999 14.999998066166386
11.889999999999999 14.999998088171296
11.900000000000000 14.999998109929047
11.910000000000000 14.999998131437396
11.920000000000000 14.999998152698225
11.930000000000000 14.999998173723071
11.940000000000000 14.999998194501575
11.949999999999999 14.999998215051098
11.959999999999999 14.999998235362508
11.969999999999999 14.999998255438250
11.980000000000000 14.999998275291873
11.990000000000000 14.999998294918338
12.000000000000000 14.999998314324213
12.010000000000000 14.992668891680699
12.020000000000000 15.003167585984723
12.029999999999999 15.003835363022818
12.039999999999999 15.002625334590114
12.050000000000001 15.001529417438334
12.059999999999999 15.000837751642235
12.070000000000000 15.000454978261358
12.079999999999998 15.000255844176772
12.090000000000000 15.000154709177615
12.100000000000000 15.000102932599988
12.109999999999999 15.000075264898483
12.119999999999999 15.000059270305441
12.129999999999999 15.000049018943997
12.140000000000001 15.000041731659353
12.149999999999999 15.000036107678582
12.160000000000000 15.000031525721210
12.170000000000000 15.000027673592825
12.180000000000000 15.000024380073581
12.190000000000000 15.000021539705459
12.199999999999999 15.000019079404042
12.210000000000001 15.000016943497252
12.219999999999999 15.000015086925396
12.230000000000000 15.000013471907680
12.239999999999998 15.000012066232992
12.250000000000000 15.000010842106830
12.260000000000000 15.000009775555313
12.270000000000000 15.000008845786097
12.279999999999999 15.000008034751625
12.289999999999999 15.000007326807509
12.300000000000001 15.000006708391135
12.309999999999999 15.000006167706507
12.320000000000000 15.000005694528070
12.330000000000000 15.000005279979282
12.340000000000000 15.000004916364507
12.350000000000000 15.000004596999105
12.359999999999999 15.000004316070154
12.369999999999999 15.000004068547369
12.379999999999999 15.000003850059045
12.390000000000001 15.000003656803074
12.399999999999999 15.000003485500139
12.410000000000000 15.000003333269879
12.420000000000000 15.000003197656245
12.430000000000000 15.000003076495204
12.440000000000000 15.000002967911511
12.449999999999999 15.000002870283749
12.460000000000001 15.000002782208485
12.469999999999999 15.000002702446791
12.480000000000000 15.000002629956153
12.489999999999998 15.000002563805914
12.500000000000000 15.000002503197575
12.510000000000000 15.000002447428201
12.520000000000000 15.000002395898440
12.529999999999999 15.000002348083079
12.539999999999999 15.000002303525246
12.550000000000001 15.000002261835579
12.559999999999999 15.000002222664623
12.570000000000000 15.000002185712006
12.580000000000000 15.000002150727072
12.590000000000000 15.000002117465174
12.600000000000000 15.000002085752074
12.609999999999999 15.000002055407533
12.619999999999999 15.000002026274444
12.629999999999999 15.000001998234513
12.640000000000001 15.000001971173850
12.649999999999999 15.000001944994482
12.660000000000000 15.000001919609948
12.670000000000000 15.000001894927207
12.680000000000000 15.000001870922084
12.690000000000000 15.000001847492632
12.699999999999999 15.000001824628541
12.710000000000001 15.000001802257280
12.719999999999999 15.000001780357954
12.730000000000000 15.000001758895296
12.739999999999998 15.000001737829157
12.750000000000000 15.000001717146139
12.760000000000000 15.000001696816616
12.770000000000000 15.000001676823128
12.779999999999999 15.000001657145962
12.789999999999999 15.000001637774252
12.800000000000001 15.000001618690243
12.809999999999999 15.000001599878770
12.820000000000000 15.000001581333676
12.830000000000000 15.000001563045286
12.840000000000000 15.000001545009683
12.850000000000000 15.000001527205656
12.859999999999999 15.000001509636711
12.869999999999999 15.000001492290330
12.879999999999999 15.000001475164000
12.890000000000001 15.000001458257112
12.899999999999999 15.000001441549566
12.910000000000000 15.000001425054368
12.920000000000000 15.000001408755889
12.930000000000000 15.000001392659241
12.940000000000000 15.000001376740682
12.949999999999999 15.000001361027641
12.960000000000001 15.000001345489386
12.969999999999999 15.000001330137529
12.980000000000000 15.000001314974474
12.989999999999998 15.000001299970899
13.000000000000000 15.000001285156026
13.010000000000000 15.000001270505928
13.020000000000000 15.000001256027739
13.029999999999999 15.000001241723316
13.039999999999999 15.000001227573581
13.050000000000001 15.000001213595461
13.059999999999999 15.000001199763529
13.070000000000000 15.000001186110197
13.080000000000000 15.000001172603657
13.090000000000000 15.000001159258968
13.100000000000000 15.000001146053833
13.109999999999999 15.000001133004583
13.120000000000001 15.000001120109404
13.129999999999999 15.000001107354892
13.140000000000001 15.000001094756316
13.149999999999999 15.000001082294014
13.160000000000000 15.000001069976491
13.170000000000000 15.000001057799496
13.180000000000000 15.000001045758911
13.190000000000000 15.000001033855201
13.199999999999999 15.000001022088187
13.210000000000001 15.000001010455605
13.219999999999999 15.000000998955514
13.230000000000000 15.000000987591251
13.239999999999998 15.000000976347609
13.250000000000000 15.000000965236964
13.260000000000000 15.000000954251112
13.270000000000000 15.000000943393550
13.279999999999999 15.000000932658764
13.289999999999999 15.000000922046123
13.300000000000001 15.000000911551616
13.309999999999999 15.000000901177994
13.320000000000000 15.000000890919223
13.330000000000000 15.000000880782617
13.340000000000000 15.000000870758202
13.350000000000000 15.000000860854657
13.359999999999999 15.000000851056759
13.370000000000001 15.000000841372986
13.379999999999999 15.000000831796690
13.390000000000001 15.000000822330923
13.399999999999999 15.000000812976085
13.410000000000000 15.000000803726278
13.420000000000000 15.000000794579016
13.430000000000000 15.000000785537280
13.440000000000000 15.000000776596323
13.449999999999999 15.000000767755241
13.460000000000001 15.000000759021964
13.469999999999999 15.000000750381810
13.480000000000000 15.000000741843714
13.489999999999998 15.000000733405534
13.500000000000000 15.000000725059410
13.510000000000000 15.000000716806330
13.520000000000000 15.000000708654841
13.529999999999999 15.000000700587190
13.539999999999999 15.000000692613304
13.550000000000001 15.000000684731116
13.559999999999999 15.000000676947439
13.570000000000000 15.000000669238050
13.580000000000000 15.000000661619808
13.590000000000000 15.000000654090515
13.600000000000000 15.000000646651925
13.609999999999999 15.000000639291938
13.620000000000001 15.000000632017032
13.629999999999999 15.000000624824329
13.640000000000001 15.000000617711903
13.649999999999999 15.000000610692686
13.660000000000000 15.000000603730511
13.670000000000000 15.000000596865931
13.680000000000000 15.000000590069179
13.690000000000000 15.000000583358663
13.699999999999999 15.000000576722359
13.710000000000001 15.000000570158459
13.719999999999999 15.000000563668852
13.730000000000000 15.000000557252564
13.739999999999998 15.000000550912754
13.750000000000000 15.000000544643989
13.760000000000000 15.000000538446738
13.770000000000000 15.000000532314013
13.779999999999999 15.000000526263808
13.789999999999999 15.000000520275075
13.800000000000001 15.000000514353729
13.809999999999999 15.000000508496331
13.820000000000000 15.000000502714970
13.830000000000000 15.000000496995005
13.840000000000000 15.000000491332351
13.850000000000000 15.000000485741174
13.859999999999999 15.000000480211506
13.870000000000001 15.000000474749850
13.879999999999999 15.000000469353866
13.890000000000001 15.000000464007121
13.899999999999999 15.000000458731124
13.910000000000000 15.000000453516778
13.920000000000000 15.000000448348475
13.930000000000000 15.000000443248698
13.940000000000000 15.000000438206179
13.949999999999999 15.000000433209301
13.960000000000001 15.000000428282016
13.969999999999999 15.000000423411002
13.980000000000000 15.000000418598342
13.989999999999998 15.000000413828340
14.000000000000000 15.000000409120435
14.010000000000000 15.000000404468006
14.020000000000000 15.000000399862737
14.029999999999999 15.000000395311018
14.039999999999999 15.000000390817721
14.050000000000001 15.000000386370269
14.059999999999999 15.000000381972248
14.070000000000000 15.000000377624112
14.080000000000000 15.000000373326273
14.090000000000000 15.000000369082038
14.100000000000000 15.000000364877174
14.109999999999999 15.000000360731072
14.120000000000001 15.000000356619303
14.129999999999999 15.000000352562934
14.140000000000001 15.000000348556958
14.149999999999999 15.000000344586581
14.160000000000000 15.000000340667260
14.170000000000000 15.000000336777859
14.180000000000000 15.000000332956889
14.190000000000000 15.000000329161381
14.199999999999999 15.000000325419048
14.210000000000001 15.000000321719639
14.219999999999999 15.000000318060733
14.230000000000000 15.000000314435074
14.239999999999998 15.000000310857692
14.250000000000000 15.000000307321633
14.260000000000000 15.000000303828436
14.270000000000000 15.000000300374374
14.279999999999999 15.000000296945185
14.289999999999999 15.000000293571151
14.300000000000001 15.000000290231267
14.309999999999999 15.000000286924546
14.320000000000000 15.000000283659181
14.330000000000000 15.000000280436268
14.340000000000000 15.000000277238504
14.350000000000000 15.000000274092777
14.359999999999999 15.000000270972690
14.370000000000001 15.000000267885634
14.379999999999999 15.000000264843504
14.390000000000001 15.000000261823025
14.399999999999999 15.000000258846622
14.410000000000000 15.000000255900508
14.420000000000000 15.000000252986037
14.430000000000000 15.000000250108981
14.440000000000000 15.000000247261724
14.449999999999999 15.000000244441972
14.460000000000001 15.000000241669262
14.469999999999999 15.000000238915993
14.480000000000000 15.000000236194838
14.489999999999998 15.000000233503652
14.500000000000000 15.000000230852796
14.510000000000000 15.000000228226005
14.520000000000000 15.000000225631126
14.529999999999999 15.000000223059407
14.539999999999999 15.000000220515401
14.550000000000001 15.000000218009275
14.559999999999999 15.000000215531536
14.570000000000000 15.000000213076838
14.580000000000000 15.000000210659726
14.590000000000000 15.000000208262152
14.600000000000000 15.000000205891780
14.609999999999999 15.000000203543307
14.620000000000001 15.000000201228660
14.629999999999999 15.000000198938846
14.640000000000001 15.000000196679581
14.649999999999999 15.000000194432864
14.660000000000000 15.000000192219909
14.670000000000000 15.000000190034880
14.680000000000000 15.000000187871917
14.690000000000000 15.000000185734807
14.699999999999999 15.000000183620543
14.710000000000001 15.000000181530719
14.719999999999999 15.000000179464006
14.730000000000000 15.000000177423640
14.739999999999998 15.000000175407358
14.750000000000000 15.000000173405907
14.760000000000000 15.000000171439249
14.770000000000000 15.000000169485856
14.779999999999999 15.000000167558561
14.789999999999999 15.000000165648890
14.800000000000001 15.000000163765039
14.809999999999999 15.000000161903946
14.820000000000000 15.000000160060527
14.830000000000000 15.000000158239946
14.840000000000000 15.000000156436800
14.850000000000000 15.000000154660560
14.859999999999999 15.000000152896572
14.870000000000001 15.000000151169473
14.879999999999999 15.000000149443162
14.890000000000001 15.000000147733511
14.899999999999999 15.000000146050882
14.910000000000000 15.000000144393127
14.920000000000000 15.000000142756388
14.930000000000000 15.000000141129910
14.940000000000000 15.000000139517486
14.949999999999999 15.000000137931565
14.960000000000001 15.000000136362088
14.969999999999999 15.000000134811584
14.980000000000000 15.000000133275604
14.989999999999998 15.000000131762796
15.000000000000000 15.000000130261935
15.010000000000000 13.000627758642837
15.020000000000000 12.999212608805092
15.029999999999999 12.999255158487427
15.039999999999999 12.999524082298830
15.050000000000001 12.999735288992333
15.059999999999999 12.999862326275665
15.070000000000000 12.999930735643627
15.080000000000000 12.999965556102509
15.090000000000000 12.999982829616068
15.100000000000000 12.999991403002339
15.109999999999999 12.999995788863911
15.120000000000001 12.999998181987683
15.129999999999999 12.999999617732012
15.140000000000001 13.000000575859120
15.149999999999999 13.000001277683172
15.160000000000000 13.000001826691317
15.170000000000000 13.000002273271171
15.180000000000000 13.000002643917675
15.190000000000000 13.000002954181619
15.199999999999999 13.000003214401978
15.210000000000001 13.000003432201957
15.219999999999999 13.000003613660002
15.230000000000000 13.000003763815791
15.240000000000000 13.000003886948472
15.250000000000000 13.000003986732098
15.260000000000000 13.000004066350394
15.270000000000000 13.000004128545191
15.279999999999999 13.000004175705881
15.289999999999999 13.000004209880926
15.300000000000001 13.000004232872234
15.309999999999999 13.000004246240279
15.320000000000000 13.000004251323972
15.330000000000000 13.000004249292379
15.340000000000000 13.000004241154825
15.350000000000000 13.000004227802798
15.359999999999999 13.000004209983254
15.370000000000001 13.000004188375152
15.379999999999999 13.000004163521824
15.390000000000001 13.000004135949807
15.399999999999999 13.000004106070387
15.410000000000000 13.000004074260691
15.420000000000000 13.000004040847356
15.430000000000000 13.000004006097761
15.440000000000000 13.000003970258653
15.449999999999999 13.000003933539860
15.460000000000001 13.000003896118281
15.469999999999999 13.000003858157543
15.480000000000000 13.000003819784871
15.490000000000000 13.000003781121464
15.500000000000000 13.000003742254913
15.510000000000000 13.000003703287414
15.520000000000000 13.000003664282781
15.529999999999999 13.000003625314658
15.539999999999999 13.000003586418297
15.550000000000001 13.000003547656801
15.559999999999999 13.000003509064923
15.570000000000000 13.000003470683172
15.580000000000000 13.000003432530123
15.590000000000000 13.000003394627871
15.600000000000000 13.000003357012515
15.609999999999999 13.000003319685987
15.620000000000001 13.000003282668901
15.629999999999999 13.000003245978924
15.640000000000001 13.000003209612373
15.649999999999999 13.000003173583805
15.660000000000000 13.000003137901285
15.670000000000000 13.000003102573299
15.680000000000000 13.000003067587883
15.690000000000000 13.000003032966299
15.699999999999999 13.000002998689553
15.710000000000001 13.000002964783897
15.719999999999999 13.000002931229730
15.730000000000000 13.000002898035964
15.740000000000000 13.000002865189941
15.750000000000000 13.000002832709624
15.760000000000000 13.000002800576970
15.770000000000000 13.000002768803544
15.779999999999999 13.000002737371846
15.789999999999999 13.000002706292817
15.800000000000001 13.000002675551508
15.809999999999999 13.000002645163329
15.820000000000000 13.000002615103403
15.830000000000000 13.000002585385285
15.840000000000000 13.000002555997119
15.850000000000000 13.000002526942728
15.859999999999999 13.000002498210236
15.870000000000001 13.000002469803789
15.879999999999999 13.000002441721067
15.890000000000001 13.000002413949213
15.899999999999999 13.000002386493394
15.910000000000000 13.000002359349098
15.920000000000000 13.000002332508695
15.930000000000000 13.000002305983205
15.940000000000000 13.000002279747553
15.949999999999999 13.000002253811973
15.960000000000001 13.000002228170498
15.969999999999999 13.000002202816782
15.980000000000000 13.000002177752233
15.990000000000000 13.000002152976837
16.000000000000000 13.000002128481816
16.009999999999998 13.000002104263519
16.020000000000000 13.000002080324089
16.030000000000001 13.000002056649807
16.039999999999999 13.000002033248004
16.050000000000001 13.000002010113660
16.059999999999999 13.000001987243792
16.070000000000000 13.000001964630815
16.079999999999998 13.000001942272947
16.090000000000000 13.000001920171853
16.100000000000001 13.000001898320587
16.109999999999999 13.000001876725884
16.120000000000001 13.000001855367545
16.129999999999999 13.000001834253219
16.140000000000001 13.000001813382319
16.149999999999999 13.000001792748144
16.160000000000000 13.000001772345696
16.170000000000002 13.000001752176589
16.180000000000000 13.000001732241087
16.190000000000001 13.000001712524231
16.199999999999999 13.000001693039469
16.210000000000001 13.000001673770402
16.219999999999999 13.000001654726795
16.230000000000000 13.000001635897290
16.239999999999998 13.000001617281711
16.250000000000000 13.000001598882168
16.259999999999998 13.000001580685794
16.270000000000000 13.000001562698603
16.280000000000001 13.000001544914625
16.289999999999999 13.000001527334980
16.300000000000001 13.000001509954730
16.309999999999999 13.000001492773094
16.320000000000000 13.000001475785194
16.329999999999998 13.000001458989958
16.340000000000000 13.000001442388344
16.350000000000001 13.000001425972640
16.359999999999999 13.000001409747714
16.370000000000001 13.000001393706583
16.379999999999999 13.000001377849372
16.390000000000001 13.000001362167360
16.399999999999999 13.000001346665828
16.410000000000000 13.000001331343364
16.420000000000002 13.000001316190087
16.430000000000000 13.000001301216214
16.440000000000001 13.000001286411171
16.449999999999999 13.000001271769822
16.460000000000001 13.000001257294187
16.469999999999999 13.000001242986988
16.480000000000000 13.000001228844404
16.489999999999998 13.000001214859349
16.500000000000000 13.000001201037579
16.509999999999998 13.000001187365092
16.520000000000000 13.000001173860445
16.530000000000001 13.000001160505512
16.539999999999999 13.000001147291643
16.550000000000001 13.000001134237200
16.559999999999999 13.000001121326962
16.570000000000000 13.000001108567050
16.579999999999998 13.000001095955948
16.590000000000000 13.000001083483745
16.600000000000001 13.000001071154136
16.609999999999999 13.000001058965571
16.620000000000001 13.000001046914525
16.629999999999999 13.000001035002638
16.640000000000001 13.000001023221097
16.649999999999999 13.000001011583457
16.660000000000000 13.000001000069409
16.670000000000002 13.000000988693088
16.680000000000000 13.000000977438807
16.690000000000001 13.000000966315822
16.699999999999999 13.000000955319329
16.710000000000001 13.000000944453321
16.719999999999999 13.000000933703424
16.730000000000000 13.000000923076074
16.739999999999998 13.000000912572371
16.750000000000000 13.000000902187486
16.759999999999998 13.000000891919573
16.770000000000000 13.000000881769239
16.780000000000001 13.000000871737550
16.789999999999999 13.000000861815472
16.800000000000001 13.000000852007844
16.809999999999999 13.000000842312241
16.820000000000000 13.000000832728569
16.829999999999998 13.000000823253284
16.840000000000000 13.000000813887446
16.850000000000001 13.000000804625650
16.859999999999999 13.000000795462578
16.870000000000001 13.000000786417258
16.879999999999999 13.000000777464550
16.890000000000001 13.000000768615481
16.899999999999999 13.000000759874274
16.910000000000000 13.000000751227683
16.920000000000002 13.000000742673416
16.930000000000000 13.000000734227047
16.940000000000001 13.000000725872569
16.949999999999999 13.000000717609076
16.960000000000001 13.000000709444022
16.969999999999999 13.000000701368643
16.980000000000000 13.000000693385646
16.989999999999998 13.000000685499035
17.000000000000000 13.000000677698544
17.009999999999998 13.000000669980965
17.020000000000000 13.000000662359975
17.030000000000001 13.000000654824040
17.039999999999999 13.000000647375844
17.050000000000001 13.000000640007000
17.059999999999999 13.000000632726035
17.070000000000000 13.000000625524891
17.079999999999998 13.000000618403194
17.090000000000000 13.000000611368451
17.100000000000001 13.000000604408925
17.109999999999999 13.000000597534848
17.120000000000001 13.000000590734688
17.129999999999999 13.000000584012723
17.140000000000001 13.000000577368041
17.149999999999999 13.000000570798896
17.160000000000000 13.000000564301901
17.170000000000002 13.000000557879511
17.180000000000000 13.000000551529432
17.190000000000001 13.000000545252627
17.199999999999999 13.000000539049729
17.210000000000001 13.000000532922440
17.219999999999999 13.000000526852077
17.230000000000000 13.000000520856689
17.239999999999998 13.000000514925155
17.250000000000000 13.000000509071125
17.259999999999998 13.000000503279665
17.270000000000000 13.000000497549411
17.280000000000001 13.000000491888144
17.289999999999999 13.000000486289592
17.300000000000001 13.000000480756482
17.309999999999999 13.000000475283141
17.320000000000000 13.000000469876111
17.329999999999998 13.000000464530395
17.340000000000000 13.000000459243218
17.350000000000001 13.000000454015030
17.359999999999999 13.000000448846210
17.370000000000001 13.000000443744652
17.379999999999999 13.000000438693656
17.390000000000001 13.000000433701231
17.399999999999999 13.000000428764141
17.410000000000000 13.000000423884241
17.420000000000002 13.000000419068714
17.430000000000000 13.000000414298160
17.440000000000001 13.000000409578485
17.449999999999999 13.000000404919172
17.460000000000001 13.000000400314731
17.469999999999999 13.000000395760287
17.480000000000000 13.000000391249852
17.489999999999998 13.000000386798694
17.500000000000000 13.000000382400577
17.509999999999998 13.000000378050476
17.520000000000000 13.000000373741084
17.530000000000001 13.000000369494339
17.539999999999999 13.000000365288994
17.550000000000001 13.000000361132166
17.559999999999999 13.000000357029691
17.570000000000000 13.000000352958388
17.579999999999998 13.000000348943223
17.590000000000000 13.000000344973119
17.600000000000001 13.000000341047611
17.609999999999999 13.000000337166643
17.620000000000001 13.000000333329782
17.629999999999999 13.000000329532387
17.640000000000001 13.000000325782514
17.649999999999999 13.000000322076119
17.660000000000000 13.000000318410263
17.670000000000002 13.000000314791636
17.680000000000000 13.000000311205651
17.690000000000001 13.000000307673638
17.699999999999999 13.000000304162787
17.710000000000001 13.000000300709784
17.719999999999999 13.000000297282840
17.730000000000000 13.000000293899451
17.739999999999998 13.000000290555224
17.750000000000000 13.000000287244795
17.759999999999998 13.000000283978054
17.770000000000000 13.000000280748873
17.780000000000001 13.000000277554603
17.789999999999999 13.000000274395054
17.800000000000001 13.000000271273764
17.809999999999999 13.000000268189543
17.820000000000000 13.000000265133332
17.829999999999998 13.000000262113319
17.840000000000000 13.000000259132484
17.850000000000001 13.000000256186299
17.859999999999999 13.000000253266952
17.870000000000001 13.000000250389498
17.879999999999999 13.000000247540498
17.890000000000001 13.000000244723962
17.899999999999999 13.000000241933911
17.910000000000000 13.000000239184267
17.920000000000002 13.000000236458320
17.930000000000000 13.000000233772580
17.940000000000001 13.000000231113578
17.949999999999999 13.000000228479083
17.960000000000001 13.000000225882040
17.969999999999999 13.000000223316848
17.980000000000000 13.000000220768657
17.989999999999998 13.000000218257911
18.000000000000000 13.000000215770974
18.010000000000002 12.997334961744279
18.020000000000000 13.001152659444280
18.030000000000001 13.001395478234622
18.039999999999999 13.000955458788725
18.050000000000001 13.000556934447230
18.059999999999999 13.000305410707069
18.070000000000000 13.000166211586993
18.079999999999998 13.000093790488451
18.090000000000000 13.000057005514773
18.100000000000001 13.000038169163581
18.109999999999999 13.000028099770125
18.120000000000001 13.000022275236324
18.129999999999999 13.000018539245158
18.140000000000001 13.000015881195518
18.149999999999999 13.000013828079998
18.160000000000000 13.000012153967994
18.170000000000002 13.000010745346779
18.180000000000000 13.000009539940764
18.190000000000001 13.000008499404291
18.199999999999999 13.000007597159479
18.210000000000001 13.000006812970378
18.219999999999999 13.000006130436281
18.230000000000000 13.000005535825119
18.239999999999998 13.000005017413759
18.250000000000000 13.000004565115132
18.260000000000002 13.000004170198716
18.270000000000000 13.000003825086804
18.280000000000001 13.000003523246290
18.289999999999999 13.000003258973290
18.300000000000001 13.000003027327899
18.309999999999999 13.000002824018770
18.320000000000000 13.000002645346964
18.329999999999998 13.000002488057087
18.340000000000000 13.000002349369300
18.350000000000001 13.000002226847387
18.359999999999999 13.000002118373821
18.370000000000001 13.000002022118839
18.379999999999999 13.000001936495737
18.390000000000001 13.000001860116200
18.399999999999999 13.000001791778482
18.410000000000000 13.000001730469029
18.420000000000002 13.000001675255959
18.430000000000000 13.000001625362836
18.440000000000001 13.000001580110034
18.449999999999999 13.000001538909217
18.460000000000001 13.000001501245279
18.469999999999999 13.000001466674227
18.480000000000000 13.000001434805675
18.489999999999998 13.000001405308883
18.500000000000000 13.000001377882601
18.510000000000002 13.000001352280357
18.520000000000000 13.000001328281614
18.530000000000001 13.000001305702387
18.539999999999999 13.000001284351029
18.550000000000001 13.000001264105121
18.559999999999999 13.000001244840565
18.570000000000000 13.000001226435872
18.579999999999998 13.000001208796954
18.590000000000000 13.000001191848657
18.600000000000001 13.000001175516720
18.609999999999999 13.000001159733889
18.620000000000001 13.000001144447040
18.629999999999999 13.000001129617681
18.640000000000001 13.000001115187324
18.649999999999999 13.000001101134227
18.660000000000000 13.000001087415242
18.670000000000002 13.000001074021576
18.680000000000000 13.000001060906321
18.690000000000001 13.000001048060776
18.699999999999999 13.000001035458176
18.710000000000001 13.000001023092052
18.719999999999999 13.000001010948749
18.730000000000000 13.000000999003248
18.739999999999998 13.000000987255531
18.750000000000000 13.000000975687533
18.760000000000002 13.000000964303535
18.770000000000000 13.000000953076970
18.780000000000001 13.000000942013168
18.789999999999999 13.000000931105234
18.800000000000001 13.000000920344965
18.809999999999999 13.000000909736142
18.820000000000000 13.000000899262416
18.829999999999998 13.000000888923809
18.840000000000000 13.000000878713760
18.850000000000001 13.000000868631023
18.859999999999999 13.000000858677675
18.870000000000001 13.000000848846435
18.879999999999999 13.000000839133179
18.890000000000001 13.000000829542362
18.899999999999999 13.000000820060984
18.910000000000000 13.000000810693365
18.920000000000002 13.000000801433430
18.930000000000000 13.000000792293697
18.940000000000001 13.000000783256416
18.949999999999999 13.000000774326679
18.960000000000001 13.000000765494056
18.969999999999999 13.000000756771209
18.980000000000000 13.000000748141122
18.989999999999998 13.000000739617493
19.000000000000000 13.000000731189527
19.010000000000002 13.000000722863742
19.020000000000000 13.000000714636434
19.030000000000001 13.000000706492846
19.039999999999999 13.000000698451164
19.050000000000001 13.000000690497817
19.059999999999999 13.000000682632399
19.070000000000000 13.000000674861040
19.079999999999998 13.000000667183047
19.090000000000000 13.000000659587295
19.100000000000001 13.000000652076494
19.109999999999999 13.000000644655854
19.120000000000001 13.000000637317042
19.129999999999999 13.000000630064962
19.140000000000001 13.000000622895376
19.149999999999999 13.000000615806862
19.160000000000000 13.000000608794229
19.170000000000002 13.000000601868321
19.180000000000000 13.000000595021332
19.190000000000001 13.000000588248369
19.199999999999999 13.000000581548051
19.210000000000001 13.000000574929540
19.219999999999999 13.000000568387756
19.230000000000000 13.000000561921834
19.239999999999998 13.000000555528018
19.250000000000000 13.000000549197884
19.260000000000002 13.000000542955050
19.270000000000000 13.000000536777280
19.280000000000001 13.000000530668540
19.289999999999999 13.000000524629899
19.300000000000001 13.000000518662347
19.309999999999999 13.000000512755619
19.320000000000000 13.000000506920601
19.329999999999998 13.000000501153783
19.340000000000000 13.000000495448424
19.350000000000001 13.000000489809560
19.359999999999999 13.000000484238406
19.370000000000001 13.000000478726509
19.379999999999999 13.000000473278060
19.390000000000001 13.000000467894488
19.399999999999999 13.000000462569783
19.410000000000000 13.000000457302910
19.420000000000002 13.000000452100943
19.430000000000000 13.000000446957218
19.440000000000001 13.000000441875432
19.449999999999999 13.000000436841432
19.460000000000001 13.000000431871076
19.469999999999999 13.000000426957016
19.480000000000000 13.000000422100619
19.489999999999998 13.000000417295601
19.500000000000000 13.000000412545704
19.510000000000002 13.000000407855874
19.520000000000000 13.000000403211832
19.530000000000001 13.000000398619250
19.539999999999999 13.000000394087808
19.550000000000001 13.000000389602858
19.559999999999999 13.000000385167382
19.570000000000000 13.000000380780316
19.579999999999998 13.000000376456553
19.590000000000000 13.000000372162402
19.600000000000001 13.000000367931094
19.609999999999999 13.000000363745965
19.620000000000001 13.000000359605925
19.629999999999999 13.000000355513421
19.640000000000001 13.000000351470344
19.649999999999999 13.000000347467836
19.660000000000000 13.000000343515833
19.670000000000002 13.000000339606364
19.680000000000000 13.000000335739134
19.690000000000001 13.000000331924303
19.699999999999999 13.000000328141514
19.710000000000001 13.000000324408242
19.719999999999999 13.000000320720256
19.730000000000000 13.000000317069404
19.739999999999998 13.000000313459683
19.750000000000000 13.000000309890227
19.760000000000002 13.000000306368189
19.770000000000000 13.000000302880796
19.780000000000001 13.000000299437968
19.789999999999999 13.000000296026338
19.800000000000001 13.000000292659163
19.809999999999999 13.000000289325289
19.820000000000000 13.000000286035494
19.829999999999998 13.000000282782036
19.840000000000000 13.000000279561041
19.850000000000001 13.000000276378703
19.859999999999999 13.000000273236811
19.870000000000001 13.000000270125359
19.879999999999999 13.000000267054704
19.890000000000001 13.000000264018661
19.899999999999999 13.000000261012323
19.910000000000000 13.000000258038206
19.920000000000002 13.000000255104045
19.930000000000000 13.000000252197749
19.940000000000001 13.000000249332144
19.949999999999999 13.000000246492553
19.960000000000001 13.000000243684676
19.969999999999999 13.000000240916854
19.980000000000000 13.000000238172637
19.989999999999998 13.000000235462650


==> fig/Wdneq0/muHat2.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 0.000000000000625
0.020000000000000 -0.000000000000187
0.030000000000000 -0.000000000000160
0.040000000000000 0.000000000000285
0.050000000000000 -0.000000000000027
0.060000000000000 -0.000000000000023
0.070000000000000 0.000000000000270
0.080000000000000 0.000000000000315
0.090000000000000 0.000000000000169
0.100000000000000 -0.000000000000296
0.110000000000000 -0.000000000000410
0.120000000000000 -0.000000000000477
0.130000000000000 -0.000000000000619
0.140000000000000 0.000000000000056
0.150000000000000 -0.000000000000012
0.160000000000000 -0.000000000000017
0.170000000000000 -0.000000000000010
0.180000000000000 -0.000000000000233
0.190000000000000 -0.000000000000323
0.200000000000000 0.000000000000098
0.210000000000000 -0.000000000000119
0.220000000000000 -0.000000000000356
0.230000000000000 -0.000000000000099
0.240000000000000 0.000000000000360
0.250000000000000 -0.000000000000459
0.260000000000000 -0.000000000000135
0.270000000000000 -0.000000000000325
0.280000000000000 0.000000000000097
0.290000000000000 0.000000000000230
0.300000000000000 -0.000000000000337
0.310000000000000 0.000000000000163
0.320000000000000 -0.000000000000369
0.330000000000000 -0.000000000000219
0.340000000000000 -0.000000000000230
0.350000000000000 -0.000000000000305
0.360000000000000 -0.000000000000530
0.370000000000000 -0.000000000000558
0.380000000000000 0.000000000000427
0.390000000000000 0.000000000000077
0.400000000000000 -0.000000000000144
0.410000000000000 -0.000000000000048
0.420000000000000 0.000000000000002
0.430000000000000 -0.000000000000029
0.440000000000000 -0.000000000000084
0.450000000000000 0.000000000000091
0.460000000000000 -0.000000000000666
0.470000000000000 -0.000000000000241
0.480000000000000 0.000000000000103
0.490000000000000 -0.000000000000319
0.500000000000000 0.000000000000097
0.510000000000000 -0.000000000000091
0.520000000000000 -0.000000000000396
0.530000000000000 0.000000000000059
0.540000000000000 -0.000000000000621
0.550000000000000 -0.000000000000018
0.560000000000000 -0.000000000000039
0.570000000000000 -0.000000000000085
0.580000000000000 -0.000000000000313
0.590000000000000 0.000000000000045
0.600000000000000 -0.000000000000160
0.610000000000000 0.000000000000388
0.620000000000000 0.000000000000401
0.630000000000000 0.000000000000043
0.640000000000000 0.000000000000197
0.650000000000000 0.000000000000117
0.660000000000000 -0.000000000000415
0.670000000000000 -0.000000000000191
0.680000000000000 0.000000000000210
0.690000000000000 -0.000000000000036
0.700000000000000 -0.000000000000381
0.710000000000000 0.000000000000344
0.720000000000000 0.000000000000084
0.730000000000000 -0.000000000000360
0.740000000000000 -0.000000000000392
0.750000000000000 -0.000000000000196
0.760000000000000 -0.000000000000158
0.770000000000000 -0.000000000000533
0.780000000000000 -0.000000000000173
0.790000000000000 0.000000000000017
0.800000000000000 0.000000000000002
0.810000000000000 -0.000000000000191
0.820000000000000 0.000000000000308
0.830000000000000 0.000000000000234
0.840000000000000 -0.000000000000262
0.850000000000000 -0.000000000000081
0.860000000000000 -0.000000000000074
0.870000000000000 -0.000000000000229
0.880000000000000 -0.000000000000069
0.890000000000000 0.000000000000032
0.900000000000000 -0.000000000000026
0.910000000000000 0.000000000000363
0.920000000000000 0.000000000000085
0.930000000000000 0.000000000000010
0.940000000000000 -0.000000000000012
0.950000000000000 -0.000000000000131
0.960000000000000 -0.000000000000017
0.970000000000000 -0.000000000000221
0.980000000000000 -0.000000000000080
0.990000000000000 0.000000000000023
1.000000000000000 -0.000000000000437
1.010000000000000 0.000000000000137
1.020000000000000 -0.000000000000013
1.030000000000000 -0.000000000000218
1.040000000000000 0.000000000000213
1.050000000000000 -0.000000000000050
1.060000000000000 -0.000000000000045
1.070000000000000 0.000000000000025
1.080000000000000 -0.000000000000003
1.090000000000000 0.000000000000058
1.100000000000000 -0.000000000000299
1.110000000000000 -0.000000000000018
1.120000000000000 0.000000000000006
1.130000000000000 0.000000000000099
1.140000000000000 -0.000000000000316
1.150000000000000 0.000000000000017
1.160000000000000 0.000000000000011
1.170000000000000 -0.000000000000060
1.180000000000000 -0.000000000000043
1.190000000000000 0.000000000000155
1.200000000000000 -0.000000000000100
1.210000000000000 -0.000000000000081
1.220000000000000 -0.000000000000102
1.230000000000000 -0.000000000000189
1.240000000000000 0.000000000000056
1.250000000000000 0.000000000000079
1.260000000000000 0.000000000000300
1.270000000000000 -0.000000000000243
1.280000000000000 -0.000000000000084
1.290000000000000 0.000000000000046
1.300000000000000 0.000000000000141
1.310000000000000 -0.000000000000006
1.320000000000000 0.000000000000287
1.330000000000000 -0.000000000000009
1.340000000000000 0.000000000000134
1.350000000000000 0.000000000000094
1.360000000000000 -0.000000000000237
1.370000000000000 -0.000000000000233
1.380000000000000 0.000000000000196
1.390000000000000 0.000000000000244
1.400000000000000 -0.000000000000289
1.410000000000000 -0.000000000000092
1.420000000000000 -0.000000000000064
1.430000000000000 -0.000000000000146
1.440000000000000 -0.000000000000006
1.450000000000000 -0.000000000000007
1.460000000000000 -0.000000000000040
1.470000000000000 -0.000000000000017
1.480000000000000 0.000000000000053
1.490000000000000 0.000000000000111
1.500000000000000 -0.000000000000164
1.510000000000000 0.000000000000260
1.520000000000000 0.000000000000162
1.530000000000000 -0.000000000000312
1.540000000000000 -0.000000000000195
1.550000000000000 0.000000000000027
1.560000000000000 -0.000000000000077
1.570000000000000 -0.000000000000041
1.580000000000000 -0.000000000000178
1.590000000000000 -0.000000000000130
1.600000000000000 0.000000000000184
1.610000000000000 -0.000000000000726
1.620000000000000 0.000000000000081
1.630000000000000 -0.000000000000083
1.640000000000000 -0.000000000000069
1.650000000000000 -0.000000000000253
1.660000000000000 -0.000000000000144
1.670000000000000 0.000000000000303
1.680000000000000 -0.000000000000231
1.690000000000000 -0.000000000000246
1.700000000000000 0.000000000000009
1.710000000000000 -0.000000000000171
1.720000000000000 0.000000000000162
1.730000000000000 -0.000000000000035
1.740000000000000 -0.000000000000052
1.750000000000000 0.000000000000092
1.760000000000000 0.000000000000143
1.770000000000000 -0.000000000000147
1.780000000000000 -0.000000000000325
1.790000000000000 0.000000000000247
1.800000000000000 -0.000000000000044
1.810000000000000 0.000000000000018
1.820000000000000 -0.000000000000344
1.830000000000000 -0.000000000000139
1.840000000000000 0.000000000000071
1.850000000000000 0.000000000000124
1.860000000000000 0.000000000000009
1.870000000000000 0.000000000000085
1.880000000000000 0.000000000000034
1.890000000000000 -0.000000000000105
1.900000000000000 0.000000000000348
1.910000000000000 0.000000000000107
1.920000000000000 -0.000000000000308
1.930000000000000 -0.000000000000014
1.940000000000000 -0.000000000000038
1.950000000000000 -0.000000000000153
1.960000000000000 0.000000000000139
1.970000000000000 0.000000000000240
1.980000000000000 0.000000000000344
1.990000000000000 -0.000000000000120
2.000000000000000 -0.000000000000116
2.010000000000000 7.995339230873902
2.020000000000000 8.002821934650900
2.030000000000000 8.002993744102536
2.040000000000000 8.001913323112964
2.050000000000000 8.001017549386278
2.060000000000000 8.000476185603761
2.070000000000000 8.000190239265079
2.080000000000000 8.000051793335471
2.090000000000000 7.999990000291045
2.100000000000000 7.999965448181040
2.110000000000000 7.999958016780207
2.120000000000000 7.999957988592771
2.130000000000000 7.999960866717821
2.140000000000000 7.999964652926668
2.150000000000000 7.999968502977272
2.160000000000000 7.999972089328415
2.170000000000000 7.999975308374245
2.180000000000000 7.999978149375760
2.190000000000000 7.999980637192901
2.200000000000000 7.999982807983423
2.210000000000000 7.999984699258807
2.220000000000000 7.999986346128789
2.230000000000000 7.999987780125643
2.240000000000000 7.999989029037894
2.250000000000000 7.999990117160059
2.260000000000000 7.999991065648758
2.270000000000000 7.999991892884815
2.280000000000000 7.999992614840981
2.290000000000000 7.999993245379370
2.300000000000000 7.999993796530912
2.310000000000000 7.999994278741281
2.320000000000000 7.999994701076994
2.330000000000000 7.999995071404433
2.340000000000000 7.999995396552754
2.350000000000000 7.999995682448148
2.360000000000000 7.999995934235910
2.370000000000000 7.999996156380186
2.380000000000000 7.999996352758616
2.390000000000000 7.999996526731207
2.400000000000000 7.999996681223789
2.410000000000000 7.999996818765659
2.420000000000000 7.999996941558198
2.430000000000000 7.999997051512460
2.440000000000000 7.999997150284170
2.450000000000000 7.999997239316571
2.460000000000000 7.999997319854932
2.470000000000000 7.999997392986790
2.480000000000000 7.999997459652308
2.490000000000000 7.999997520671084
2.500000000000000 7.999997576752814
2.510000000000000 7.999997628513882
2.520000000000000 7.999997676490015
2.530000000000000 7.999997721144489
2.540000000000000 7.999997762886599
2.550000000000000 7.999997802065144
2.560000000000000 7.999997838984211
2.570000000000000 7.999997873909666
2.580000000000000 7.999997907071719
2.590000000000000 7.999997938671036
2.600000000000000 7.999997968883879
2.610000000000000 7.999997997859980
2.620000000000000 7.999998025730784
2.630000000000000 7.999998052613139
2.640000000000000 7.999998078605063
2.650000000000000 7.999998103796222
2.660000000000000 7.999998128258957
2.670000000000000 7.999998152063942
2.680000000000000 7.999998175266613
2.690000000000000 7.999998197917182
2.700000000000000 7.999998220060999
2.710000000000000 7.999998241736811
2.720000000000000 7.999998262978693
2.730000000000000 7.999998283816288
2.740000000000000 7.999998304273571
2.750000000000000 7.999998324377241
2.760000000000000 7.999998344144785
2.770000000000000 7.999998363593687
2.780000000000000 7.999998382742225
2.790000000000000 7.999998401604101
2.800000000000000 7.999998420188865
2.810000000000000 7.999998438511077
2.820000000000000 7.999998456579251
2.830000000000000 7.999998474401650
2.840000000000000 7.999998491987153
2.850000000000000 7.999998509341615
2.860000000000000 7.999998526474151
2.870000000000000 7.999998543391277
2.880000000000000 7.999998560093717
2.890000000000000 7.999998576588983
2.900000000000000 7.999998592884084
2.910000000000000 7.999998608981247
2.920000000000000 7.999998624880829
2.930000000000000 7.999998640592653
2.940000000000000 7.999998656116529
2.950000000000000 7.999998671455768
2.960000000000000 7.999998686615222
2.970000000000000 7.999998701596489
2.980000000000000 7.999998716403396
2.990000000000000 7.999998731036627
3.000000000000000 7.999998745500175
3.010000000000000 7.999998759796722
3.020000000000000 7.999998773926755
3.030000000000000 7.999998787895031
3.040000000000000 7.999998801700186
3.050000000000000 7.999998815347078
3.060000000000000 7.999998828838353
3.070000000000000 7.999998842173419
3.080000000000000 7.999998855358608
3.090000000000000 7.999998868388283
3.100000000000000 7.999998881271613
3.110000000000000 7.999998894007049
3.120000000000000 7.999998906598661
3.130000000000000 7.999998919042637
3.140000000000000 7.999998931348156
3.150000000000000 7.999998943510522
3.160000000000000 7.999998955535988
3.170000000000000 7.999998967422912
3.180000000000000 7.999998979175062
3.190000000000000 7.999998990792728
3.200000000000000 7.999999002278520
3.210000000000000 7.999999013633065
3.220000000000000 7.999999024858845
3.230000000000000 7.999999035955132
3.240000000000000 7.999999046927101
3.250000000000000 7.999999057772539
3.260000000000000 7.999999068496299
3.270000000000000 7.999999079095620
3.280000000000000 7.999999089576345
3.290000000000000 7.999999099938327
3.300000000000000 7.999999110180378
3.310000000000000 7.999999120304969
3.320000000000000 7.999999130315846
3.330000000000000 7.999999140212859
3.340000000000000 7.999999149997979
3.350000000000000 7.999999159670188
3.360000000000000 7.999999169232785
3.370000000000000 7.999999178686883
3.380000000000000 7.999999188032541
3.390000000000000 7.999999197273251
3.400000000000000 7.999999206406784
3.410000000000000 7.999999215438465
3.420000000000000 7.999999224365451
3.430000000000000 7.999999233192424
3.440000000000000 7.999999241918838
3.450000000000000 7.999999250544708
3.460000000000000 7.999999259074229
3.470000000000000 7.999999267504231
3.480000000000000 7.999999275840315
3.490000000000000 7.999999284080543
3.500000000000000 7.999999292227304
3.510000000000000 7.999999300281758
3.520000000000000 7.999999308244556
3.530000000000000 7.999999316116075
3.540000000000000 7.999999323900060
3.550000000000000 7.999999331592561
3.560000000000000 7.999999339198960
3.570000000000000 7.999999346718005
3.580000000000000 7.999999354151890
3.590000000000000 7.999999361501633
3.600000000000000 7.999999368767929
3.610000000000000 7.999999375949645
3.620000000000000 7.999999383051382
3.630000000000000 7.999999390071972
3.640000000000000 7.999999397012544
3.650000000000000 7.999999403874745
3.660000000000000 7.999999410657704
3.670000000000000 7.999999417363613
3.680000000000000 7.999999423995291
3.690000000000000 7.999999430549348
3.700000000000000 7.999999437029522
3.710000000000000 7.999999443436687
3.720000000000000 7.999999449768379
3.730000000000000 7.999999456030045
3.740000000000000 7.999999462220822
3.750000000000000 7.999999468339574
3.760000000000000 7.999999474391149
3.770000000000000 7.999999480371682
3.780000000000000 7.999999486284089
3.790000000000000 7.999999492130746
3.800000000000000 7.999999497910343
3.810000000000000 7.999999503624369
3.820000000000000 7.999999509271294
3.830000000000000 7.999999514856070
3.840000000000000 7.999999520376682
3.850000000000000 7.999999525833100
3.860000000000000 7.999999531229936
3.870000000000000 7.999999536563755
3.880000000000000 7.999999541838269
3.890000000000000 7.999999547052766
3.900000000000000 7.999999552206478
3.910000000000000 7.999999557301543
3.920000000000000 7.999999562339972
3.930000000000000 7.999999567319840
3.940000000000000 7.999999572243383
3.950000000000000 7.999999577111913
3.960000000000000 7.999999581923377
3.970000000000000 7.999999586680189
3.980000000000000 7.999999591384745
3.990000000000000 7.999999596033936
4.000000000000000 7.999999600629560
4.010000000000000 7.999999605175643
4.020000000000000 7.999999609668197
4.030000000000000 7.999999614110651
4.040000000000000 7.999999618501745
4.050000000000000 7.999999622843843
4.060000000000000 7.999999627134683
4.070000000000000 7.999999631377669
4.080000000000000 7.999999635573734
4.090000000000000 7.999999639718966
4.100000000000001 7.999999643820198
4.110000000000000 7.999999647873247
4.120000000000000 7.999999651879842
4.130000000000000 7.999999655840474
4.140000000000001 7.999999659758507
4.150000000000000 7.999999663629693
4.160000000000000 7.999999667455651
4.170000000000000 7.999999671241717
4.180000000000001 7.999999674983089
4.190000000000000 7.999999678679611
4.200000000000000 7.999999682336655
4.210000000000000 7.999999685951726
4.220000000000001 7.999999689525130
4.230000000000000 7.999999693059245
4.240000000000000 7.999999696551667
4.250000000000000 7.999999700004846
4.260000000000000 7.999999703419418
4.270000000000000 7.999999706793800
4.280000000000000 7.999999710130293
4.290000000000000 7.999999713428077
4.300000000000000 7.999999716689084
4.310000000000000 7.999999719913109
4.320000000000000 7.999999723098876
4.330000000000000 7.999999726250563
4.340000000000000 7.999999729367191
4.350000000000001 7.999999732446605
4.360000000000000 7.999999735491976
4.370000000000000 7.999999738501561
4.380000000000000 7.999999741476583
4.390000000000001 7.999999744417085
4.400000000000000 7.999999747325553
4.410000000000000 7.999999750202280
4.420000000000000 7.999999753044303
4.430000000000001 7.999999755856483
4.440000000000000 7.999999758632961
4.450000000000000 7.999999761380799
4.460000000000000 7.999999764095589
4.470000000000001 7.999999766779174
4.480000000000000 7.999999769433981
4.490000000000000 7.999999772057007
4.500000000000000 7.999999774650381
4.510000000000000 7.999999777215370
4.520000000000000 7.999999779751975
4.530000000000000 7.999999782256976
4.540000000000000 7.999999784733752
4.550000000000000 7.999999787183206
4.560000000000000 7.999999789606616
4.570000000000000 7.999999792001388
4.580000000000000 7.999999794368311
4.590000000000000 7.999999796706309
4.600000000000001 7.999999799019814
4.610000000000000 7.999999801307733
4.620000000000000 7.999999803567583
4.630000000000000 7.999999805805802
4.640000000000001 7.999999808013481
4.650000000000000 7.999999810199158
4.660000000000000 7.999999812357291
4.670000000000000 7.999999814494119
4.680000000000001 7.999999816604472
4.690000000000000 7.999999818690956
4.700000000000000 7.999999820754897
4.710000000000000 7.999999822794003
4.720000000000001 7.999999824811509
4.730000000000000 7.999999826805641
4.740000000000000 7.999999828775003
4.750000000000000 7.999999830724247
4.760000000000000 7.999999832650005
4.770000000000000 7.999999834554048
4.780000000000000 7.999999836438021
4.790000000000000 7.999999838299938
4.800000000000000 7.999999840138436
4.810000000000000 7.999999841957471
4.820000000000000 7.999999843756160
4.830000000000000 7.999999845533114
4.840000000000000 7.999999847291994
4.850000000000001 7.999999849028866
4.860000000000000 7.999999850748895
4.870000000000000 7.999999852448106
4.880000000000000 7.999999854125528
4.890000000000001 7.999999855783552
4.900000000000000 7.999999857426294
4.910000000000000 7.999999859048581
4.920000000000000 7.999999860652926
4.930000000000001 7.999999862239565
4.940000000000000 7.999999863805730
4.950000000000000 7.999999865356327
4.960000000000000 7.999999866888187
4.970000000000001 7.999999868402840
4.980000000000000 7.999999869899392
4.990000000000000 7.999999871381378
5.000000000000000 7.999999872843887
5.010000000000001 7.998391386490759
5.020000000000000 8.004840698708758
5.030000000000000 8.004152304460577
5.040000000000000 8.002533694334225
5.050000000000000 8.001342659631613
5.060000000000000 8.000650695864637
5.070000000000000 8.000291228551536
5.080000000000000 8.000117769263030
5.090000000000000 8.000039416634163
5.100000000000001 8.000006904438978
5.110000000000000 7.999995450701021
5.120000000000000 7.999993191574820
5.130000000000000 7.999994660942140
5.140000000000001 7.999997428294107
5.150000000000000 8.000000457296034
5.160000000000000 8.000003334218654
5.170000000000000 8.000005915509833
5.180000000000001 8.000008170675304
5.190000000000000 8.000010113715129
5.200000000000000 8.000011773979610
5.210000000000000 8.000013184153916
5.220000000000001 8.000014375610869
5.230000000000000 8.000015376792804
5.240000000000000 8.000016212888561
5.250000000000000 8.000016905958034
5.260000000000001 8.000017475214959
5.270000000000000 8.000017937369181
5.280000000000000 8.000018306925465
5.290000000000000 8.000018596478689
5.300000000000000 8.000018816947570
5.310000000000000 8.000018977818167
5.320000000000000 8.000019087306649
5.330000000000000 8.000019152546560
5.340000000000000 8.000019179726676
5.350000000000001 8.000019174206479
5.360000000000000 8.000019140639724
5.370000000000000 8.000019083060614
5.380000000000000 8.000019004959968
5.390000000000001 8.000018909380355
5.400000000000000 8.000018798939536
5.410000000000000 8.000018675914758
5.420000000000000 8.000018542279927
5.430000000000001 8.000018399743933
5.440000000000000 8.000018249782460
5.450000000000000 8.000018093677687
5.460000000000000 8.000017932531136
5.470000000000001 8.000017767312453
5.480000000000000 8.000017598832907
5.490000000000000 8.000017427819660
5.500000000000000 8.000017254888274
5.510000000000001 8.000017080573853
5.520000000000000 8.000016905327000
5.530000000000000 8.000016729547820
5.540000000000000 8.000016553577288
5.550000000000000 8.000016377705151
5.560000000000000 8.000016202184817
5.570000000000000 8.000016027225273
5.580000000000000 8.000015853017199
5.590000000000000 8.000015679708207
5.600000000000001 8.000015507435348
5.610000000000000 8.000015336308003
5.620000000000000 8.000015166425397
5.630000000000000 8.000014997862882
5.640000000000001 8.000014830683680
5.650000000000000 8.000014664950346
5.660000000000000 8.000014500700301
5.670000000000000 8.000014337967942
5.680000000000001 8.000014176791149
5.690000000000000 8.000014017186714
5.700000000000000 8.000013859167456
5.710000000000000 8.000013702755027
5.720000000000001 8.000013547946001
5.730000000000000 8.000013394752052
5.740000000000000 8.000013243173095
5.750000000000000 8.000013093206233
5.760000000000001 8.000012944853346
5.770000000000000 8.000012798097941
5.780000000000000 8.000012652944996
5.790000000000000 8.000012509378001
5.800000000000001 8.000012367387898
5.810000000000000 8.000012226968964
5.820000000000000 8.000012088104302
5.830000000000000 8.000011950784211
5.840000000000000 8.000011814996078
5.850000000000001 8.000011680723043
5.860000000000000 8.000011547957540
5.870000000000000 8.000011416683600
5.880000000000000 8.000011286884435
5.890000000000001 8.000011158545014
5.900000000000000 8.000011031655593
5.910000000000000 8.000010906197319
5.920000000000000 8.000010782154801
5.930000000000001 8.000010659518789
5.940000000000000 8.000010538266471
5.950000000000000 8.000010418391447
5.960000000000000 8.000010299872054
5.970000000000001 8.000010182697292
5.980000000000000 8.000010066852784
5.990000000000000 8.000009952319120
6.000000000000000 8.000009839087566
6.010000000000001 8.000009727143357
6.020000000000000 8.000009616467791
6.030000000000000 8.000009507053488
6.040000000000000 8.000009398878738
6.050000000000001 8.000009291936035
6.060000000000000 8.000009186205327
6.070000000000000 8.000009081680259
6.080000000000000 8.000008978343271
6.090000000000000 8.000008876180145
6.100000000000001 8.000008775179019
6.110000000000000 8.000008675325692
6.120000000000000 8.000008576610799
6.130000000000000 8.000008479014211
6.140000000000001 8.000008382532968
6.150000000000000 8.000008287145784
6.160000000000000 8.000008192844433
6.170000000000000 8.000008099615966
6.180000000000001 8.000008007445656
6.190000000000000 8.000007916327514
6.200000000000000 8.000007826245007
6.210000000000000 8.000007737187735
6.220000000000001 8.000007649144788
6.230000000000000 8.000007562099476
6.240000000000000 8.000007476050635
6.250000000000000 8.000007390975462
6.260000000000001 8.000007306872163
6.270000000000000 8.000007223725063
6.280000000000000 8.000007141521198
6.290000000000000 8.000007060252878
6.300000000000001 8.000006979912987
6.310000000000000 8.000006900486540
6.320000000000000 8.000006821961028
6.330000000000000 8.000006744331658
6.340000000000001 8.000006667584660
6.350000000000001 8.000006591710406
6.360000000000000 8.000006516701928
6.370000000000000 8.000006442546741
6.380000000000000 8.000006369231365
6.390000000000001 8.000006296753154
6.400000000000000 8.000006225098351
6.410000000000000 8.000006154262030
6.420000000000000 8.000006084231169
6.430000000000001 8.000006014993357
6.440000000000000 8.000005946546041
6.450000000000000 8.000005878877763
6.460000000000000 8.000005811982472
6.470000000000001 8.000005745841705
6.480000000000000 8.000005680456484
6.490000000000000 8.000005615819429
6.500000000000000 8.000005551910659
6.510000000000001 8.000005488732866
6.520000000000000 8.000005426273507
6.530000000000000 8.000005364525602
6.540000000000000 8.000005303479465
6.550000000000001 8.000005243130834
6.560000000000000 8.000005183467650
6.570000000000000 8.000005124482598
6.580000000000000 8.000005066165947
6.590000000000001 8.000005008514799
6.600000000000001 8.000004951522500
6.610000000000000 8.000004895177977
6.620000000000000 8.000004839473245
6.630000000000000 8.000004784400989
6.640000000000001 8.000004729955847
6.650000000000000 8.000004676129507
6.660000000000000 8.000004622920656
6.670000000000000 8.000004570315355
6.680000000000001 8.000004518305140
6.690000000000000 8.000004466888573
6.700000000000000 8.000004416057632
6.710000000000000 8.000004365804545
6.720000000000001 8.000004316125340
6.730000000000000 8.000004267010199
6.740000000000000 8.000004218453777
6.750000000000000 8.000004170450367
6.760000000000001 8.000004122993255
6.770000000000000 8.000004076076557
6.780000000000000 8.000004029692644
6.790000000000000 8.000003983836741
6.800000000000001 8.000003938501795
6.810000000000000 8.000003893686253
6.820000000000000 8.000003849374803
6.830000000000000 8.000003805570641
6.840000000000001 8.000003762267323
6.850000000000001 8.000003719453687
6.860000000000000 8.000003677128117
6.870000000000000 8.000003635284948
6.880000000000000 8.000003593916295
6.890000000000001 8.000003553018887
6.900000000000000 8.000003512588306
6.910000000000000 8.000003472617665
6.920000000000000 8.000003433098888
6.930000000000001 8.000003394032470
6.940000000000000 8.000003355410664
6.950000000000000 8.000003317228657
6.960000000000000 8.000003279479007
6.970000000000001 8.000003242161858
6.980000000000000 8.000003205266397
6.990000000000000 8.000003168792103
7.000000000000000 8.000003132733447
7.010000000000001 0.004663866210598
7.020000000000000 -0.002818872808285
7.030000000000000 -0.002990717103781
7.040000000000000 -0.001910330557499
7.050000000000001 -0.001014590887224
7.060000000000000 -0.000473260769924
7.070000000000000 -0.000187347714968
7.080000000000000 -0.000048934689434
7.090000000000001 0.000012825824088
7.100000000000001 0.000037345776768
7.110000000000000 0.000044745381261
7.120000000000000 0.000044742138529
7.130000000000001 0.000041832937847
7.140000000000001 0.000038016010149
7.150000000000000 0.000034135588525
7.160000000000000 0.000030519211119
7.170000000000000 0.000027270480657
7.180000000000001 0.000024400134423
7.190000000000000 0.000021883302640
7.200000000000000 0.000019683831909
7.210000000000000 0.000017764201036
7.220000000000001 0.000016089298277
7.230000000000000 0.000014627589198
7.240000000000000 0.000013351276202
7.250000000000000 0.000012236067548
7.260000000000001 0.000011260801535
7.270000000000000 0.000010407090537
7.280000000000000 0.000009658961181
7.290000000000000 0.000009002548815
7.300000000000001 0.000008425817442
7.310000000000000 0.000007918316838
7.320000000000000 0.000007470979994
7.330000000000000 0.000007075937362
7.340000000000001 0.000006726351483
7.350000000000001 0.000006416299705
7.360000000000000 0.000006140629105
7.370000000000000 0.000005894873242
7.380000000000001 0.000005675153087
7.390000000000001 0.000005478102019
7.400000000000000 0.000005300796545
7.410000000000000 0.000005140700772
7.420000000000000 0.000004995611409
7.430000000000001 0.000004863613684
7.440000000000000 0.000004743047634
7.450000000000000 0.000004632470742
7.460000000000000 0.000004530631896
7.470000000000001 0.000004436442441
7.480000000000000 0.000004348959273
7.490000000000000 0.000004267358589
7.500000000000000 0.000004190932247
7.510000000000001 0.000004119055673
7.520000000000000 0.000004051191744
7.530000000000000 0.000003986875770
7.540000000000000 0.000003925697768
7.550000000000001 0.000003867305260
7.560000000000000 0.000003811390019
7.570000000000000 0.000003757683897
7.580000000000000 0.000003705953920
7.590000000000001 0.000003655998275
7.600000000000001 0.000003607640018
7.610000000000000 0.000003560725005
7.620000000000000 0.000003515118687
7.630000000000001 0.000003470701139
7.640000000000001 0.000003427378009
7.650000000000000 0.000003385047970
7.660000000000000 0.000003343641360
7.670000000000000 0.000003303087426
7.680000000000001 0.000003263325253
7.690000000000000 0.000003224302556
7.700000000000000 0.000003185975553
7.710000000000000 0.000003148299696
7.720000000000001 0.000003111240278
7.730000000000000 0.000003074764400
7.740000000000000 0.000003038848828
7.750000000000000 0.000003003459312
7.760000000000001 0.000002968582743
7.770000000000000 0.000002934195642
7.780000000000000 0.000002900279381
7.790000000000000 0.000002866817138
7.800000000000001 0.000002833798118
7.810000000000000 0.000002801206549
7.820000000000000 0.000002769030516
7.830000000000000 0.000002737260777
7.840000000000001 0.000002705886858
7.850000000000001 0.000002674901009
7.860000000000000 0.000002644292599
7.870000000000000 0.000002614052747
7.880000000000001 0.000002584179144
7.890000000000001 0.000002554663002
7.900000000000000 0.000002525494222
7.910000000000000 0.000002496673660
7.920000000000001 0.000002468190282
7.930000000000001 0.000002440039124
7.940000000000000 0.000002412220419
7.950000000000000 0.000002384723406
7.960000000000000 0.000002357543618
7.970000000000001 0.000002330680915
7.980000000000000 0.000002304128527
7.990000000000000 0.000002277881810
8.000000000000000 0.000002251936599
8.010000000000000 0.000002226290444
8.020000000000000 0.000002200939684
8.030000000000001 0.000002175879327
8.040000000000001 0.000002151105880
8.050000000000001 0.000002126613855
8.060000000000000 0.000002102406497
8.070000000000000 0.000002078471844
8.080000000000000 0.000002054811966
8.090000000000000 0.000002031422541
8.100000000000000 0.000002008301455
8.110000000000001 0.000001985443632
8.120000000000001 0.000001962844577
8.130000000000001 0.000001940505451
8.140000000000001 0.000001918421457
8.150000000000000 0.000001896586656
8.160000000000000 0.000001875003567
8.170000000000000 0.000001853664088
8.180000000000000 0.000001832567791
8.190000000000001 0.000001811712712
8.200000000000001 0.000001791094904
8.210000000000001 0.000001770711706
8.220000000000001 0.000001750560649
8.230000000000000 0.000001730638454
8.240000000000000 0.000001710944482
8.250000000000000 0.000001691475082
8.260000000000000 0.000001672227671
8.270000000000000 0.000001653195630
8.280000000000001 0.000001634383386
8.290000000000001 0.000001615785649
8.300000000000001 0.000001597397751
8.310000000000000 0.000001579219786
8.320000000000000 0.000001561247846
8.330000000000000 0.000001543483168
8.340000000000000 0.000001525918345
8.350000000000000 0.000001508554171
8.360000000000001 0.000001491384917
8.370000000000001 0.000001474416581
8.380000000000001 0.000001457637906
8.390000000000001 0.000001441049103
8.400000000000000 0.000001424650835
8.410000000000000 0.000001408439499
8.420000000000000 0.000001392412822
8.430000000000000 0.000001376568368
8.440000000000001 0.000001360902671
8.450000000000001 0.000001345416099
8.460000000000001 0.000001330108550
8.470000000000001 0.000001314971746
8.480000000000000 0.000001300006532
8.490000000000000 0.000001285213239
8.500000000000000 0.000001270588502
8.510000000000000 0.000001256129846
8.520000000000000 0.000001241835014
8.530000000000001 0.000001227704290
8.540000000000001 0.000001213733164
8.550000000000001 0.000001199921842
8.560000000000000 0.000001186265549
8.570000000000000 0.000001172767410
8.580000000000000 0.000001159422997
8.590000000000000 0.000001146227272
8.600000000000000 0.000001133184022
8.610000000000001 0.000001120291740
8.620000000000001 0.000001107542337
8.630000000000001 0.000001094938937
8.640000000000001 0.000001082478372
8.650000000000000 0.000001070161136
8.660000000000000 0.000001057983545
8.670000000000000 0.000001045943252
8.680000000000000 0.000001034040664
8.690000000000001 0.000001022272969
8.700000000000001 0.000001010642005
8.710000000000001 0.000000999140720
8.720000000000001 0.000000987771856
8.730000000000000 0.000000976529957
8.740000000000000 0.000000965417476
8.750000000000000 0.000000954432374
8.760000000000000 0.000000943571397
8.770000000000000 0.000000932833440
8.780000000000001 0.000000922218939
8.790000000000001 0.000000911724798
8.800000000000001 0.000000901349459
8.810000000000000 0.000000891092541
8.820000000000000 0.000000880952740
8.830000000000000 0.000000870926124
8.840000000000000 0.000000861017383
8.850000000000000 0.000000851218962
8.860000000000001 0.000000841533146
8.870000000000001 0.000000831956429
8.880000000000001 0.000000822488364
8.890000000000001 0.000000813130704
8.900000000000000 0.000000803876193
8.910000000000000 0.000000794728625
8.920000000000000 0.000000785686164
8.930000000000000 0.000000776745497
8.940000000000001 0.000000767904929
8.950000000000001 0.000000759166809
8.960000000000001 0.000000750528874
8.970000000000001 0.000000741987557
8.980000000000000 0.000000733545205
8.990000000000000 0.000000725197344
9.000000000000000 0.000000716944877
9.010000000000000 0.000000708787013
9.020000000000000 0.000000700720084
9.030000000000001 0.000000692747465
9.040000000000001 0.000000684863462
9.050000000000001 0.000000677069906
9.060000000000000 0.000000669364883
9.070000000000000 0.000000661747447
9.080000000000000 0.000000654218060
9.090000000000000 0.000000646772628
9.100000000000000 0.000000639412601
9.110000000000001 0.000000632136016
9.120000000000001 0.000000624944876
9.130000000000001 0.000000617832766
9.140000000000001 0.000000610800402
9.150000000000000 0.000000603850202
9.160000000000000 0.000000596980663
9.170000000000000 0.000000590186615
9.180000000000000 0.000000583469691
9.190000000000001 0.000000576830857
9.200000000000001 0.000000570266230
9.210000000000001 0.000000563777971
9.220000000000001 0.000000557360022
9.230000000000000 0.000000551019305
9.240000000000000 0.000000544748227
9.250000000000000 0.000000538551358
9.260000000000000 0.000000532421385
9.270000000000000 0.000000526362958
9.280000000000001 0.000000520372286
9.290000000000001 0.000000514450952
9.300000000000001 0.000000508598396
9.310000000000000 0.000000502809626
9.320000000000000 0.000000497087417
9.330000000000000 0.000000491431098
9.340000000000000 0.000000485839530
9.350000000000000 0.000000480312354
9.360000000000001 0.000000474843735
9.370000000000001 0.000000469441750
9.380000000000001 0.000000464099527
9.390000000000001 0.000000458818190
9.400000000000000 0.000000453597941
9.410000000000000 0.000000448434613
9.420000000000000 0.000000443331628
9.430000000000000 0.000000438287640
9.440000000000001 0.000000433299247
9.450000000000001 0.000000428369023
9.460000000000001 0.000000423494970
9.470000000000001 0.000000418675989
9.480000000000000 0.000000413909766
9.490000000000000 0.000000409202225
9.500000000000000 0.000000404544265
9.510000000000000 0.000000399940936
9.520000000000000 0.000000395389707
9.530000000000001 0.000000390889669
9.540000000000001 0.000000386442709
9.550000000000001 0.000000382046092
9.560000000000000 0.000000377696153
9.570000000000000 0.000000373400827
9.580000000000000 0.000000369150546
9.590000000000000 0.000000364950035
9.600000000000000 0.000000360796695
9.610000000000001 0.000000356692031
9.620000000000001 0.000000352632578
9.630000000000001 0.000000348619641
9.640000000000001 0.000000344653100
9.650000000000000 0.000000340730460
9.660000000000000 0.000000336853361
9.670000000000000 0.000000333019717
9.680000000000000 0.000000329229910
9.690000000000001 0.000000325483750
9.700000000000001 0.000000321780357
9.710000000000001 0.000000318118796
9.720000000000001 0.000000314497494
9.730000000000000 0.000000310921456
9.740000000000000 0.000000307380909
9.750000000000000 0.000000303882852
9.760000000000000 0.000000300426125
9.770000000000001 0.000000297005584
9.780000000000001 0.000000293626701
9.790000000000001 0.000000290285169
9.800000000000001 0.000000286982447
9.810000000000000 0.000000283717012
9.820000000000000 0.000000280489163
9.830000000000000 0.000000277297122
9.840000000000000 0.000000274141679
9.850000000000000 0.000000271021244
9.860000000000001 0.000000267937622
9.870000000000001 0.000000264888426
9.880000000000001 0.000000261873916
9.890000000000001 0.000000258894255
9.900000000000000 0.000000255948006
9.910000000000000 0.000000253035659
9.920000000000000 0.000000250155653
9.930000000000000 0.000000247309947
9.940000000000001 0.000000244495821
9.950000000000001 0.000000241712352
9.960000000000001 0.000000238962442
9.970000000000001 0.000000236243377
9.980000000000000 0.000000233555083
9.990000000000000 0.000000230895815
10.000000000000000 0.000000228270112
10.010000000000000 -0.000804018227988
10.020000000000000 0.002420634596314
10.029999999999999 0.002076434228292
10.039999999999999 0.001267125953746
10.049999999999999 0.000671605430188
10.059999999999999 0.000325620411895
10.070000000000000 0.000145883653438
10.080000000000000 0.000059150944975
10.090000000000000 0.000019971601353
10.100000000000000 0.000003712506614
10.109999999999999 -0.000002017324474
10.119999999999999 -0.000003149815400
10.129999999999999 -0.000002418027283
10.139999999999999 -0.000001037213886
10.150000000000000 0.000000474458834
10.160000000000000 0.000001910120910
10.170000000000000 0.000003198001698
10.180000000000000 0.000004322850842
10.190000000000000 0.000005291666307
10.199999999999999 0.000006119128829
10.209999999999999 0.000006821573301
10.219999999999999 0.000007414689507
10.229999999999999 0.000007912700197
10.240000000000000 0.000008328194662
10.250000000000000 0.000008672205218
10.260000000000000 0.000008954340932
10.270000000000000 0.000009182951849
10.279999999999999 0.000009365292014
10.289999999999999 0.000009507656188
10.299999999999999 0.000009615510224
10.309999999999999 0.000009693587537
10.320000000000000 0.000009746004830
10.330000000000000 0.000009776322514
10.340000000000000 0.000009787633447
10.350000000000000 0.000009782623120
10.359999999999999 0.000009763616487
10.369999999999999 0.000009732626387
10.379999999999999 0.000009691402406
10.389999999999999 0.000009641461631
10.400000000000000 0.000009584115279
10.410000000000000 0.000009520501826
10.420000000000000 0.000009451609039
10.430000000000000 0.000009378287669
10.440000000000000 0.000009301276021
10.449999999999999 0.000009221214249
10.459999999999999 0.000009138660014
10.469999999999999 0.000009054085367
10.480000000000000 0.000008967907686
10.490000000000000 0.000008880482486
10.500000000000000 0.000008792124918
10.510000000000000 0.000008703091409
10.520000000000000 0.000008613615486
10.529999999999999 0.000008523893478
10.539999999999999 0.000008434098719
10.549999999999999 0.000008344371988
10.559999999999999 0.000008254840448
10.570000000000000 0.000008165612614
10.580000000000000 0.000008076779701
10.590000000000000 0.000007988412861
10.600000000000000 0.000007900587328
10.609999999999999 0.000007813351929
10.619999999999999 0.000007726758363
10.629999999999999 0.000007640843358
10.639999999999999 0.000007555638897
10.650000000000000 0.000007471175788
10.660000000000000 0.000007387472847
10.670000000000000 0.000007304546511
10.680000000000000 0.000007222415830
10.690000000000000 0.000007141088417
10.699999999999999 0.000007060571014
10.709999999999999 0.000006980876172
10.719999999999999 0.000006901994727
10.730000000000000 0.000006823941383
10.740000000000000 0.000006746713567
10.750000000000000 0.000006670305988
10.760000000000000 0.000006594718114
10.770000000000000 0.000006519951748
10.779999999999999 0.000006445998492
10.789999999999999 0.000006372854313
10.799999999999999 0.000006300514496
10.809999999999999 0.000006228978148
10.820000000000000 0.000006158230877
10.830000000000000 0.000006088268878
10.840000000000000 0.000006019092327
10.850000000000000 0.000005950687506
10.859999999999999 0.000005883048281
10.869999999999999 0.000005816168346
10.879999999999999 0.000005750041440
10.889999999999999 0.000005684660026
10.900000000000000 0.000005620017317
10.910000000000000 0.000005556100618
10.920000000000000 0.000005492907612
10.930000000000000 0.000005430429516
10.940000000000000 0.000005368662425
10.949999999999999 0.000005307588318
10.959999999999999 0.000005247210255
10.969999999999999 0.000005187514272
10.980000000000000 0.000005128499585
10.990000000000000 0.000005070149879
11.000000000000000 0.000005012468828
11.010000000000000 0.000004955435308
11.020000000000000 0.000004899052523
11.029999999999999 0.000004843312566
11.039999999999999 0.000004788203098
11.049999999999999 0.000004733719519
11.059999999999999 0.000004679859018
11.070000000000000 0.000004626608243
11.080000000000000 0.000004573963001
11.090000000000000 0.000004521915936
11.100000000000000 0.000004470463665
11.109999999999999 0.000004419591887
11.119999999999999 0.000004369302446
11.129999999999999 0.000004319583243
11.139999999999999 0.000004270429619
11.150000000000000 0.000004221836719
11.160000000000000 0.000004173793421
11.170000000000000 0.000004126299989
11.180000000000000 0.000004079347771
11.190000000000000 0.000004032924811
11.199999999999999 0.000003987034581
11.209999999999999 0.000003941664332
11.219999999999999 0.000003896809718
11.230000000000000 0.000003852464553
11.240000000000000 0.000003808627268
11.250000000000000 0.000003765287602
11.260000000000000 0.000003722442783
11.270000000000000 0.000003680081279
11.279999999999999 0.000003638204489
11.289999999999999 0.000003596802924
11.299999999999999 0.000003555873742
11.309999999999999 0.000003515410101
11.320000000000000 0.000003475404309
11.330000000000000 0.000003435857005
11.340000000000000 0.000003396761965
11.350000000000000 0.000003358109676
11.359999999999999 0.000003319893974
11.369999999999999 0.000003282112721
11.379999999999999 0.000003244766211
11.389999999999999 0.000003207842290
11.400000000000000 0.000003171338748
11.410000000000000 0.000003135251447
11.420000000000000 0.000003099571038
11.430000000000000 0.000003064302281
11.440000000000000 0.000003029434373
11.449999999999999 0.000002994957531
11.459999999999999 0.000002960876968
11.469999999999999 0.000002927183193
11.480000000000000 0.000002893874392
11.490000000000000 0.000002860943400
11.500000000000000 0.000002828388766
11.510000000000000 0.000002796204134
11.520000000000000 0.000002764383135
11.529999999999999 0.000002732926812
11.539999999999999 0.000002701826223
11.549999999999999 0.000002671079646
11.559999999999999 0.000002640686927
11.570000000000000 0.000002610636461
11.580000000000000 0.000002580929686
11.590000000000000 0.000002551557529
11.600000000000000 0.000002522524524
11.609999999999999 0.000002493817689
11.619999999999999 0.000002465437096
11.629999999999999 0.000002437384435
11.639999999999999 0.000002409647826
11.650000000000000 0.000002382227069
11.660000000000000 0.000002355120339
11.670000000000000 0.000002328318711
11.680000000000000 0.000002301821643
11.690000000000000 0.000002275631142
11.699999999999999 0.000002249734535
11.709999999999999 0.000002224132528
11.719999999999999 0.000002198823294
11.730000000000000 0.000002173801506
11.740000000000000 0.000002149066663
11.750000000000000 0.000002124612575
11.760000000000000 0.000002100432944
11.770000000000000 0.000002076535516
11.779999999999999 0.000002052900903
11.789999999999999 0.000002029540698
11.799999999999999 0.000002006446463
11.809999999999999 0.000001983612402
11.820000000000000 0.000001961041406
11.830000000000000 0.000001938725604
11.840000000000000 0.000001916668566
11.850000000000000 0.000001894852399
11.859999999999999 0.000001873292795
11.869999999999999 0.000001851975049
11.879999999999999 0.000001830899118
11.889999999999999 0.000001810063368
11.900000000000000 0.000001789466171
11.910000000000000 0.000001769104522
11.920000000000000 0.000001748975634
11.930000000000000 0.000001729069570
11.940000000000000 0.000001709393146
11.949999999999999 0.000001689942867
11.959999999999999 0.000001670711011
11.969999999999999 0.000001651698771
11.980000000000000 0.000001632902065
11.990000000000000 0.000001614320170
12.000000000000000 0.000001595951137
12.010000000000000 10.993593020242814
12.020000000000000 11.003881719980992
12.029999999999999 11.004117940231414
12.039999999999999 11.002632343815527
12.050000000000001 11.001400637599350
12.059999999999999 11.000656245244908
12.070000000000000 11.000263052071944
12.079999999999998 11.000072672156524
12.090000000000000 10.999987690148799
12.100000000000000 10.999953914611705
12.109999999999999 10.999943680240273
12.119999999999999 10.999943625472568
12.129999999999999 10.999947567061449
12.140000000000001 10.999952757447442
12.149999999999999 10.999958035791208
12.160000000000000 10.999962951730726
12.170000000000000 10.999967362800273
12.180000000000000 10.999971254222531
12.190000000000000 10.999974660193452
12.199999999999999 10.999977630420064
12.210000000000001 10.999980216475075
12.219999999999999 10.999982466638466
12.230000000000000 10.999984424263157
12.239999999999998 10.999986127564709
12.250000000000000 10.999987609933118
12.260000000000000 10.999988900463752
12.270000000000000 10.999990024423765
12.279999999999999 10.999991003781625
12.289999999999999 10.999991857587943
12.300000000000001 10.999992602387069
12.309999999999999 10.999993252546421
12.320000000000000 10.999993820519652
12.330000000000000 10.999994317131128
12.340000000000000 10.999994751757814
12.350000000000000 10.999995132559004
12.359999999999999 10.999995466600154
12.369999999999999 10.999995760022035
12.379999999999999 10.999996018151121
12.390000000000001 10.999996245604155
12.399999999999999 10.999996446411439
12.410000000000000 10.999996624040179
12.420000000000000 10.999996781521366
12.430000000000000 10.999996921480530
12.440000000000000 10.999997046187422
12.449999999999999 10.999997157629895
12.460000000000001 10.999997257519881
12.469999999999999 10.999997347349044
12.480000000000000 10.999997428407763
12.489999999999998 10.999997501822847
12.500000000000000 10.999997568570404
12.510000000000000 10.999997629491119
12.520000000000000 10.999997685329383
12.529999999999999 10.999997736716795
12.539999999999999 10.999997784208301
12.550000000000001 10.999997828287510
12.559999999999999 10.999997869375262
12.570000000000000 10.999997907833507
12.580000000000000 10.999997943970456
12.590000000000000 10.999997978066189
12.600000000000000 10.999998010364362
12.609999999999999 10.999998041067402
12.619999999999999 10.999998070354133
12.629999999999999 10.999998098378782
12.640000000000001 10.999998125293615
12.649999999999999 10.999998151200160
12.660000000000000 10.999998176206308
12.670000000000000 10.999998200402697
12.680000000000000 10.999998223873465
12.690000000000000 10.999998246677416
12.699999999999999 10.999998268876482
12.710000000000001 10.999998290534434
12.719999999999999 10.999998311684823
12.730000000000000 10.999998332366500
12.739999999999998 10.999998352620572
12.750000000000000 10.999998372475631
12.760000000000000 10.999998391960652
12.770000000000000 10.999998411087835
12.779999999999999 10.999998429898625
12.789999999999999 10.999998448392581
12.800000000000001 10.999998466597171
12.809999999999999 10.999998484515455
12.820000000000000 10.999998502170296
12.830000000000000 10.999998519573520
12.840000000000000 10.999998536732692
12.850000000000000 10.999998553647956
12.859999999999999 10.999998570343092
12.869999999999999 10.999998586813224
12.879999999999999 10.999998603071116
12.890000000000001 10.999998619122554
12.899999999999999 10.999998634969003
12.910000000000000 10.999998650616446
12.920000000000000 10.999998666070340
12.930000000000000 10.999998681340804
12.940000000000000 10.999998696416514
12.949999999999999 10.999998711313905
12.960000000000001 10.999998726039223
12.969999999999999 10.999998740586756
12.980000000000000 10.999998754957868
12.989999999999998 10.999998769160989
13.000000000000000 10.999998783201367
13.010000000000000 10.999998797077126
13.020000000000000 10.999998810788954
13.029999999999999 10.999998824343136
13.039999999999999 10.999998837740876
13.050000000000001 10.999998850983618
13.059999999999999 10.999998864069234
13.070000000000000 10.999998877007254
13.080000000000000 10.999998889799329
13.090000000000000 10.999998902440804
13.100000000000000 10.999998914939503
13.109999999999999 10.999998927287066
13.120000000000001 10.999998939504495
13.129999999999999 10.999998951572117
13.140000000000001 10.999998963510649
13.149999999999999 10.999998975308573
13.160000000000000 10.999998986974688
13.170000000000000 10.999998998504498
13.180000000000000 10.999999009905599
13.190000000000000 10.999999021173252
13.199999999999999 10.999999032313831
13.210000000000001 10.999999043326055
13.219999999999999 10.999999054212701
13.230000000000000 10.999999064978237
13.239999999999998 10.999999075621696
13.250000000000000 10.999999086136595
13.260000000000000 10.999999096539204
13.270000000000000 10.999999106820521
13.279999999999999 10.999999116984199
13.289999999999999 10.999999127033732
13.300000000000001 10.999999136965993
13.309999999999999 10.999999146789229
13.320000000000000 10.999999156498911
13.330000000000000 10.999999166098071
13.340000000000000 10.999999175586662
13.350000000000000 10.999999184967230
13.359999999999999 10.999999194240436
13.370000000000001 10.999999203412434
13.379999999999999 10.999999212477181
13.390000000000001 10.999999221437484
13.399999999999999 10.999999230299160
13.410000000000000 10.999999239056514
13.420000000000000 10.999999247720552
13.430000000000000 10.999999256278258
13.440000000000000 10.999999264740458
13.449999999999999 10.999999273107383
13.460000000000001 10.999999281377468
13.469999999999999 10.999999289557206
13.480000000000000 10.999999297642130
13.489999999999998 10.999999305634594
13.500000000000000 10.999999313535948
13.510000000000000 10.999999321350051
13.520000000000000 10.999999329071263
13.529999999999999 10.999999336703898
13.539999999999999 10.999999344254304
13.550000000000001 10.999999351713804
13.559999999999999 10.999999359094002
13.570000000000000 10.999999366382969
13.580000000000000 10.999999373595998
13.590000000000000 10.999999380722130
13.600000000000000 10.999999387772025
13.609999999999999 10.999999394737550
13.620000000000001 10.999999401627996
13.629999999999999 10.999999408435636
13.640000000000001 10.999999415166197
13.649999999999999 10.999999421819506
13.660000000000000 10.999999428400626
13.670000000000000 10.999999434906083
13.680000000000000 10.999999441332552
13.690000000000000 10.999999447692078
13.699999999999999 10.999999453976717
13.710000000000001 10.999999460190532
13.719999999999999 10.999999466334623
13.730000000000000 10.999999472406998
13.739999999999998 10.999999478410555
13.750000000000000 10.999999484346041
13.760000000000000 10.999999490213913
13.770000000000000 10.999999496012769
13.779999999999999 10.999999501749812
13.789999999999999 10.999999507419261
13.800000000000001 10.999999513024193
13.809999999999999 10.999999518567748
13.820000000000000 10.999999524044847
13.830000000000000 10.999999529459354
13.840000000000000 10.999999534816327
13.850000000000000 10.999999540111908
13.859999999999999 10.999999545340311
13.870000000000001 10.999999550515746
13.879999999999999 10.999999555635579
13.890000000000001 10.999999560688508
13.899999999999999 10.999999565687558
13.910000000000000 10.999999570629916
13.920000000000000 10.999999575516560
13.930000000000000 10.999999580349112
13.940000000000000 10.999999585123355
13.949999999999999 10.999999589838374
13.960000000000001 10.999999594509219
13.969999999999999 10.999999599122228
13.980000000000000 10.999999603685435
13.989999999999998 10.999999608194212
14.000000000000000 10.999999612653204
14.010000000000000 10.999999617065065
14.020000000000000 10.999999621418278
14.029999999999999 10.999999625722410
14.039999999999999 10.999999629989032
14.050000000000001 10.999999634199074
14.059999999999999 10.999999638360785
14.070000000000000 10.999999642476581
14.080000000000000 10.999999646544490
14.090000000000000 10.999999650566160
14.100000000000000 10.999999654543984
14.109999999999999 10.999999658474144
14.120000000000001 10.999999662362740
14.129999999999999 10.999999666201905
14.140000000000001 10.999999670003110
14.149999999999999 10.999999673754228
14.160000000000000 10.999999677468569
14.170000000000000 10.999999681134369
14.180000000000000 10.999999684764115
14.190000000000000 10.999999688353343
14.199999999999999 10.999999691899673
14.210000000000001 10.999999695399177
14.219999999999999 10.999999698871529
14.230000000000000 10.999999702299126
14.239999999999998 10.999999705684159
14.250000000000000 10.999999709034702
14.260000000000000 10.999999712347950
14.270000000000000 10.999999715622877
14.279999999999999 10.999999718855133
14.289999999999999 10.999999722055019
14.300000000000001 10.999999725222416
14.309999999999999 10.999999728346586
14.320000000000000 10.999999731437414
14.330000000000000 10.999999734495017
14.340000000000000 10.999999737510606
14.350000000000000 10.999999740505283
14.359999999999999 10.999999743454378
14.370000000000001 10.999999746373362
14.379999999999999 10.999999749259455
14.390000000000001 10.999999752113336
14.399999999999999 10.999999754938049
14.410000000000000 10.999999757721396
14.420000000000000 10.999999760477882
14.430000000000000 10.999999763203270
14.440000000000000 10.999999765899608
14.449999999999999 10.999999768563534
14.460000000000001 10.999999771199771
14.469999999999999 10.999999773798869
14.480000000000000 10.999999776375649
14.489999999999998 10.999999778919133
14.500000000000000 10.999999781433230
14.510000000000000 10.999999783921670
14.520000000000000 10.999999786381119
14.529999999999999 10.999999788813639
14.539999999999999 10.999999791213146
14.550000000000001 10.999999793588859
14.559999999999999 10.999999795938262
14.570000000000000 10.999999798262966
14.580000000000000 10.999999800557848
14.590000000000000 10.999999802827988
14.600000000000000 10.999999805076531
14.609999999999999 10.999999807290450
14.620000000000001 10.999999809480563
14.629999999999999 10.999999811650401
14.640000000000001 10.999999813794851
14.649999999999999 10.999999815913103
14.660000000000000 10.999999818007046
14.670000000000000 10.999999820074233
14.680000000000000 10.999999822126513
14.690000000000000 10.999999824149910
14.699999999999999 10.999999826151626
14.710000000000001 10.999999828128965
14.719999999999999 10.999999830080682
14.730000000000000 10.999999832016753
14.739999999999998 10.999999833930012
14.750000000000000 10.999999835819331
14.760000000000000 10.999999837687092
14.770000000000000 10.999999839531991
14.779999999999999 10.999999841360927
14.789999999999999 10.999999843166663
14.800000000000001 10.999999844952626
14.809999999999999 10.999999846717319
14.820000000000000 10.999999848460508
14.830000000000000 10.999999850184112
14.840000000000000 10.999999851890799
14.850000000000000 10.999999853573980
14.859999999999999 10.999999855239629
14.870000000000001 10.999999856891680
14.879999999999999 10.999999858517626
14.890000000000001 10.999999860126502
14.899999999999999 10.999999861717619
14.910000000000000 10.999999863289073
14.920000000000000 10.999999864849849
14.930000000000000 10.999999866388107
14.940000000000000 10.999999867904940
14.949999999999999 10.999999869409862
14.960000000000001 10.999999870895815
14.969999999999999 10.999999872361384
14.980000000000000 10.999999873816252
14.989999999999998 10.999999875257055
15.000000000000000 10.999999876669813
15.010000000000000 11.000321575633912
15.020000000000000 10.999031714865408
15.029999999999999 10.999169395371380
15.039999999999999 10.999493119029648
15.050000000000001 10.999731327590370
15.059999999999999 10.999869721939756
15.070000000000000 10.999941616985707
15.080000000000000 10.999976310404243
15.090000000000000 10.999991982472752
15.100000000000000 10.999998486441843
15.109999999999999 11.000000778696945
15.120000000000001 11.000001232017372
15.129999999999999 11.000000939617978
15.140000000000001 11.000000387603333
15.149999999999999 10.999999783248672
15.160000000000000 10.999999209290509
15.170000000000000 10.999998694441572
15.180000000000000 10.999998244798647
15.190000000000000 10.999997857567989
15.199999999999999 10.999997526880369
15.210000000000001 10.999997246191707
15.219999999999999 10.999997009232638
15.230000000000000 10.999996810307158
15.240000000000000 10.999996644394706
15.250000000000000 10.999996507065433
15.260000000000000 10.999996394486999
15.270000000000000 10.999996303310434
15.279999999999999 10.999996230645579
15.289999999999999 10.999996173958781
15.300000000000001 10.999996131080962
15.309999999999999 10.999996100109749
15.320000000000000 10.999996079398096
15.330000000000000 10.999996067528055
15.340000000000000 10.999996063249439
15.350000000000000 10.999996065500726
15.359999999999999 10.999996073347511
15.370000000000001 10.999996085983307
15.379999999999999 10.999996102708771
15.390000000000001 10.999996122925227
15.399999999999999 10.999996146096862
15.410000000000000 10.999996171769576
15.420000000000000 10.999996199555403
15.430000000000000 10.999996229113147
15.440000000000000 10.999996260136271
15.449999999999999 10.999996292382153
15.460000000000001 10.999996325622112
15.469999999999999 10.999996359666252
15.480000000000000 10.999996394346416
15.490000000000000 10.999996429528691
15.500000000000000 10.999996465084875
15.510000000000000 10.999996500901970
15.520000000000000 10.999996536893326
15.529999999999999 10.999996572983690
15.539999999999999 10.999996609099785
15.550000000000001 10.999996645185590
15.559999999999999 10.999996681194457
15.570000000000000 10.999996717080755
15.580000000000000 10.999996752801618
15.590000000000000 10.999996788336357
15.600000000000000 10.999996823653214
15.609999999999999 10.999996858728952
15.620000000000001 10.999996893543734
15.629999999999999 10.999996928092450
15.640000000000001 10.999996962351485
15.649999999999999 10.999996996310603
15.660000000000000 10.999997029964732
15.670000000000000 10.999997063308708
15.680000000000000 10.999997096331658
15.690000000000000 10.999997129031906
15.699999999999999 10.999997161398861
15.710000000000001 10.999997193442686
15.719999999999999 10.999997225158914
15.730000000000000 10.999997256536956
15.740000000000000 10.999997287587775
15.750000000000000 10.999997318304141
15.760000000000000 10.999997348694757
15.770000000000000 10.999997378756550
15.779999999999999 10.999997408486754
15.789999999999999 10.999997437896251
15.800000000000001 10.999997466981007
15.809999999999999 10.999997495740722
15.820000000000000 10.999997524179488
15.830000000000000 10.999997552306205
15.840000000000000 10.999997580118482
15.850000000000000 10.999997607625014
15.859999999999999 10.999997634816463
15.870000000000001 10.999997661700835
15.879999999999999 10.999997688291437
15.890000000000001 10.999997714574411
15.899999999999999 10.999997740563083
15.910000000000000 10.999997766258199
15.920000000000000 10.999997791661626
15.930000000000000 10.999997816783001
15.940000000000000 10.999997841615976
15.949999999999999 10.999997866168327
15.960000000000001 10.999997890443678
15.969999999999999 10.999997914440559
15.980000000000000 10.999997938169603
15.990000000000000 10.999997961630640
16.000000000000000 10.999997984821196
16.009999999999998 10.999998007746253
16.020000000000000 10.999998030413416
16.030000000000001 10.999998052824031
16.039999999999999 10.999998074980683
16.050000000000001 10.999998096885896
16.059999999999999 10.999998118538905
16.070000000000000 10.999998139948357
16.079999999999998 10.999998161111693
16.090000000000000 10.999998182039931
16.100000000000001 10.999998202724429
16.109999999999999 10.999998223177336
16.120000000000001 10.999998243394050
16.129999999999999 10.999998263380409
16.140000000000001 10.999998283141711
16.149999999999999 10.999998302683103
16.160000000000000 10.999998321994543
16.170000000000002 10.999998341090397
16.180000000000000 10.999998359965648
16.190000000000001 10.999998378624383
16.199999999999999 10.999998397078681
16.210000000000001 10.999998415316236
16.219999999999999 10.999998433348031
16.230000000000000 10.999998451180062
16.239999999999998 10.999998468802202
16.250000000000000 10.999998486229480
16.259999999999998 10.999998503454682
16.270000000000000 10.999998520482711
16.280000000000001 10.999998537318675
16.289999999999999 10.999998553962723
16.300000000000001 10.999998570416814
16.309999999999999 10.999998586684560
16.320000000000000 10.999998602766640
16.329999999999998 10.999998618670457
16.340000000000000 10.999998634387286
16.350000000000001 10.999998649927416
16.359999999999999 10.999998665290128
16.370000000000001 10.999998680478686
16.379999999999999 10.999998695495238
16.390000000000001 10.999998710338843
16.399999999999999 10.999998725015345
16.410000000000000 10.999998739522605
16.420000000000002 10.999998753867146
16.430000000000000 10.999998768047694
16.440000000000001 10.999998782065816
16.449999999999999 10.999998795926700
16.460000000000001 10.999998809626421
16.469999999999999 10.999998823175567
16.480000000000000 10.999998836564451
16.489999999999998 10.999998849802379
16.500000000000000 10.999998862892793
16.509999999999998 10.999998875831103
16.520000000000000 10.999998888623532
16.530000000000001 10.999998901274953
16.539999999999999 10.999998913774654
16.550000000000001 10.999998926133753
16.559999999999999 10.999998938355937
16.570000000000000 10.999998950435863
16.579999999999998 10.999998962382115
16.590000000000000 10.999998974188964
16.600000000000001 10.999998985859978
16.609999999999999 10.999998997399071
16.620000000000001 10.999999008808690
16.629999999999999 10.999999020085006
16.640000000000001 10.999999031240129
16.649999999999999 10.999999042268438
16.660000000000000 10.999999053165217
16.670000000000002 10.999999063939699
16.680000000000000 10.999999074589201
16.690000000000001 10.999999085116393
16.699999999999999 10.999999095528540
16.710000000000001 10.999999105822617
16.719999999999999 10.999999116000104
16.730000000000000 10.999999126057517
16.739999999999998 10.999999136001449
16.750000000000000 10.999999145835464
16.759999999999998 10.999999155550277
16.770000000000000 10.999999165163914
16.780000000000001 10.999999174662776
16.789999999999999 10.999999184056703
16.800000000000001 10.999999193341937
16.809999999999999 10.999999202519517
16.820000000000000 10.999999211592932
16.829999999999998 10.999999220566821
16.840000000000000 10.999999229438886
16.850000000000001 10.999999238204559
16.859999999999999 10.999999246872525
16.870000000000001 10.999999255446854
16.879999999999999 10.999999263914818
16.890000000000001 10.999999272290445
16.899999999999999 10.999999280575485
16.910000000000000 10.999999288761636
16.920000000000002 10.999999296850905
16.930000000000000 10.999999304854322
16.940000000000001 10.999999312766858
16.949999999999999 10.999999320585420
16.960000000000001 10.999999328318731
16.969999999999999 10.999999335960890
16.980000000000000 10.999999343515849
16.989999999999998 10.999999350989430
17.000000000000000 10.999999358373371
17.009999999999998 10.999999365673022
17.020000000000000 10.999999372896635
17.030000000000001 10.999999380027850
17.039999999999999 10.999999387087090
17.050000000000001 10.999999394059667
17.059999999999999 10.999999400955836
17.070000000000000 10.999999407772370
17.079999999999998 10.999999414508753
17.090000000000000 10.999999421172788
17.100000000000001 10.999999427756572
17.109999999999999 10.999999434275630
17.120000000000001 10.999999440711345
17.129999999999999 10.999999447075666
17.140000000000001 10.999999453364534
17.149999999999999 10.999999459587846
17.160000000000000 10.999999465736607
17.170000000000002 10.999999471816473
17.180000000000000 10.999999477826318
17.190000000000001 10.999999483769249
17.199999999999999 10.999999489643475
17.210000000000001 10.999999495452911
17.219999999999999 10.999999501193040
17.230000000000000 10.999999506869788
17.239999999999998 10.999999512476592
17.250000000000000 10.999999518029227
17.259999999999998 10.999999523510914
17.270000000000000 10.999999528931543
17.280000000000001 10.999999534296546
17.289999999999999 10.999999539592881
17.300000000000001 10.999999544834992
17.309999999999999 10.999999550013813
17.320000000000000 10.999999555133819
17.329999999999998 10.999999560193903
17.340000000000000 10.999999565199481
17.350000000000001 10.999999570145443
17.359999999999999 10.999999575040405
17.370000000000001 10.999999579877151
17.379999999999999 10.999999584658324
17.390000000000001 10.999999589383110
17.399999999999999 10.999999594055605
17.410000000000000 10.999999598672119
17.420000000000002 10.999999603242101
17.430000000000000 10.999999607756667
17.440000000000001 10.999999612221330
17.449999999999999 10.999999616635254
17.460000000000001 10.999999620996563
17.469999999999999 10.999999625309226
17.480000000000000 10.999999629572438
17.489999999999998 10.999999633785626
17.500000000000000 10.999999637956122
17.509999999999998 10.999999642074716
17.520000000000000 10.999999646147380
17.530000000000001 10.999999650173741
17.539999999999999 10.999999654153344
17.550000000000001 10.999999658089539
17.559999999999999 10.999999661980448
17.570000000000000 10.999999665827842
17.579999999999998 10.999999669631139
17.590000000000000 10.999999673388697
17.600000000000001 10.999999677109784
17.609999999999999 10.999999680779776
17.620000000000001 10.999999684415206
17.629999999999999 10.999999688002449
17.640000000000001 10.999999691553169
17.649999999999999 10.999999695066114
17.660000000000000 10.999999698534433
17.670000000000002 10.999999701969626
17.680000000000000 10.999999705355204
17.690000000000001 10.999999708713347
17.699999999999999 10.999999712025584
17.710000000000001 10.999999715304890
17.719999999999999 10.999999718544480
17.730000000000000 10.999999721744338
17.739999999999998 10.999999724909998
17.750000000000000 10.999999728040645
17.759999999999998 10.999999731135741
17.770000000000000 10.999999734195455
17.780000000000001 10.999999737222034
17.789999999999999 10.999999740207397
17.800000000000001 10.999999743167608
17.809999999999999 10.999999746089973
17.820000000000000 10.999999748978107
17.829999999999998 10.999999751834839
17.840000000000000 10.999999754656287
17.850000000000001 10.999999757452056
17.859999999999999 10.999999760208958
17.870000000000001 10.999999762940005
17.879999999999999 10.999999765637133
17.890000000000001 10.999999768305836
17.899999999999999 10.999999770939116
17.910000000000000 10.999999773547685
17.920000000000002 10.999999776124644
17.930000000000000 10.999999778672496
17.940000000000001 10.999999781188581
17.949999999999999 10.999999783681883
17.960000000000001 10.999999786143304
17.969999999999999 10.999999788576035
17.980000000000000 10.999999790981937
17.989999999999998 10.999999793359450
18.000000000000000 10.999999795710163
18.010000000000002 14.997669413469501
18.020000000000000 15.001410767663812
18.030000000000001 15.001496674656975
18.039999999999999 15.000956466407848
18.050000000000001 15.000508581765466
18.059999999999999 15.000237902070111
18.070000000000000 15.000094931074157
18.079999999999998 15.000025710256168
18.090000000000000 14.999994815852096
18.100000000000001 14.999982541893113
18.109999999999999 14.999978828266745
18.120000000000001 14.999978816221489
18.129999999999999 14.999980257310725
18.140000000000001 14.999982152420410
18.149999999999999 14.999984079425881
18.160000000000000 14.999985874562304
18.170000000000002 14.999987486019862
18.180000000000000 14.999988908432423
18.190000000000001 14.999990154231346
18.199999999999999 14.999991241498638
18.210000000000001 14.999992188987129
18.219999999999999 14.999993014249634
18.230000000000000 14.999993733050532
18.239999999999998 14.999994359297713
18.250000000000000 14.999994905126194
18.260000000000002 14.999995381115397
18.270000000000000 14.999995796460531
18.280000000000001 14.999996159147795
18.289999999999999 14.999996476100556
18.300000000000001 14.999996753343495
18.309999999999999 14.999996996100718
18.320000000000000 14.999997208899140
18.329999999999998 14.999997395670782
18.340000000000000 14.999997559839025
18.350000000000001 14.999997704362599
18.359999999999999 14.999997831816231
18.370000000000001 14.999997944424278
18.379999999999999 14.999998044139792
18.390000000000001 14.999998132630079
18.399999999999999 14.999998211364124
18.410000000000000 14.999998281604597
18.420000000000002 14.999998344455609
18.430000000000000 14.999998400874039
18.440000000000001 14.999998451678017
18.449999999999999 14.999998497598160
18.460000000000001 14.999998539254566
18.469999999999999 14.999998577192821
18.480000000000000 14.999998611885466
18.489999999999998 14.999998643741598
18.500000000000000 14.999998673102153
18.510000000000002 14.999998700295395
18.520000000000000 14.999998725582453
18.530000000000001 14.999998749192317
18.539999999999999 14.999998771330716
18.550000000000001 14.999998792170629
18.559999999999999 14.999998811872121
18.570000000000000 14.999998830555002
18.579999999999998 14.999998848348898
18.590000000000000 14.999998865347324
18.600000000000001 14.999998881635346
18.609999999999999 14.999998897291794
18.620000000000001 14.999998912385573
18.629999999999999 14.999998926971177
18.640000000000001 14.999998941097985
18.649999999999999 14.999998954809129
18.660000000000000 14.999998968142972
18.670000000000002 14.999998981141657
18.680000000000000 14.999998993821178
18.690000000000001 14.999999006217648
18.699999999999999 14.999999018341500
18.710000000000001 14.999999030222035
18.719999999999999 14.999999041875325
18.730000000000000 14.999999053314596
18.739999999999998 14.999999064550195
18.750000000000000 14.999999075598748
18.760000000000002 14.999999086469298
18.770000000000000 14.999999097168477
18.780000000000001 14.999999107702580
18.789999999999999 14.999999118086846
18.800000000000001 14.999999128322957
18.809999999999999 14.999999138411701
18.820000000000000 14.999999148365172
18.829999999999998 14.999999158186521
18.840000000000000 14.999999167880866
18.850000000000001 14.999999177445110
18.859999999999999 14.999999186891063
18.870000000000001 14.999999196220719
18.879999999999999 14.999999205426818
18.890000000000001 14.999999214527257
18.899999999999999 14.999999223513665
18.910000000000000 14.999999232388737
18.920000000000002 14.999999241161669
18.930000000000000 14.999999249827134
18.940000000000001 14.999999258392140
18.949999999999999 14.999999266854964
18.960000000000001 14.999999275218705
18.969999999999999 14.999999283481682
18.980000000000000 14.999999291653037
18.989999999999998 14.999999299723786
19.000000000000000 14.999999307705256
19.010000000000002 14.999999315591230
19.020000000000000 14.999999323390824
19.030000000000001 14.999999331097623
19.039999999999999 14.999999338720608
19.050000000000001 14.999999346248247
19.059999999999999 14.999999353694422
19.070000000000000 14.999999361050495
19.079999999999998 14.999999368324424
19.090000000000000 14.999999375519126
19.100000000000001 14.999999382627234
19.109999999999999 14.999999389654528
19.120000000000001 14.999999396599712
19.129999999999999 14.999999403468872
19.140000000000001 14.999999410261946
19.149999999999999 14.999999416973843
19.160000000000000 14.999999423603029
19.170000000000002 14.999999430166906
19.180000000000000 14.999999436657259
19.190000000000001 14.999999443063833
19.199999999999999 14.999999449400645
19.210000000000001 14.999999455670267
19.219999999999999 14.999999461864403
19.230000000000000 14.999999467987719
19.239999999999998 14.999999474039853
19.250000000000000 14.999999480025561
19.260000000000002 14.999999485946370
19.270000000000000 14.999999491793096
19.280000000000001 14.999999497578475
19.289999999999999 14.999999503296287
19.300000000000001 14.999999508951841
19.309999999999999 14.999999514536619
19.320000000000000 14.999999520061856
19.329999999999998 14.999999525521975
19.340000000000000 14.999999530922302
19.350000000000001 14.999999536260823
19.359999999999999 14.999999541537541
19.370000000000001 14.999999546753729
19.379999999999999 14.999999551910051
19.390000000000001 14.999999557009396
19.399999999999999 14.999999562053940
19.410000000000000 14.999999567036747
19.420000000000002 14.999999571961396
19.430000000000000 14.999999576834584
19.440000000000001 14.999999581648929
19.449999999999999 14.999999586412383
19.460000000000001 14.999999591113495
19.469999999999999 14.999999595767285
19.480000000000000 14.999999600370103
19.489999999999998 14.999999604917535
19.500000000000000 14.999999609412388
19.510000000000002 14.999999613857263
19.520000000000000 14.999999618247410
19.530000000000001 14.999999622595851
19.539999999999999 14.999999626892132
19.550000000000001 14.999999631134548
19.559999999999999 14.999999635334229
19.570000000000000 14.999999639479279
19.579999999999998 14.999999643591321
19.590000000000000 14.999999647640548
19.600000000000001 14.999999651652100
19.609999999999999 14.999999655615930
19.620000000000001 14.999999659534472
19.629999999999999 14.999999663407637
19.640000000000001 14.999999667237672
19.649999999999999 14.999999671025027
19.660000000000000 14.999999674766876
19.670000000000002 14.999999678471205
19.680000000000000 14.999999682127154
19.690000000000001 14.999999685751598
19.699999999999999 14.999999689322671
19.710000000000001 14.999999692854946
19.719999999999999 14.999999696354951
19.730000000000000 14.999999699805887
19.739999999999998 14.999999703223477
19.750000000000000 14.999999706600700
19.760000000000002 14.999999709940811
19.770000000000000 14.999999713236098
19.780000000000001 14.999999716502582
19.789999999999999 14.999999719729161
19.800000000000001 14.999999722919508
19.809999999999999 14.999999726070953
19.820000000000000 14.999999729191021
19.829999999999998 14.999999732271775
19.840000000000000 14.999999735316520
19.850000000000001 14.999999738329212
19.859999999999999 14.999999741307244
19.870000000000001 14.999999744251308
19.879999999999999 14.999999747159421
19.890000000000001 14.999999750040230
19.899999999999999 14.999999752885010
19.910000000000000 14.999999755692141
19.920000000000002 14.999999758477214
19.930000000000000 14.999999761223833
19.940000000000001 14.999999763941190
19.949999999999999 14.999999766626413
19.960000000000001 14.999999769283153
19.969999999999999 14.999999771908790
19.980000000000000 14.999999774503117
19.989999999999998 14.999999777068398


==> fig/Wdneq0/muHat_naive1.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 0.000000000000127
0.020000000000000 0.000000000000168
0.030000000000000 0.000000000000116
0.040000000000000 0.000000000000095
0.050000000000000 -0.000000000000211
0.060000000000000 -0.000000000000157
0.070000000000000 -0.000000000000034
0.080000000000000 -0.000000000000101
0.090000000000000 0.000000000000067
0.100000000000000 -0.000000000000051
0.110000000000000 0.000000000000199
0.120000000000000 0.000000000000297
0.130000000000000 -0.000000000000107
0.140000000000000 -0.000000000000333
0.150000000000000 -0.000000000000036
0.160000000000000 -0.000000000000026
0.170000000000000 -0.000000000000038
0.180000000000000 -0.000000000000190
0.190000000000000 -0.000000000000207
0.200000000000000 -0.000000000000323
0.210000000000000 0.000000000000307
0.220000000000000 0.000000000000125
0.230000000000000 -0.000000000000003
0.240000000000000 -0.000000000000296
0.250000000000000 -0.000000000000222
0.260000000000000 0.000000000000045
0.270000000000000 0.000000000000015
0.280000000000000 -0.000000000000063
0.290000000000000 -0.000000000000050
0.300000000000000 0.000000000000070
0.310000000000000 -0.000000000000064
0.320000000000000 -0.000000000000227
0.330000000000000 0.000000000000091
0.340000000000000 0.000000000000018
0.350000000000000 0.000000000000089
0.360000000000000 -0.000000000000143
0.370000000000000 0.000000000000216
0.380000000000000 0.000000000000183
0.390000000000000 0.000000000000053
0.400000000000000 -0.000000000000284
0.410000000000000 -0.000000000000192
0.420000000000000 -0.000000000000319
0.430000000000000 -0.000000000000015
0.440000000000000 0.000000000000271
0.450000000000000 0.000000000000012
0.460000000000000 -0.000000000000403
0.470000000000000 -0.000000000000014
0.480000000000000 -0.000000000000136
0.490000000000000 -0.000000000000444
0.500000000000000 0.000000000000111
0.510000000000000 0.000000000000114
0.520000000000000 -0.000000000000095
0.530000000000000 -0.000000000000084
0.540000000000000 0.000000000000136
0.550000000000000 -0.000000000000093
0.560000000000000 -0.000000000000363
0.570000000000000 0.000000000000027
0.580000000000000 -0.000000000000224
0.590000000000000 -0.000000000000026
0.600000000000000 -0.000000000000215
0.610000000000000 0.000000000000121
0.620000000000000 0.000000000000231
0.630000000000000 -0.000000000000294
0.640000000000000 0.000000000000034
0.650000000000000 -0.000000000000018
0.660000000000000 -0.000000000000051
0.670000000000000 -0.000000000000099
0.680000000000000 -0.000000000000064
0.690000000000000 -0.000000000000229
0.700000000000000 -0.000000000000087
0.710000000000000 0.000000000000019
0.720000000000000 -0.000000000000224
0.730000000000000 0.000000000000005
0.740000000000000 -0.000000000000097
0.750000000000000 0.000000000000149
0.760000000000000 -0.000000000000194
0.770000000000000 -0.000000000000220
0.780000000000000 -0.000000000000087
0.790000000000000 0.000000000000064
0.800000000000000 -0.000000000000296
0.810000000000000 0.000000000000270
0.820000000000000 -0.000000000000118
0.830000000000000 -0.000000000000223
0.840000000000000 -0.000000000000046
0.850000000000000 -0.000000000000207
0.860000000000000 -0.000000000000097
0.870000000000000 -0.000000000000186
0.880000000000000 0.000000000000168
0.890000000000000 0.000000000000017
0.900000000000000 -0.000000000000042
0.910000000000000 -0.000000000000163
0.920000000000000 0.000000000000049
0.930000000000000 -0.000000000000271
0.940000000000000 -0.000000000000139
0.950000000000000 -0.000000000000071
0.960000000000000 -0.000000000000202
0.970000000000000 0.000000000000225
0.980000000000000 -0.000000000000168
0.990000000000000 -0.000000000000174
1.000000000000000 0.000000000000001
1.010000000000000 -0.000000000000389
1.020000000000000 -0.000000000000059
1.030000000000000 -0.000000000000041
1.040000000000000 0.000000000000193
1.050000000000000 -0.000000000000159
1.060000000000000 0.000000000000199
1.070000000000000 -0.000000000000221
1.080000000000000 -0.000000000000255
1.090000000000000 -0.000000000000180
1.100000000000000 0.000000000000011
1.110000000000000 -0.000000000000123
1.120000000000000 -0.000000000000038
1.130000000000000 -0.000000000000192
1.140000000000000 0.000000000000054
1.150000000000000 0.000000000000008
1.160000000000000 -0.000000000000365
1.170000000000000 -0.000000000000045
1.180000000000000 0.000000000000111
1.190000000000000 -0.000000000000209
1.200000000000000 -0.000000000000054
1.210000000000000 0.000000000000106
1.220000000000000 -0.000000000000090
1.230000000000000 0.000000000000030
1.240000000000000 -0.000000000000262
1.250000000000000 0.000000000000062
1.260000000000000 -0.000000000000047
1.270000000000000 -0.000000000000138
1.280000000000000 0.000000000000184
1.290000000000000 -0.000000000000160
1.300000000000000 0.000000000000157
1.310000000000000 0.000000000000032
1.320000000000000 -0.000000000000180
1.330000000000000 0.000000000000040
1.340000000000000 -0.000000000000329
1.350000000000000 0.000000000000008
1.360000000000000 -0.000000000000209
1.370000000000000 0.000000000000174
1.380000000000000 0.000000000000002
1.390000000000000 -0.000000000000035
1.400000000000000 -0.000000000000148
1.410000000000000 -0.000000000000250
1.420000000000000 -0.000000000000100
1.430000000000000 -0.000000000000168
1.440000000000000 -0.000000000000060
1.450000000000000 0.000000000000139
1.460000000000000 -0.000000000000047
1.470000000000000 -0.000000000000069
1.480000000000000 0.000000000000004
1.490000000000000 -0.000000000000083
1.500000000000000 0.000000000000218
1.510000000000000 -0.000000000000177
1.520000000000000 -0.000000000000244
1.530000000000000 0.000000000000039
1.540000000000000 -0.000000000000307
1.550000000000000 -0.000000000000133
1.560000000000000 0.000000000000356
1.570000000000000 -0.000000000000108
1.580000000000000 0.000000000000168
1.590000000000000 0.000000000000131
1.600000000000000 0.000000000000034
1.610000000000000 -0.000000000000145
1.620000000000000 -0.000000000000199
1.630000000000000 -0.000000000000121
1.640000000000000 -0.000000000000030
1.650000000000000 -0.000000000000279
1.660000000000000 0.000000000000184
1.670000000000000 -0.000000000000200
1.680000000000000 -0.000000000000067
1.690000000000000 -0.000000000000239
1.700000000000000 -0.000000000000118
1.710000000000000 -0.000000000000120
1.720000000000000 0.000000000000227
1.730000000000000 0.000000000000167
1.740000000000000 0.000000000000001
1.750000000000000 -0.000000000000089
1.760000000000000 -0.000000000000133
1.770000000000000 0.000000000000239
1.780000000000000 -0.000000000000262
1.790000000000000 -0.000000000000176
1.800000000000000 0.000000000000022
1.810000000000000 -0.000000000000289
1.820000000000000 -0.000000000000105
1.830000000000000 -0.000000000000083
1.840000000000000 -0.000000000000101
1.850000000000000 -0.000000000000010
1.860000000000000 0.000000000000164
1.870000000000000 -0.000000000000059
1.880000000000000 -0.000000000000084
1.890000000000000 -0.000000000000038
1.900000000000000 0.000000000000047
1.910000000000000 -0.000000000000005
1.920000000000000 -0.000000000000254
1.930000000000000 -0.000000000000153
1.940000000000000 0.000000000000051
1.950000000000000 -0.000000000000202
1.960000000000000 -0.000000000000199
1.970000000000000 -0.000000000000086
1.980000000000000 0.000000000000046
1.990000000000000 0.000000000000005
2.000000000000000 0.000000000000131
2.010000000000000 2.378813313778672
2.020000000000000 3.363175079908873
2.030000000000000 3.778119132388032
2.040000000000000 3.955283563938025
2.050000000000000 4.033447066462533
2.060000000000000 4.070360387973394
2.070000000000000 4.089888565117690
2.080000000000000 4.101844946866740
2.090000000000000 4.110266892455535
2.100000000000000 4.116835700946341
2.110000000000000 4.122276427554471
2.120000000000000 4.126925712629145
2.130000000000000 4.130960336429847
2.140000000000000 4.134488748508923
2.150000000000000 4.137587759625728
2.160000000000000 4.140317463882395
2.170000000000000 4.142727564925347
2.180000000000000 4.144860304278979
2.190000000000000 4.146752025081523
2.200000000000000 4.148434161724516
2.210000000000000 4.149933963056749
2.220000000000000 4.151275071002931
2.230000000000000 4.152478005495082
2.240000000000000 4.153560579487246
2.250000000000000 4.154538257260951
2.260000000000000 4.155424464830539
2.270000000000000 4.156230859202484
2.280000000000000 4.156967562033993
2.290000000000000 4.157643362430148
2.300000000000000 4.158265892944902
2.310000000000000 4.158841782344755
2.320000000000000 4.159376788182607
2.330000000000000 4.159875911860725
2.340000000000000 4.160343498487318
2.350000000000000 4.160783323547759
2.360000000000000 4.161198668114056
2.370000000000000 4.161592384126050
2.380000000000000 4.161966951042212
2.390000000000000 4.162324525008795
2.400000000000000 4.162666981529453
2.410000000000000 4.162995952500165
2.420000000000000 4.163312858348169
2.430000000000000 4.163618935930938
2.440000000000000 4.163915262739909
2.450000000000000 4.164202777914753
2.460000000000000 4.164482300478875
2.470000000000000 4.164754545163871
2.480000000000000 4.165020136145114
2.490000000000000 4.165279618965067
2.500000000000000 4.165533470879095
2.510000000000000 4.165782109831961
2.520000000000000 4.166025902257926
2.530000000000000 4.166265169838832
2.540000000000000 4.166500195379157
2.550000000000000 4.166731227901924
2.560000000000000 4.166958487069318
2.570000000000000 4.167182167023410
2.580000000000000 4.167402439718882
2.590000000000000 4.167619457813110
2.600000000000000 4.167833357179167
2.610000000000000 4.168044259084084
2.620000000000000 4.168252272081363
2.630000000000000 4.168457493650928
2.640000000000000 4.168660011629241
2.650000000000000 4.168859905442837
2.660000000000000 4.169057247185602
2.670000000000000 4.169252102549068
2.680000000000000 4.169444531637247
2.690000000000000 4.169634589664228
2.700000000000000 4.169822327569607
2.710000000000000 4.170007792547928
2.720000000000000 4.170191028508981
2.730000000000000 4.170372076477589
2.740000000000000 4.170550974944051
2.750000000000000 4.170727760164654
2.760000000000000 4.170902466422859
2.770000000000000 4.171075126261075
2.780000000000000 4.171245770676127
2.790000000000000 4.171414429294886
2.800000000000000 4.171581130521818
2.810000000000000 4.171745901671184
2.820000000000000 4.171908769080098
2.830000000000000 4.172069758208584
2.840000000000000 4.172228893724349
2.850000000000000 4.172386199580673
2.860000000000000 4.172541699078828
2.870000000000000 4.172695414928313
2.880000000000000 4.172847369295038
2.890000000000000 4.172997583844837
2.900000000000000 4.173146079784894
2.910000000000000 4.173292877893444
2.920000000000000 4.173437998550746
2.930000000000000 4.173581461766322
2.940000000000000 4.173723287198426
2.950000000000000 4.173863494178684
2.960000000000000 4.174002101724473
2.970000000000000 4.174139128559480
2.980000000000000 4.174274593124122
2.990000000000000 4.174408513588587
3.000000000000000 4.174540907866707
3.010000000000000 4.174671793620182
3.020000000000000 4.174801188273213
3.030000000000000 4.174929109017160
3.040000000000000 4.175055572817445
3.050000000000000 4.175180596420936
3.060000000000000 4.175304196362585
3.070000000000000 4.175426388969280
3.080000000000000 4.175547190365508
3.090000000000000 4.175666616478487
3.100000000000000 4.175784683040559
3.110000000000000 4.175901405594410
3.120000000000000 4.176016799496578
3.130000000000000 4.176130879919912
3.140000000000000 4.176243661858902
3.150000000000000 4.176355160129597
3.160000000000000 4.176465389375867
3.170000000000000 4.176574364068026
3.180000000000000 4.176682098509354
3.190000000000000 4.176788606836829
3.200000000000000 4.176893903022571
3.210000000000000 4.176998000877965
3.220000000000000 4.177100914053355
3.230000000000000 4.177202656044008
3.240000000000000 4.177303240188741
3.250000000000000 4.177402679672262
3.260000000000000 4.177500987529742
3.270000000000000 4.177598176645816
3.280000000000000 4.177694259757001
3.290000000000000 4.177789249455318
3.300000000000000 4.177883158187545
3.310000000000000 4.177975998258955
3.320000000000000 4.178067781834557
3.330000000000000 4.178158520938999
3.340000000000000 4.178248227461087
3.350000000000000 4.178336913153206
3.360000000000000 4.178424589634335
3.370000000000000 4.178511268390609
3.380000000000000 4.178596960776977
3.390000000000000 4.178681678019244
3.400000000000000 4.178765431214518
3.410000000000000 4.178848231335089
3.420000000000000 4.178930089227291
3.430000000000000 4.179011015613511
3.440000000000000 4.179091021094763
3.450000000000000 4.179170116151418
3.460000000000000 4.179248311143541
3.470000000000000 4.179325616313474
3.480000000000000 4.179402041787904
3.490000000000000 4.179477597578145
3.500000000000000 4.179552293580078
3.510000000000000 4.179626139578851
3.520000000000000 4.179699145246308
3.530000000000000 4.179771320145907
3.540000000000000 4.179842673730803
3.550000000000000 4.179913215347912
3.560000000000000 4.179982954237006
3.570000000000000 4.180051899532289
3.580000000000000 4.180120060265591
3.590000000000000 4.180187445363850
3.600000000000000 4.180254063654312
3.610000000000000 4.180319923862211
3.620000000000000 4.180385034614706
3.630000000000000 4.180449404439884
3.640000000000000 4.180513041769379
3.650000000000000 4.180575954938320
3.660000000000000 4.180638152188168
3.670000000000000 4.180699641664789
3.680000000000000 4.180760431422911
3.690000000000000 4.180820529424449
3.700000000000000 4.180879943541429
3.710000000000000 4.180938681556370
3.720000000000000 4.180996751162958
3.730000000000000 4.181054159967217
3.740000000000000 4.181110915489090
3.750000000000000 4.181167025160986
3.760000000000000 4.181222496335326
3.770000000000000 4.181277336274934
3.780000000000000 4.181331552164941
3.790000000000000 4.181385151106114
3.800000000000000 4.181438140118540
3.810000000000000 4.181490526142916
3.820000000000000 4.181542316041717
3.830000000000000 4.181593516598139
3.840000000000000 4.181644134518440
3.850000000000000 4.181694176432323
3.860000000000000 4.181743648895962
3.870000000000000 4.181792558387425
3.880000000000000 4.181840911314592
3.890000000000000 4.181888714010206
3.900000000000000 4.181935972735653
3.910000000000000 4.181982693681567
3.920000000000000 4.182028882966722
3.930000000000000 4.182074546641553
3.940000000000000 4.182119690687397
3.950000000000000 4.182164321017087
3.960000000000000 4.182208443476946
3.970000000000000 4.182252063845437
3.980000000000000 4.182295187836912
3.990000000000000 4.182337821099515
4.000000000000000 4.182379969217175
4.010000000000000 4.182421637711620
4.020000000000000 4.182462832039337
4.030000000000000 4.182503557597289
4.040000000000000 4.182543819718817
4.050000000000000 4.182583623678886
4.060000000000000 4.182622974689932
4.070000000000000 4.182661877906688
4.080000000000000 4.182700338425095
4.090000000000000 4.182738361282496
4.100000000000001 4.182775951458729
4.110000000000000 4.182813113879124
4.120000000000000 4.182849853409643
4.130000000000000 4.182886174863414
4.140000000000001 4.182922082997699
4.150000000000000 4.182957582515755
4.160000000000000 4.182992678067629
4.170000000000000 4.183027374250391
4.180000000000001 4.183061675608267
4.190000000000000 4.183095586634591
4.200000000000000 4.183129111770119
4.210000000000000 4.183162255407596
4.220000000000001 4.183195021887651
4.230000000000000 4.183227415501547
4.240000000000000 4.183259440492763
4.250000000000000 4.183291101056133
4.260000000000000 4.183322401338932
4.270000000000000 4.183353345440507
4.280000000000000 4.183383937413538
4.290000000000000 4.183414181266566
4.300000000000000 4.183444080959767
4.310000000000000 4.183473640409562
4.320000000000000 4.183502863488402
4.330000000000000 4.183531754023203
4.340000000000000 4.183560315798934
4.350000000000001 4.183588552556155
4.360000000000000 4.183616467994175
4.370000000000000 4.183644065768489
4.380000000000000 4.183671349493837
4.390000000000001 4.183698322744823
4.400000000000000 4.183724989053816
4.410000000000000 4.183751351914567
4.420000000000000 4.183777414779130
4.430000000000001 4.183803181061946
4.440000000000000 4.183828654137229
4.450000000000000 4.183853837342654
4.460000000000000 4.183878733975535
4.470000000000001 4.183903347298180
4.480000000000000 4.183927680532850
4.490000000000000 4.183951736868972
4.500000000000000 4.183975519456110
4.510000000000000 4.183999031409278
4.520000000000000 4.184022275808502
4.530000000000000 4.184045255698743
4.540000000000000 4.184067974089653
4.550000000000000 4.184090433956890
4.560000000000000 4.184112638242135
4.570000000000000 4.184134589854416
4.580000000000000 4.184156291668566
4.590000000000000 4.184177746527504
4.600000000000001 4.184198957240393
4.610000000000000 4.184219926586809
4.620000000000000 4.184240657312939
4.630000000000000 4.184261152133862
4.640000000000001 4.184281413734361
4.650000000000000 4.184301444767939
4.660000000000000 4.184321247859069
4.670000000000000 4.184340825601589
4.680000000000001 4.184360180558751
4.690000000000000 4.184379315266971
4.700000000000000 4.184398232231716
4.710000000000000 4.184416933930658
4.720000000000001 4.184435422814858
4.730000000000000 4.184453701304612
4.740000000000000 4.184471771794326
4.750000000000000 4.184489636651810
4.760000000000000 4.184507298215553
4.770000000000000 4.184524758800213
4.780000000000000 4.184542020692780
4.790000000000000 4.184559086153414
4.800000000000000 4.184575957418450
4.810000000000000 4.184592636696419
4.820000000000000 4.184609126173396
4.830000000000000 4.184625428008224
4.840000000000000 4.184641544336420
4.850000000000001 4.184657477269905
4.860000000000000 4.184673228893956
4.870000000000000 4.184688801273204
4.880000000000000 4.184704196446603
4.890000000000001 4.184719416430213
4.900000000000000 4.184734463218861
4.910000000000000 4.184749338783094
4.920000000000000 4.184764045070881
4.930000000000001 4.184778584008098
4.940000000000000 4.184792957500155
4.950000000000000 4.184807167429224
4.960000000000000 4.184821215656308
4.970000000000001 4.184835104022294
4.980000000000000 4.184848834345636
4.990000000000000 4.184862408424920
5.000000000000000 4.184875828038587
5.010000000000001 6.923112872758466
5.020000000000000 8.067003275516178
5.030000000000000 8.545236226049751
5.040000000000000 8.745323849825958
5.050000000000000 8.830022155293930
5.060000000000000 8.866972540019944
5.070000000000000 8.884041259656341
5.080000000000000 8.892635419386897
5.090000000000000 8.897415925917134
5.100000000000001 8.900301577115096
5.110000000000000 8.902103471455826
5.120000000000000 8.903185963349596
5.130000000000000 8.903731724726912
5.140000000000001 8.903847371027396
5.150000000000000 8.903605485101913
5.160000000000000 8.903061490104655
5.170000000000000 8.902260644101400
5.180000000000001 8.901241162046357
5.190000000000000 8.900035804278053
5.200000000000000 8.898672835616981
5.210000000000000 8.897176703634827
5.220000000000001 8.895568571975357
5.230000000000000 8.893866763917199
5.240000000000000 8.892087140861806
5.250000000000000 8.890243428770237
5.260000000000001 8.888347500881912
5.270000000000000 8.886409622936563
5.280000000000000 8.884438665980005
5.290000000000000 8.882442291056456
5.300000000000000 8.880427109505789
5.310000000000000 8.878398822081536
5.320000000000000 8.876362339688168
5.330000000000000 8.874321888159169
5.340000000000000 8.872281099190225
5.350000000000001 8.870243089248996
5.360000000000000 8.868210528059855
5.370000000000000 8.866185698026984
5.380000000000000 8.864170545808618
5.390000000000001 8.862166727067903
5.400000000000000 8.860175645306466
5.410000000000000 8.858198485566108
5.420000000000000 8.856236243667249
5.430000000000001 8.854289751583357
5.440000000000000 8.852359699459884
5.450000000000000 8.850446654715723
5.460000000000000 8.848551078618216
5.470000000000001 8.846673340664344
5.480000000000000 8.844813731057958
5.490000000000000 8.842972471533029
5.500000000000000 8.841149724744197
5.510000000000001 8.839345602411573
5.520000000000000 8.837560172385722
5.530000000000000 8.835793464776261
5.540000000000000 8.834045477266052
5.550000000000000 8.832316179718196
5.560000000000000 8.830605518174636
5.570000000000000 8.828913418317763
5.580000000000000 8.827239788473866
5.590000000000000 8.825584522216678
5.600000000000001 8.823947500621669
5.610000000000000 8.822328594219860
5.620000000000000 8.820727664689111
5.630000000000000 8.819144566321381
5.640000000000001 8.817579147288702
5.650000000000000 8.816031250741311
5.660000000000000 8.814500715757074
5.670000000000000 8.812987378159109
5.680000000000001 8.811491071230961
5.690000000000000 8.810011626320318
5.700000000000000 8.808548873373537
5.710000000000000 8.807102641386416
5.720000000000001 8.805672758798270
5.730000000000000 8.804259053829263
5.740000000000000 8.802861354768099
5.750000000000000 8.801479490222125
5.760000000000001 8.800113289328632
5.770000000000000 8.798762581937041
5.780000000000000 8.797427198763851
5.790000000000000 8.796106971522942
5.800000000000001 8.794801733039447
5.810000000000000 8.793511317339778
5.820000000000000 8.792235559733301
5.830000000000000 8.790974296877218
5.840000000000000 8.789727366829489
5.850000000000001 8.788494609095482
5.860000000000000 8.787275864661796
5.870000000000000 8.786070976026771
5.880000000000000 8.784879787220659
5.890000000000001 8.783702143824602
5.900000000000000 8.782537892981228
5.910000000000000 8.781386883402964
5.920000000000000 8.780248965376888
5.930000000000001 8.779123990766204
5.940000000000000 8.778011813009350
5.950000000000000 8.776912287115948
5.960000000000000 8.775825269661924
5.970000000000001 8.774750618783607
5.980000000000000 8.773688194169301
5.990000000000000 8.772637857046972
6.000000000000000 8.771599470178895
6.010000000000001 8.770572897846860
6.020000000000000 8.769558005842287
6.030000000000000 8.768554661451610
6.040000000000000 8.767562733445367
6.050000000000001 8.766582092064507
6.060000000000000 8.765612609005258
6.070000000000000 8.764654157406795
6.080000000000000 8.763706611838169
6.090000000000000 8.762769848279369
6.100000000000001 8.761843744113779
6.110000000000000 8.760928178106786
6.120000000000000 8.760023030397448
6.130000000000000 8.759128182479534
6.140000000000001 8.758243517189662
6.150000000000000 8.757368918691686
6.160000000000000 8.756504272463443
6.170000000000000 8.755649465280587
6.180000000000001 8.754804385204132
6.190000000000000 8.753968921566651
6.200000000000000 8.753142964954623
6.210000000000000 8.752326407199993
6.220000000000001 8.751519141362465
6.230000000000000 8.750721061716501
6.240000000000000 8.749932063737688
6.250000000000000 8.749152044091016
6.260000000000001 8.748380900614878
6.270000000000000 8.747618532310332
6.280000000000000 8.746864839326264
6.290000000000000 8.746119722947036
6.300000000000001 8.745383085579661
6.310000000000000 8.744654830741585
6.320000000000000 8.743934863046054
6.330000000000000 8.743223088194476
6.340000000000001 8.742519412957504
6.350000000000001 8.741823745167885
6.360000000000000 8.741135993707706
6.370000000000000 8.740456068495043
6.380000000000000 8.739783880471206
6.390000000000001 8.739119341593488
6.400000000000000 8.738462364819069
6.410000000000000 8.737812864095982
6.420000000000000 8.737170754351702
6.430000000000001 8.736535951481594
6.440000000000000 8.735908372337212
6.450000000000000 8.735287934716524
6.460000000000000 8.734674557354701
6.470000000000001 8.734068159908956
6.480000000000000 8.733468662951188
6.490000000000000 8.732875987958586
6.500000000000000 8.732290057300597
6.510000000000001 8.731710794230525
6.520000000000000 8.731138122875393
6.530000000000000 8.730571968223879
6.540000000000000 8.730012256120073
6.550000000000001 8.729458913251342
6.560000000000000 8.728911867139177
6.570000000000000 8.728371046129196
6.580000000000000 8.727836379383497
6.590000000000001 8.727307796870090
6.600000000000001 8.726785229352798
6.610000000000000 8.726268608385048
6.620000000000000 8.725757866297785
6.630000000000000 8.725252936192323
6.640000000000001 8.724753751931104
6.650000000000000 8.724260248129520
6.660000000000000 8.723772360147370
6.670000000000000 8.723290024079651
6.680000000000001 8.722813176747714
6.690000000000000 8.722341755693348
6.700000000000000 8.721875699167025
6.710000000000000 8.721414946124550
6.720000000000001 8.720959436214372
6.730000000000000 8.720509109772705
6.740000000000000 8.720063907814097
6.750000000000000 8.719623772024566
6.760000000000001 8.719188644753986
6.770000000000000 8.718758469007499
6.780000000000000 8.718333188440109
6.790000000000000 8.717912747346066
6.800000000000001 8.717497090655739
6.810000000000000 8.717086163924440
6.820000000000000 8.716679913327809
6.830000000000000 8.716278285654067
6.840000000000001 8.715881228296380
6.850000000000001 8.715488689247602
6.860000000000000 8.715100617090705
6.870000000000000 8.714716960995684
6.880000000000000 8.714337670709224
6.890000000000001 8.713962696551270
6.900000000000000 8.713591989406279
6.910000000000000 8.713225500717238
6.920000000000000 8.712863182481504
6.930000000000001 8.712504987240552
6.940000000000000 8.712150868077499
6.950000000000000 8.711800778607911
6.960000000000000 8.711454672976670
6.970000000000001 8.711112505849076
6.980000000000000 8.710774232407831
6.990000000000000 8.710439808343690
7.000000000000000 8.710109189853830
7.010000000000001 6.330969019852966
7.020000000000000 5.346284116956733
7.030000000000000 4.931020604841727
7.040000000000000 4.753540348941068
7.050000000000001 4.675064615985517
7.060000000000000 4.637842617065117
7.070000000000000 4.618009275101518
7.080000000000000 4.605751201151485
7.090000000000001 4.597030996463870
7.100000000000001 4.590167322909452
7.110000000000000 4.584435086650409
7.120000000000000 4.579497609153783
7.130000000000001 4.575178072413423
7.140000000000001 4.571367989556307
7.150000000000000 4.567990512931090
7.160000000000000 4.564985511960355
7.170000000000000 4.562303246938132
7.180000000000001 4.559901440690210
7.190000000000000 4.557743714836955
7.200000000000000 4.555798600144056
7.210000000000000 4.554038813316884
7.220000000000001 4.552440678376546
7.230000000000000 4.550983641725065
7.240000000000000 4.549649857124996
7.250000000000000 4.548423827391714
7.260000000000001 4.547292093979830
7.270000000000000 4.546242967723631
7.280000000000000 4.545266295170519
7.290000000000000 4.544353255786301
7.300000000000001 4.543496185940592
7.310000000000000 4.542688426145819
7.320000000000000 4.541924188479237
7.330000000000000 4.541198441513274
7.340000000000001 4.540506810454430
7.350000000000001 4.539845490473486
7.360000000000000 4.539211171483594
7.370000000000000 4.538600972864472
7.380000000000001 4.538012386802051
7.390000000000001 4.537443229116653
7.400000000000000 4.536891596591507
7.410000000000000 4.536355829931477
7.420000000000000 4.535834481622278
7.430000000000001 4.535326288028625
7.440000000000000 4.534830145185392
7.450000000000000 4.534345087779014
7.460000000000000 4.533870270912653
7.470000000000001 4.533404954274868
7.480000000000000 4.532948488399470
7.490000000000000 4.532500302743139
7.500000000000000 4.532059895335328
7.510000000000001 4.531626823792535
7.520000000000000 4.531200697525838
7.530000000000000 4.530781170969145
7.540000000000000 4.530367937706857
7.550000000000001 4.529960725374860
7.560000000000000 4.529559291233529
7.570000000000000 4.529163418327283
7.580000000000000 4.528772912146629
7.590000000000001 4.528387597737085
7.600000000000001 4.528007317181101
7.610000000000000 4.527631927418215
7.620000000000000 4.527261298350800
7.630000000000001 4.526895311197512
7.640000000000001 4.526533857065330
7.650000000000000 4.526176835709601
7.660000000000000 4.525824154455348
7.670000000000000 4.525475727263489
7.680000000000001 4.525131473916466
7.690000000000000 4.524791319311730
7.700000000000000 4.524455192850699
7.710000000000000 4.524123027901969
7.720000000000001 4.523794761340990
7.730000000000000 4.523470333146035
7.740000000000000 4.523149686045565
7.750000000000000 4.522832765218619
7.760000000000001 4.522519518024727
7.770000000000000 4.522209893775723
7.780000000000000 4.521903843533637
7.790000000000000 4.521601319936457
7.800000000000001 4.521302277046193
7.810000000000000 4.521006670213502
7.820000000000000 4.520714455963845
7.830000000000000 4.520425591895131
7.840000000000001 4.520140036590393
7.850000000000001 4.519857749537143
7.860000000000000 4.519578691063461
7.870000000000000 4.519302822276583
7.880000000000001 4.519030105009763
7.890000000000001 4.518760501779039
7.900000000000000 4.518493975740394
7.910000000000000 4.518230490654977
7.920000000000001 4.517970010858198
7.930000000000001 4.517712501231404
7.940000000000000 4.517457927176712
7.950000000000000 4.517206254595661
7.960000000000000 4.516957449870230
7.970000000000001 4.516711479843127
7.980000000000000 4.516468311803918
7.990000000000000 4.516227913474137
8.000000000000000 4.515990252994738
8.010000000000000 4.515755298914814
8.020000000000000 4.515523020179462
8.030000000000001 4.515293386121118
8.040000000000001 4.515066366452272
8.050000000000001 4.514841931253300
8.060000000000000 4.514620050969310
8.070000000000000 4.514400696399830
8.080000000000000 4.514183838693895
8.090000000000000 4.513969449342826
8.100000000000000 4.513757500175374
8.110000000000001 4.513547963352050
8.120000000000001 4.513340811359290
8.130000000000001 4.513136017004816
8.140000000000001 4.512933553412632
8.150000000000000 4.512733394018924
8.160000000000000 4.512535512569264
8.170000000000000 4.512339883109164
8.180000000000000 4.512146479987291
8.190000000000001 4.511955277845125
8.200000000000001 4.511766251616016
8.210000000000001 4.511579376522924
8.220000000000001 4.511394628071375
8.230000000000000 4.511211982047998
8.240000000000000 4.511031414517306
8.250000000000000 4.510852901816317
8.260000000000000 4.510676420555344
8.270000000000000 4.510501947608841
8.280000000000001 4.510329460116566
8.290000000000001 4.510158935480441
8.300000000000001 4.509990351358652
8.310000000000000 4.509823685665505
8.320000000000000 4.509658916565860
8.330000000000000 4.509496022474733
8.340000000000000 4.509334982052535
8.350000000000000 4.509175774203022
8.360000000000001 4.509018378070818
8.370000000000001 4.508862773037738
8.380000000000001 4.508708938719305
8.390000000000001 4.508556854966311
8.400000000000000 4.508406501854936
8.410000000000000 4.508257859691720
8.420000000000000 4.508110909005308
8.430000000000000 4.507965630547610
8.440000000000001 4.507822005288288
8.450000000000001 4.507680014414094
8.460000000000001 4.507539639326759
8.470000000000001 4.507400861637705
8.480000000000000 4.507263663170782
8.490000000000000 4.507128025953797
8.500000000000000 4.506993932219927
8.510000000000000 4.506861364405504
8.520000000000000 4.506730305146406
8.530000000000001 4.506600737275037
8.540000000000001 4.506472643820618
8.550000000000001 4.506346008004742
8.560000000000000 4.506220813239701
8.570000000000000 4.506097043128422
8.580000000000000 4.505974681456891
8.590000000000000 4.505853712199143
8.600000000000000 4.505734119509367
8.610000000000001 4.505615887723801
8.620000000000001 4.505499001355029
8.630000000000001 4.505383445093759
8.640000000000001 4.505269203803126
8.650000000000000 4.505156262520125
8.660000000000000 4.505044606450617
8.670000000000000 4.504934220969957
8.680000000000000 4.504825091619596
8.690000000000001 4.504717204105131
8.700000000000001 4.504610544294949
8.710000000000001 4.504505098219369
8.720000000000001 4.504400852065431
8.730000000000000 4.504297792178749
8.740000000000000 4.504195905061493
8.750000000000000 4.504095177366469
8.760000000000000 4.503995595901390
8.770000000000000 4.503897147621817
8.780000000000001 4.503799819633351
8.790000000000001 4.503703599187387
8.800000000000001 4.503608473680225
8.810000000000000 4.503514430651986
8.820000000000000 4.503421457786198
8.830000000000000 4.503329542902835
8.840000000000000 4.503238673964275
8.850000000000000 4.503148839067133
8.860000000000001 4.503060026444818
8.870000000000001 4.502972224464592
8.880000000000001 4.502885421625784
8.890000000000001 4.502799606558419
8.900000000000000 4.502714768022632
8.910000000000000 4.502630894905812
8.920000000000000 4.502547976221589
8.930000000000000 4.502466001109265
8.940000000000001 4.502384958831986
8.950000000000001 4.502304838773516
8.960000000000001 4.502225630440242
8.970000000000001 4.502147323457590
8.980000000000000 4.502069907567660
8.990000000000000 4.501993372630706
9.000000000000000 4.501917708621871
9.010000000000000 4.501842905630568
9.020000000000000 4.501768953859447
9.030000000000001 4.501695843621161
9.040000000000001 4.501623565339227
9.050000000000001 4.501552109547331
9.060000000000000 4.501481466885458
9.070000000000000 4.501411628101088
9.080000000000000 4.501342584045561
9.090000000000000 4.501274325676436
9.100000000000000 4.501206844052158
9.110000000000001 4.501140130333609
9.120000000000001 4.501074175783237
9.130000000000001 4.501008971761905
9.140000000000001 4.500944509728408
9.150000000000000 4.500880781239852
9.160000000000000 4.500817777949196
9.170000000000000 4.500755491603012
9.180000000000000 4.500693914043456
9.190000000000001 4.500633037205042
9.200000000000001 4.500572853113295
9.210000000000001 4.500513353886023
9.220000000000001 4.500454531728707
9.230000000000000 4.500396378938157
9.240000000000000 4.500338887895602
9.250000000000000 4.500282051072031
9.260000000000000 4.500225861022177
9.270000000000000 4.500170310386363
9.280000000000001 4.500115391887959
9.290000000000001 4.500061098333434
9.300000000000001 4.500007422611944
9.310000000000000 4.499954357692906
9.320000000000000 4.499901896624976
9.330000000000000 4.499850032537071
9.340000000000000 4.499798758635590
9.350000000000000 4.499748068205259
9.360000000000001 4.499697954605069
9.370000000000001 4.499648411272780
9.380000000000001 4.499599431717703
9.390000000000001 4.499551009524676
9.400000000000000 4.499503138351502
9.410000000000000 4.499455811927422
9.420000000000000 4.499409024054297
9.430000000000000 4.499362768602332
9.440000000000001 4.499317039513868
9.450000000000001 4.499271830798673
9.460000000000001 4.499227136535958
9.470000000000001 4.499182950870683
9.480000000000000 4.499139268015576
9.490000000000000 4.499096082248428
9.500000000000000 4.499053387913801
9.510000000000000 4.499011179417994
9.520000000000000 4.498969451233632
9.530000000000001 4.498928197894482
9.540000000000001 4.498887413997201
9.550000000000001 4.498847094199563
9.560000000000000 4.498807233220309
9.570000000000000 4.498767825838860
9.580000000000000 4.498728866892909
9.590000000000000 4.498690351279485
9.600000000000000 4.498652273954407
9.610000000000001 4.498614629929594
9.620000000000001 4.498577414274297
9.630000000000001 4.498540622113749
9.640000000000001 4.498504248629189
9.650000000000000 4.498468289056468
9.660000000000000 4.498432738685011
9.670000000000000 4.498397592858431
9.680000000000000 4.498362846973312
9.690000000000001 4.498328496478351
9.700000000000001 4.498294536874901
9.710000000000001 4.498260963713263
9.720000000000001 4.498227772597819
9.730000000000000 4.498194959179767
9.740000000000000 4.498162519161561
9.750000000000000 4.498130448294297
9.760000000000000 4.498098742377064
9.770000000000001 4.498067397256121
9.780000000000001 4.498036408827580
9.790000000000001 4.498005773030950
9.800000000000001 4.497975485853472
9.810000000000000 4.497945543328897
9.820000000000000 4.497915941534882
9.830000000000000 4.497886676593946
9.840000000000000 4.497857744672969
9.850000000000000 4.497829141982566
9.860000000000001 4.497800864775940
9.870000000000001 4.497772909349190
9.880000000000001 4.497745272041120
9.890000000000001 4.497717949231045
9.900000000000000 4.497690937340667
9.910000000000000 4.497664232831435
9.920000000000000 4.497637832206157
9.930000000000000 4.497611732006035
9.940000000000001 4.497585928813260
9.950000000000001 4.497560419247207
9.960000000000001 4.497535199966817
9.970000000000001 4.497510267669429
9.980000000000000 4.497485619088208
9.990000000000000 4.497461250995495
10.000000000000000 4.497437160198717
10.010000000000000 5.866525232450806
10.020000000000000 6.438440330227677
10.029999999999999 6.677527044456838
10.039999999999999 6.777541433971808
10.049999999999999 6.819861499145128
10.059999999999999 6.838307934948049
10.070000000000000 6.846813865441352
10.080000000000000 6.851082839492712
10.090000000000000 6.853445306773554
10.100000000000000 6.854860662578449
10.109999999999999 6.855734452546771
10.119999999999999 6.856248850327312
10.129999999999999 6.856495188367443
10.139999999999999 6.856526770910603
10.150000000000000 6.856379885946087
10.160000000000000 6.856082241651375
10.170000000000000 6.855656463701490
10.180000000000000 6.855121656252146
10.190000000000000 6.854494196189138
10.199999999999999 6.853788212676524
10.209999999999999 6.853015926291459
10.219999999999999 6.852187915683515
10.229999999999999 6.851313339355464
10.240000000000000 6.850400124907360
10.250000000000000 6.849455132254056
10.260000000000000 6.848484294984984
10.270000000000000 6.847492742974953
10.279999999999999 6.846484908783383
10.289999999999999 6.845464620005131
10.299999999999999 6.844435179414985
10.309999999999999 6.843399434527338
10.320000000000000 6.842359837965619
10.330000000000000 6.841318499849197
10.340000000000000 6.840277233260136
10.350000000000000 6.839237593699028
10.359999999999999 6.838200913324787
10.369999999999999 6.837168330667644
10.379999999999999 6.836140816415774
10.389999999999999 6.835119195787675
10.400000000000000 6.834104167953796
10.410000000000000 6.833096322882074
10.420000000000000 6.832096155958358
10.430000000000000 6.831104080675999
10.440000000000000 6.830120439640977
10.449999999999999 6.829145514124774
10.459999999999999 6.828179532349643
10.469999999999999 6.827222676681491
10.480000000000000 6.826275089866660
10.490000000000000 6.825336880442805
10.500000000000000 6.824408127434125
10.510000000000000 6.823488884424918
10.520000000000000 6.822579183089776
10.529999999999999 6.821679036257935
10.539999999999999 6.820788440572065
10.549999999999999 6.819907378788868
10.559999999999999 6.819035821779500
10.570000000000000 6.818173730259256
10.580000000000000 6.817321056291021
10.590000000000000 6.816477744583723
10.600000000000000 6.815643733621437
10.609999999999999 6.814818956639648
10.619999999999999 6.814003342470690
10.629999999999999 6.813196816275184
10.639999999999999 6.812399300178158
10.650000000000000 6.811610713814696
10.660000000000000 6.810830974806328
10.670000000000000 6.810059999171038
10.680000000000000 6.809297701674314
10.690000000000000 6.808543996138231
10.699999999999999 6.807798795703773
10.709999999999999 6.807062013058839
10.719999999999999 6.806333560633303
10.730000000000000 6.805613350766962
10.740000000000000 6.804901295854597
10.750000000000000 6.804197308469796
10.760000000000000 6.803501301472360
10.770000000000000 6.802813188095843
10.779999999999999 6.802132882026516
10.789999999999999 6.801460297470343
10.799999999999999 6.800795349205112
10.809999999999999 6.800137952629827
10.820000000000000 6.799488023802882
10.830000000000000 6.798845479473847
10.840000000000000 6.798210237111814
10.850000000000000 6.797582214926994
10.859999999999999 6.796961331887164
10.869999999999999 6.796347507733725
10.879999999999999 6.795740662991703
10.889999999999999 6.795140718977304
10.900000000000000 6.794547597805823
10.910000000000000 6.793961222392486
10.920000000000000 6.793381516457987
10.930000000000000 6.792808404524752
10.940000000000000 6.792241811922390
10.949999999999999 6.791681664777633
10.959999999999999 6.791127890020119
10.969999999999999 6.790580415372224
10.980000000000000 6.790039169349205
10.990000000000000 6.789504081250468
11.000000000000000 6.788975081158606
11.010000000000000 6.788452099929117
11.020000000000000 6.787935069188199
11.029999999999999 6.787423921323905
11.039999999999999 6.786918589479653
11.049999999999999 6.786419007549803
11.059999999999999 6.785925110168541
11.070000000000000 6.785436832706710
11.080000000000000 6.784954111262603
11.090000000000000 6.784476882655287
11.100000000000000 6.784005084415928
11.109999999999999 6.783538654783934
11.119999999999999 6.783077532693809
11.129999999999999 6.782621657774239
11.139999999999999 6.782170970336912
11.150000000000000 6.781725411368279
11.160000000000000 6.781284922526199
11.170000000000000 6.780849446127690
11.180000000000000 6.780418925148214
11.190000000000000 6.779993303205999
11.199999999999999 6.779572524562595
11.209999999999999 6.779156534111070
11.219999999999999 6.778745277372527
11.230000000000000 6.778338700484322
11.240000000000000 6.777936750198112
11.250000000000000 6.777539373870344
11.260000000000000 6.777146519453940
11.270000000000000 6.776758135496665
11.279999999999999 6.776374171129930
11.289999999999999 6.775994576063240
11.299999999999999 6.775619300579008
11.309999999999999 6.775248295523487
11.320000000000000 6.774881512303550
11.330000000000000 6.774518902879348
11.340000000000000 6.774160419754622
11.350000000000000 6.773806015976297
11.359999999999999 6.773455645124639
11.369999999999999 6.773109261307513
11.379999999999999 6.772766819155460
11.389999999999999 6.772428273814629
11.400000000000000 6.772093580941926
11.410000000000000 6.771762696699254
11.420000000000000 6.771435577746058
11.430000000000000 6.771112181236049
11.440000000000000 6.770792464809936
11.449999999999999 6.770476386590445
11.459999999999999 6.770163905176785
11.469999999999999 6.769854979639541
11.480000000000000 6.769549569515054
11.490000000000000 6.769247634799356
11.500000000000000 6.768949135944586
11.510000000000000 6.768654033852565
11.520000000000000 6.768362289869849
11.529999999999999 6.768073865782937
11.539999999999999 6.767788723813295
11.549999999999999 6.767506826611640
11.559999999999999 6.767228137255134
11.570000000000000 6.766952619239956
11.580000000000000 6.766680236477083
11.590000000000000 6.766410953290310
11.600000000000000 6.766144734407201
11.609999999999999 6.765881544957524
11.619999999999999 6.765621350468531
11.629999999999999 6.765364116858992
11.639999999999999 6.765109810435556
11.650000000000000 6.764858397887126
11.660000000000000 6.764609846284958
11.670000000000000 6.764364123072379
11.680000000000000 6.764121196062844
11.690000000000000 6.763881033437382
11.699999999999999 6.763643603739707
11.709999999999999 6.763408875869507
11.719999999999999 6.763176819081353
11.730000000000000 6.762947402980283
11.740000000000000 6.762720597516310
11.750000000000000 6.762496372981921
11.760000000000000 6.762274700006715
11.770000000000000 6.762055549556562
11.779999999999999 6.761838892925297
11.789999999999999 6.761624701735506
11.799999999999999 6.761412947931276
11.809999999999999 6.761203603775617
11.820000000000000 6.760996641848970
11.830000000000000 6.760792035043174
11.840000000000000 6.760589756556652
11.850000000000000 6.760389779895577
11.859999999999999 6.760192078866144
11.869999999999999 6.759996627572606
11.879999999999999 6.759803400414403
11.889999999999999 6.759612372081151
11.900000000000000 6.759423517552632
11.910000000000000 6.759236812091247
11.920000000000000 6.759052231242253
11.930000000000000 6.758869750827764
11.940000000000000 6.758689346946888
11.949999999999999 6.758510995969136
11.959999999999999 6.758334674533836
11.969999999999999 6.758160359546144
11.980000000000000 6.757988028173176
11.990000000000000 6.757817657841945
12.000000000000000 6.757649226238149
12.010000000000000 10.028351017744557
12.020000000000000 11.381683826088619
12.029999999999999 11.952069151453928
12.039999999999999 12.195509350017868
12.050000000000001 12.302825102070848
12.059999999999999 12.353423665295315
12.070000000000000 12.380119444484352
12.079999999999998 12.396405774109407
12.090000000000000 12.407834002987089
12.100000000000000 12.416715897426192
12.109999999999999 12.424048388671244
12.119999999999999 12.430294337751544
12.129999999999999 12.435696798291065
12.140000000000001 12.440404869414269
12.149999999999999 12.444524147118155
12.160000000000000 12.448137242213321
12.170000000000000 12.451312478841986
12.180000000000000 12.454107920940869
12.190000000000000 12.456573522369117
12.199999999999999 12.458752487664945
12.210000000000001 12.460682266447087
12.219999999999999 12.462395349014336
12.230000000000000 12.463919933122611
12.239999999999998 12.465280494627235
12.250000000000000 12.466498280151168
12.260000000000000 12.467591733893300
12.270000000000000 12.468576867853734
12.279999999999999 12.469467583114968
12.289999999999999 12.470275948680531
12.300000000000001 12.471012443485007
12.309999999999999 12.471686166430571
12.320000000000000 12.472305018679654
12.330000000000000 12.472875861863496
12.340000000000000 12.473404655384916
12.350000000000000 12.473896575585421
12.359999999999999 12.474356119158907
12.369999999999999 12.474787192911634
12.379999999999999 12.475193191652734
12.390000000000001 12.475577065802536
12.399999999999999 12.475941380058721
12.410000000000000 12.476288364320984
12.420000000000000 12.476619957878489
12.430000000000000 12.476937847766616
12.440000000000000 12.477243502049843
12.449999999999999 12.477538198712944
12.460000000000001 12.477823050729295
12.469999999999999 12.478099027823346
12.480000000000000 12.478366975354746
12.489999999999998 12.478627630705883
12.500000000000000 12.478881637510987
12.510000000000000 12.479129557996419
12.520000000000000 12.479371883701393
12.529999999999999 12.479609044772070
12.539999999999999 12.479841418037417
12.550000000000001 12.480069334010244
12.559999999999999 12.480293082971153
12.570000000000000 12.480512920242967
12.580000000000000 12.480729070772171
12.590000000000000 12.480941733105052
12.600000000000000 12.481151082834764
12.609999999999999 12.481357275602717
12.619999999999999 12.481560449693243
12.629999999999999 12.481760728290903
12.640000000000001 12.481958221442373
12.649999999999999 12.482153027753403
12.660000000000000 12.482345235868378
12.670000000000000 12.482534925748237
12.680000000000000 12.482722169786367
12.690000000000000 12.482907033773881
12.699999999999999 12.483089577734965
12.710000000000001 12.483269856661668
12.719999999999999 12.483447921139163
12.730000000000000 12.483623817901499
12.739999999999998 12.483797590303581
12.750000000000000 12.483969278737870
12.760000000000000 12.484138920995086
12.770000000000000 12.484306552575454
12.779999999999999 12.484472206961684
12.789999999999999 12.484635915853602
12.800000000000001 12.484797709375236
12.809999999999999 12.484957616252620
12.820000000000000 12.485115663968408
12.830000000000000 12.485271878899487
12.840000000000000 12.485426286431792
12.850000000000000 12.485578911063868
12.859999999999999 12.485729776496145
12.869999999999999 12.485878905708375
12.879999999999999 12.486026321028028
12.890000000000001 12.486172044188471
12.899999999999999 12.486316096381312
12.910000000000000 12.486458498300156
12.920000000000000 12.486599270183792
12.930000000000000 12.486738431845254
12.940000000000000 12.486876002707263
12.949999999999999 12.487012001823166
12.960000000000001 12.487146447907607
12.969999999999999 12.487279359350493
12.980000000000000 12.487410754237837
12.989999999999998 12.487540650368175
13.000000000000000 12.487669065266225
13.010000000000000 12.487796016193588
13.020000000000000 12.487921520164287
13.029999999999999 12.488045593949321
13.039999999999999 12.488168254090867
13.050000000000001 12.488289516905478
13.059999999999999 12.488409398495151
13.070000000000000 12.488527914751494
13.080000000000000 12.488645081361694
13.090000000000000 12.488760913815771
13.100000000000000 12.488875427409074
13.109999999999999 12.488988637248140
13.120000000000001 12.489100558254814
13.129999999999999 12.489211205170008
13.140000000000001 12.489320592556334
13.149999999999999 12.489428734802747
13.160000000000000 12.489535646126189
13.170000000000000 12.489641340577890
13.180000000000000 12.489745832040223
13.190000000000000 12.489849134234779
13.199999999999999 12.489951260722318
13.210000000000001 12.490052224906238
13.219999999999999 12.490152040032942
13.230000000000000 12.490250719196693
13.239999999999998 12.490348275339622
13.250000000000000 12.490444721254987
13.260000000000000 12.490540069587578
13.270000000000000 12.490634332838566
13.279999999999999 12.490727523363715
13.289999999999999 12.490819653377857
13.300000000000001 12.490910734956277
13.309999999999999 12.491000780034600
13.320000000000000 12.491089800413729
13.330000000000000 12.491177807758145
13.340000000000000 12.491264813599235
13.350000000000000 12.491350829336719
13.359999999999999 12.491435866241108
13.370000000000001 12.491519935452784
13.379999999999999 12.491603047985775
13.390000000000001 12.491685214728630
13.399999999999999 12.491766446446210
13.410000000000000 12.491846753778791
13.420000000000000 12.491926147247234
13.430000000000000 12.492004637251785
13.440000000000000 12.492082234075241
13.449999999999999 12.492158947880656
13.460000000000001 12.492234788718502
13.469999999999999 12.492309766522089
13.480000000000000 12.492383891113594
13.489999999999998 12.492457172203213
13.500000000000000 12.492529619388677
13.510000000000000 12.492601242159726
13.520000000000000 12.492672049899189
13.529999999999999 12.492742051881537
13.539999999999999 12.492811257274491
13.550000000000001 12.492879675145625
13.559999999999999 12.492947314455504
13.570000000000000 12.493014184063462
13.580000000000000 12.493080292728802
13.590000000000000 12.493145649111062
13.600000000000000 12.493210261770773
13.609999999999999 12.493274139170930
13.620000000000001 12.493337289678450
13.629999999999999 12.493399721565785
13.640000000000001 12.493461443009807
13.649999999999999 12.493522462095395
13.660000000000000 12.493582786814439
13.670000000000000 12.493642425069311
13.680000000000000 12.493701384671246
13.690000000000000 12.493759673343535
13.699999999999999 12.493817298720323
13.710000000000001 12.493874268349595
13.719999999999999 12.493930589693820
13.730000000000000 12.493986270130137
13.739999999999998 12.494041316951607
13.750000000000000 12.494095737368388
13.760000000000000 12.494149538508680
13.770000000000000 12.494202727420062
13.779999999999999 12.494255311068212
13.789999999999999 12.494307296341942
13.800000000000001 12.494358690050261
13.809999999999999 12.494409498923719
13.820000000000000 12.494459729619017
13.830000000000000 12.494509388714713
13.840000000000000 12.494558482715272
13.850000000000000 12.494607018051651
13.859999999999999 12.494655001080559
13.870000000000001 12.494702438087579
13.879999999999999 12.494749335285514
13.890000000000001 12.494795698817693
13.899999999999999 12.494841534756702
13.910000000000000 12.494886849106027
13.920000000000000 12.494931647802359
13.930000000000000 12.494975936711668
13.940000000000000 12.495019721635959
13.949999999999999 12.495063008310224
13.960000000000001 12.495105802404472
13.969999999999999 12.495148109524147
13.980000000000000 12.495189935210542
13.989999999999998 12.495231284942648
14.000000000000000 12.495272164135493
14.010000000000000 12.495312578143933
14.020000000000000 12.495352532262743
14.029999999999999 12.495392031723609
14.039999999999999 12.495431081700685
14.050000000000001 12.495469687308812
14.059999999999999 12.495507853606121
14.070000000000000 12.495545585589666
14.080000000000000 12.495582888202900
14.090000000000000 12.495619766331739
14.100000000000000 12.495656224806064
14.109999999999999 12.495692268402179
14.120000000000001 12.495727901840334
14.129999999999999 12.495763129788552
14.140000000000001 12.495797956861132
14.149999999999999 12.495832387619132
14.160000000000000 12.495866426573206
14.170000000000000 12.495900078180879
14.180000000000000 12.495933346850897
14.190000000000000 12.495966236940639
14.199999999999999 12.495998752758616
14.210000000000001 12.496030898562319
14.219999999999999 12.496062678563845
14.230000000000000 12.496094096925395
14.239999999999998 12.496125157761742
14.250000000000000 12.496155865142017
14.260000000000000 12.496186223087809
14.270000000000000 12.496216235575886
14.279999999999999 12.496245906538082
14.289999999999999 12.496275239859044
14.300000000000001 12.496304239382296
14.309999999999999 12.496332908905893
14.320000000000000 12.496361252185061
14.330000000000000 12.496389272931999
14.340000000000000 12.496416974817146
14.350000000000000 12.496444361470058
14.359999999999999 12.496471436476238
14.370000000000001 12.496498203382545
14.379999999999999 12.496524665695647
14.390000000000001 12.496550826881366
14.399999999999999 12.496576690365830
14.410000000000000 12.496602259537202
14.420000000000000 12.496627537745141
14.430000000000000 12.496652528298792
14.440000000000000 12.496677234473861
14.449999999999999 12.496701659505369
14.460000000000001 12.496725806591902
14.469999999999999 12.496749678898215
14.480000000000000 12.496773279548755
14.489999999999998 12.496796611636817
14.500000000000000 12.496819678217291
14.510000000000000 12.496842482312330
14.520000000000000 12.496865026908173
14.529999999999999 12.496887314958476
14.539999999999999 12.496909349381683
14.550000000000001 12.496931133064573
14.559999999999999 12.496952668861049
14.570000000000000 12.496973959590253
14.580000000000000 12.496995008043109
14.590000000000000 12.497015816974772
14.600000000000000 12.497036389111273
14.609999999999999 12.497056727147580
14.620000000000001 12.497076833747764
14.629999999999999 12.497096711544849
14.640000000000001 12.497116363142952
14.649999999999999 12.497135791116108
14.660000000000000 12.497154998008844
14.670000000000000 12.497173986337151
14.680000000000000 12.497192758587786
14.690000000000000 12.497211317220328
14.699999999999999 12.497229664664358
14.710000000000001 12.497247803324582
14.719999999999999 12.497265735575990
14.730000000000000 12.497283463767586
14.739999999999998 12.497300990221381
14.750000000000000 12.497318317233278
14.760000000000000 12.497335447072786
14.770000000000000 12.497352381983184
14.779999999999999 12.497369124183416
14.789999999999999 12.497385675865917
14.800000000000001 12.497402039199004
14.809999999999999 12.497418216325354
14.820000000000000 12.497434209364391
14.830000000000000 12.497450020410682
14.840000000000000 12.497465651536057
14.850000000000000 12.497481104786820
14.859999999999999 12.497496382187533
14.870000000000001 12.497511485739590
14.879999999999999 12.497526417420593
14.890000000000001 12.497541179186893
14.899999999999999 12.497555772972056
14.910000000000000 12.497570200687257
14.920000000000000 12.497584464222314
14.930000000000000 12.497598565446259
14.940000000000000 12.497612506205167
14.949999999999999 12.497626288325172
14.960000000000001 12.497639913611930
14.969999999999999 12.497653383850221
14.980000000000000 12.497666700804006
14.989999999999998 12.497679866217727
15.000000000000000 12.497692881815725
15.010000000000000 11.950060993739498
15.020000000000000 11.721298257436693
15.029999999999999 11.625666836969440
15.039999999999999 11.585664309230252
15.050000000000001 11.568739474494683
15.059999999999999 11.561364055191047
15.070000000000000 11.557964802108938
15.080000000000000 11.556260296109826
15.090000000000000 11.555318357728744
15.100000000000000 11.554755229247212
15.109999999999999 11.554408692804476
15.120000000000001 11.554205879331606
15.129999999999999 11.554110256234519
15.140000000000001 11.554100502197597
15.149999999999999 11.554162102403293
15.160000000000000 11.554283973951440
15.170000000000000 11.554457066942550
15.180000000000000 11.554673740077774
15.190000000000000 11.554927442962972
15.199999999999999 11.555212524288796
15.210000000000001 11.555524096176720
15.219999999999999 11.555857927513976
15.230000000000000 11.556210355245360
15.240000000000000 11.556578208669347
15.250000000000000 11.556958744156885
15.260000000000000 11.557349588604584
15.270000000000000 11.557748690391763
15.279999999999999 11.558154276818955
15.289999999999999 11.558564817170430
15.300000000000001 11.558978990652815
15.309999999999999 11.559395658574337
15.320000000000000 11.559813840197148
15.330000000000000 11.560232691779513
15.340000000000000 11.560651488392157
15.350000000000000 11.561069608135107
15.359999999999999 11.561486518440443
15.370000000000001 11.561901764190496
15.379999999999999 11.562314957398725
15.390000000000001 11.562725768265043
15.399999999999999 11.563133917404061
15.410000000000000 11.563539169108893
15.420000000000000 11.563941325502373
15.430000000000000 11.564340221460123
15.440000000000000 11.564735720210653
15.449999999999999 11.565127709513137
15.460000000000001 11.565516098342302
15.469999999999999 11.565900814014313
15.480000000000000 11.566281799688662
15.490000000000000 11.566659012206008
15.500000000000000 11.567032420208738
15.510000000000000 11.567402002513740
15.520000000000000 11.567767746697335
15.529999999999999 11.568129647872205
15.539999999999999 11.568487707622584
15.550000000000001 11.568841933084798
15.559999999999999 11.569192336145173
15.570000000000000 11.569538932751922
15.580000000000000 11.569881742310326
15.590000000000000 11.570220787163846
15.600000000000000 11.570556092144775
15.609999999999999 11.570887684181752
15.620000000000001 11.571215591962252
15.629999999999999 11.571539845639075
15.640000000000001 11.571860476577344
15.649999999999999 11.572177517136691
15.660000000000000 11.572491000478173
15.670000000000000 11.572800960403017
15.680000000000000 11.573107431210479
15.690000000000000 11.573410447574318
15.699999999999999 11.573710044439784
15.710000000000001 11.574006256930701
15.719999999999999 11.574299120271128
15.730000000000000 11.574588669718842
15.740000000000000 11.574874940508845
15.750000000000000 11.575157967800411
15.760000000000000 11.575437786637776
15.770000000000000 11.575714431913429
15.779999999999999 11.575987938335494
15.789999999999999 11.576258340402747
15.800000000000001 11.576525672384040
15.809999999999999 11.576789968297037
15.820000000000000 11.577051261892791
15.830000000000000 11.577309586644789
15.840000000000000 11.577564975736523
15.850000000000000 11.577817462054290
15.859999999999999 11.578067078177240
15.870000000000001 11.578313856373793
15.879999999999999 11.578557828598585
15.890000000000001 11.578799026485653
15.899999999999999 11.579037481350278
15.910000000000000 11.579273224182840
15.920000000000000 11.579506285652110
15.930000000000000 11.579736696103396
15.940000000000000 11.579964485557522
15.949999999999999 11.580189683714531
15.960000000000001 11.580412319952092
15.969999999999999 11.580632423328815
15.980000000000000 11.580850022584736
15.990000000000000 11.581065146142709
16.000000000000000 11.581277822114313
16.009999999999998 11.581488078297344
16.020000000000000 11.581695942180593
16.030000000000001 11.581901440946561
16.039999999999999 11.582104601474210
16.050000000000001 11.582305450340540
16.059999999999999 11.582504013824641
16.070000000000000 11.582700317910122
16.079999999999998 11.582894388287436
16.090000000000000 11.583086250357672
16.100000000000001 11.583275929235377
16.109999999999999 11.583463449750838
16.120000000000001 11.583648836453486
16.129999999999999 11.583832113616433
16.140000000000001 11.584013305235041
16.149999999999999 11.584192435035218
16.160000000000000 11.584369526472647
16.170000000000002 11.584544602737260
16.180000000000000 11.584717686756196
16.190000000000001 11.584888801195847
16.199999999999999 11.585057968464623
16.210000000000001 11.585225210717976
16.219999999999999 11.585390549859225
16.230000000000000 11.585554007541333
16.239999999999998 11.585715605172446
16.250000000000000 11.585875363917690
16.259999999999998 11.586033304700914
16.270000000000000 11.586189448208204
16.280000000000001 11.586343814891210
16.289999999999999 11.586496424966331
16.300000000000001 11.586647298423449
16.309999999999999 11.586796455023991
16.320000000000000 11.586943914303053
16.329999999999998 11.587089695575131
16.340000000000000 11.587233817934148
16.350000000000001 11.587376300258585
16.359999999999999 11.587517161209734
16.370000000000001 11.587656419237739
16.379999999999999 11.587794092582847
16.390000000000001 11.587930199278322
16.399999999999999 11.588064757150461
16.410000000000000 11.588197783824970
16.420000000000002 11.588329296725052
16.430000000000000 11.588459313076974
16.440000000000001 11.588587849910713
16.449999999999999 11.588714924061716
16.460000000000001 11.588840552175236
16.469999999999999 11.588964750705820
16.480000000000000 11.589087535921735
16.489999999999998 11.589208923904621
16.500000000000000 11.589328930555595
16.509999999999998 11.589447571593709
16.520000000000000 11.589564862557109
16.530000000000001 11.589680818810349
16.539999999999999 11.589795455541216
16.550000000000001 11.589908787765427
16.559999999999999 11.590020830326949
16.570000000000000 11.590131597902065
16.579999999999998 11.590241104999405
16.590000000000000 11.590349365962785
16.600000000000001 11.590456394971818
16.609999999999999 11.590562206045814
16.620000000000001 11.590666813044441
16.629999999999999 11.590770229669001
16.640000000000001 11.590872469465774
16.649999999999999 11.590973545826460
16.660000000000000 11.591073471989930
16.670000000000002 11.591172261045420
16.680000000000000 11.591269925932037
16.690000000000001 11.591366479442394
16.699999999999999 11.591461934224071
16.710000000000001 11.591556302779248
16.719999999999999 11.591649597468647
16.730000000000000 11.591741830512795
16.739999999999998 11.591833013992396
16.750000000000000 11.591923159850772
16.759999999999998 11.592012279894924
16.770000000000000 11.592100385800133
16.780000000000001 11.592187489105298
16.789999999999999 11.592273601218787
16.800000000000001 11.592358733421699
16.809999999999999 11.592442896863435
16.820000000000000 11.592526102568245
16.829999999999998 11.592608361435575
16.840000000000000 11.592689684239350
16.850000000000001 11.592770081630901
16.859999999999999 11.592849564141760
16.870000000000001 11.592928142182386
16.879999999999999 11.593005826045845
16.890000000000001 11.593082625906257
16.899999999999999 11.593158551824331
16.910000000000000 11.593233613743900
16.920000000000002 11.593307821498419
16.930000000000000 11.593381184805841
16.940000000000001 11.593453713277128
16.949999999999999 11.593525416411795
16.960000000000001 11.593596303601444
16.969999999999999 11.593666384131597
16.980000000000000 11.593735667181077
16.989999999999998 11.593804161825528
17.000000000000000 11.593871877035820
17.009999999999998 11.593938821681744
17.020000000000000 11.594005004532150
17.030000000000001 11.594070434256418
17.039999999999999 11.594135119423534
17.050000000000001 11.594199068506384
17.059999999999999 11.594262289882053
17.070000000000000 11.594324791831342
17.079999999999998 11.594386582540064
17.090000000000000 11.594447670102417
17.100000000000001 11.594508062519470
17.109999999999999 11.594567767702408
17.120000000000001 11.594626793470807
17.129999999999999 11.594685147556797
17.140000000000001 11.594742837602702
17.149999999999999 11.594799871165144
17.160000000000000 11.594856255716183
17.170000000000002 11.594911998639256
17.180000000000000 11.594967107236700
17.190000000000001 11.595021588727006
17.199999999999999 11.595075450245387
17.210000000000001 11.595128698847747
17.219999999999999 11.595181341508043
17.230000000000000 11.595233385122535
17.239999999999998 11.595284836507464
17.250000000000000 11.595335702401794
17.259999999999998 11.595385989468248
17.270000000000000 11.595435704294040
17.280000000000001 11.595484853390586
17.289999999999999 11.595533443195796
17.300000000000001 11.595581480074165
17.309999999999999 11.595628970317339
17.320000000000000 11.595675920146146
17.329999999999998 11.595722335710335
17.340000000000000 11.595768223088648
17.350000000000001 11.595813588292293
17.359999999999999 11.595858437263479
17.370000000000001 11.595902775876789
17.379999999999999 11.595946609938959
17.390000000000001 11.595989945192420
17.399999999999999 11.596032787312723
17.410000000000000 11.596075141911898
17.420000000000002 11.596117014537425
17.430000000000000 11.596158410673873
17.440000000000001 11.596199335744162
17.449999999999999 11.596239795107715
17.460000000000001 11.596279794064969
17.469999999999999 11.596319337854068
17.480000000000000 11.596358431655529
17.489999999999998 11.596397080589627
17.500000000000000 11.596435289718876
17.509999999999998 11.596473064048022
17.520000000000000 11.596510408524217
17.530000000000001 11.596547328039707
17.539999999999999 11.596583827430342
17.550000000000001 11.596619911476429
17.559999999999999 11.596655584904639
17.570000000000000 11.596690852387489
17.579999999999998 11.596725718544768
17.590000000000000 11.596760187943175
17.600000000000001 11.596794265097682
17.609999999999999 11.596827954471047
17.620000000000001 11.596861260477109
17.629999999999999 11.596894187477737
17.640000000000001 11.596926739786339
17.649999999999999 11.596958921666312
17.660000000000000 11.596990737333135
17.670000000000002 11.597022190953830
17.680000000000000 11.597053286648535
17.690000000000001 11.597084028490279
17.699999999999999 11.597114420505653
17.710000000000001 11.597144466675442
17.719999999999999 11.597174170935769
17.730000000000000 11.597203537176311
17.739999999999998 11.597232569244698
17.750000000000000 11.597261270942582
17.759999999999998 11.597289646029790
17.770000000000000 11.597317698224007
17.780000000000001 11.597345431197931
17.789999999999999 11.597372848585211
17.800000000000001 11.597399953976767
17.809999999999999 11.597426750922519
17.820000000000000 11.597453242932550
17.829999999999998 11.597479433478139
17.840000000000000 11.597505325987919
17.850000000000001 11.597530923854832
17.859999999999999 11.597556230431321
17.870000000000001 11.597581249031366
17.879999999999999 11.597605982932906
17.890000000000001 11.597630435375441
17.899999999999999 11.597654609561953
17.910000000000000 11.597678508658237
17.920000000000002 11.597702135795364
17.930000000000000 11.597725494067792
17.940000000000001 11.597748586534756
17.949999999999999 11.597771416221503
17.960000000000001 11.597793986118798
17.969999999999999 11.597816299181746
17.980000000000000 11.597838358332970
17.989999999999998 11.597860166463565
18.000000000000000 11.597881726427895
18.010000000000002 12.787309697941417
18.020000000000000 13.279511653080364
18.030000000000001 13.487004511604628
18.039999999999999 13.575607322603195
18.050000000000001 13.614709434726473
18.059999999999999 13.633186224646467
18.070000000000000 13.642970213324594
18.079999999999998 13.648968077850707
18.090000000000000 13.653198500421823
18.100000000000001 13.656502133114877
18.109999999999999 13.659241506057006
18.120000000000001 13.661584941912540
18.129999999999999 13.663620833272628
18.140000000000001 13.665403407347643
18.149999999999999 13.666971071922122
18.160000000000000 13.668353876426091
18.170000000000002 13.669576675034675
18.180000000000000 13.670660590834775
18.190000000000001 13.671623797693627
18.199999999999999 13.672482015078160
18.210000000000001 13.673248869660695
18.219999999999999 13.673936184622850
18.230000000000000 13.674554222126407
18.239999999999998 13.675111890819702
18.250000000000000 13.675616924988139
18.260000000000002 13.676076039760321
18.270000000000000 13.676495065736635
18.280000000000001 13.676879065820028
18.289999999999999 13.677232436611629
18.300000000000001 13.677558996414943
18.309999999999999 13.677862061616818
18.320000000000000 13.678144512974155
18.329999999999998 13.678408853146058
18.340000000000000 13.678657256622561
18.350000000000001 13.678891613059614
18.359999999999999 13.679113564884759
18.370000000000001 13.679324539939781
18.379999999999999 13.679525779802734
18.390000000000001 13.679718364373477
18.399999999999999 13.679903233211775
18.410000000000000 13.680081204051779
18.420000000000002 13.680252988875083
18.430000000000000 13.680419207854673
18.440000000000001 13.680580401463988
18.449999999999999 13.680737040979304
18.460000000000001 13.680889537599596
18.469999999999999 13.681038250358620
18.480000000000000 13.681183492993332
18.489999999999998 13.681325539905671
18.500000000000000 13.681464631333627
18.510000000000002 13.681600977845697
18.520000000000000 13.681734764231605
18.530000000000001 13.681866152891308
18.539999999999999 13.681995286766085
18.550000000000001 13.682122291890522
18.559999999999999 13.682247279599736
18.570000000000000 13.682370348452547
18.579999999999998 13.682491585897116
18.590000000000000 13.682611069716598
18.600000000000001 13.682728869284349
18.609999999999999 13.682845046655805
18.620000000000001 13.682959657511612
18.629999999999999 13.683072751982330
18.640000000000001 13.683184375357941
18.649999999999999 13.683294568710400
18.660000000000000 13.683403369427159
18.670000000000002 13.683510811682561
18.680000000000000 13.683616926839617
18.690000000000001 13.683721743802126
18.699999999999999 13.683825289321616
18.710000000000001 13.683927588263625
18.719999999999999 13.684028663835507
18.730000000000000 13.684128537789311
18.739999999999998 13.684227230593450
18.750000000000000 13.684324761587527
18.760000000000002 13.684421149110326
18.770000000000000 13.684516410616411
18.780000000000001 13.684610562774994
18.789999999999999 13.684703621553776
18.800000000000001 13.684795602300513
18.809999999999999 13.684886519801875
18.820000000000000 13.684976388344001
18.829999999999998 13.685065221762072
18.840000000000000 13.685153033481877
18.850000000000001 13.685239836559170
18.859999999999999 13.685325643713680
18.870000000000001 13.685410467354645
18.879999999999999 13.685494319608022
18.890000000000001 13.685577212339414
18.899999999999999 13.685659157170832
18.910000000000000 13.685740165500299
18.920000000000002 13.685820248514549
18.930000000000000 13.685899417203602
18.940000000000001 13.685977682370913
18.949999999999999 13.686055054645223
18.960000000000001 13.686131544486839
18.969999999999999 13.686207162199578
18.980000000000000 13.686281917933844
18.989999999999998 13.686355821695432
19.000000000000000 13.686428883348846
19.010000000000002 13.686501112626349
19.020000000000000 13.686572519127804
19.030000000000001 13.686643112326864
19.039999999999999 13.686712901576547
19.050000000000001 13.686781896108648
19.059999999999999 13.686850105039177
19.070000000000000 13.686917537372306
19.079999999999998 13.686984201999492
19.090000000000000 13.687050107704120
19.100000000000001 13.687115263164417
19.109999999999999 13.687179676953223
19.120000000000001 13.687243357541419
19.129999999999999 13.687306313300159
19.140000000000001 13.687368552500407
19.149999999999999 13.687430083317057
19.160000000000000 13.687490913828414
19.170000000000002 13.687551052019097
19.180000000000000 13.687610505781052
19.190000000000001 13.687669282913326
19.199999999999999 13.687727391126922
19.210000000000001 13.687784838041173
19.219999999999999 13.687841631190244
19.230000000000000 13.687897778019021
19.239999999999998 13.687953285888231
19.250000000000000 13.688008162074428
19.260000000000002 13.688062413770043
19.270000000000000 13.688116048084048
19.280000000000001 13.688169072046215
19.289999999999999 13.688221492604693
19.300000000000001 13.688273316628448
19.309999999999999 13.688324550907343
19.320000000000000 13.688375202154692
19.329999999999998 13.688425277006068
19.340000000000000 13.688474782022379
19.350000000000001 13.688523723689990
19.359999999999999 13.688572108418999
19.370000000000001 13.688619942548858
19.379999999999999 13.688667232345955
19.390000000000001 13.688713984005009
19.399999999999999 13.688760203649993
19.410000000000000 13.688805897336259
19.420000000000002 13.688851071049008
19.430000000000000 13.688895730705871
19.440000000000001 13.688939882155919
19.449999999999999 13.688983531183446
19.460000000000001 13.689026683506574
19.469999999999999 13.689069344776252
19.480000000000000 13.689111520582085
19.489999999999998 13.689153216447314
19.500000000000000 13.689194437834056
19.510000000000002 13.689235190142027
19.520000000000000 13.689275478709289
19.530000000000001 13.689315308812093
19.539999999999999 13.689354685669464
19.550000000000001 13.689393614437167
19.559999999999999 13.689432100215301
19.570000000000000 13.689470148044379
19.579999999999998 13.689507762908718
19.590000000000000 13.689544949735241
19.600000000000001 13.689581713393958
19.609999999999999 13.689618058700997
19.620000000000001 13.689653990417584
19.629999999999999 13.689689513249231
19.640000000000001 13.689724631849270
19.649999999999999 13.689759350817779
19.660000000000000 13.689793674701864
19.670000000000002 13.689827607997717
19.680000000000000 13.689861155150551
19.690000000000001 13.689894320553364
19.699999999999999 13.689927108550792
19.710000000000001 13.689959523438437
19.719999999999999 13.689991569461016
19.730000000000000 13.690023250815646
19.739999999999998 13.690054571653219
19.750000000000000 13.690085536076168
19.760000000000002 13.690116148139419
19.770000000000000 13.690146411853254
19.780000000000001 13.690176331181176
19.789999999999999 13.690205910042881
19.800000000000001 13.690235152312395
19.809999999999999 13.690264061819898
19.820000000000000 13.690292642351915
19.829999999999998 13.690320897651969
19.840000000000000 13.690348831422309
19.850000000000001 13.690376447319339
19.859999999999999 13.690403748962323
19.870000000000001 13.690430739926672
19.879999999999999 13.690457423747617
19.890000000000001 13.690483803920301
19.899999999999999 13.690509883901234
19.910000000000000 13.690535667104255
19.920000000000002 13.690561156907735
19.930000000000000 13.690586356650815
19.940000000000001 13.690611269633436
19.949999999999999 13.690635899119114
19.960000000000001 13.690660248334495
19.969999999999999 13.690684320468081
19.980000000000000 13.690708118672912
19.989999999999998 13.690731646066403


==> fig/Wdneq0/muHat_naive2.txt <==
x y
0.000000000000000 0.000000000000000
0.010000000000000 -0.000000000000022
0.020000000000000 0.000000000000019
0.030000000000000 -0.000000000000093
0.040000000000000 -0.000000000000243
0.050000000000000 -0.000000000000083
0.060000000000000 -0.000000000000008
0.070000000000000 0.000000000000394
0.080000000000000 -0.000000000000146
0.090000000000000 -0.000000000000174
0.100000000000000 -0.000000000000183
0.110000000000000 0.000000000000185
0.120000000000000 -0.000000000000134
0.130000000000000 -0.000000000000241
0.140000000000000 0.000000000000157
0.150000000000000 0.000000000000159
0.160000000000000 -0.000000000000064
0.170000000000000 -0.000000000000015
0.180000000000000 -0.000000000000098
0.190000000000000 -0.000000000000270
0.200000000000000 -0.000000000000187
0.210000000000000 -0.000000000000049
0.220000000000000 0.000000000000243
0.230000000000000 -0.000000000000097
0.240000000000000 0.000000000000008
0.250000000000000 0.000000000000007
0.260000000000000 -0.000000000000218
0.270000000000000 -0.000000000000080
0.280000000000000 0.000000000000058
0.290000000000000 -0.000000000000269
0.300000000000000 -0.000000000000254
0.310000000000000 -0.000000000000095
0.320000000000000 0.000000000000035
0.330000000000000 -0.000000000000248
0.340000000000000 0.000000000000108
0.350000000000000 0.000000000000148
0.360000000000000 -0.000000000000313
0.370000000000000 -0.000000000000128
0.380000000000000 -0.000000000000062
0.390000000000000 -0.000000000000081
0.400000000000000 -0.000000000000223
0.410000000000000 -0.000000000000063
0.420000000000000 -0.000000000000067
0.430000000000000 0.000000000000032
0.440000000000000 -0.000000000000253
0.450000000000000 -0.000000000000166
0.460000000000000 -0.000000000000119
0.470000000000000 0.000000000000027
0.480000000000000 -0.000000000000234
0.490000000000000 -0.000000000000038
0.500000000000000 -0.000000000000008
0.510000000000000 -0.000000000000141
0.520000000000000 -0.000000000000032
0.530000000000000 -0.000000000000065
0.540000000000000 -0.000000000000062
0.550000000000000 -0.000000000000116
0.560000000000000 0.000000000000027
0.570000000000000 0.000000000000144
0.580000000000000 0.000000000000087
0.590000000000000 0.000000000000153
0.600000000000000 -0.000000000000264
0.610000000000000 0.000000000000127
0.620000000000000 -0.000000000000078
0.630000000000000 0.000000000000106
0.640000000000000 -0.000000000000014
0.650000000000000 -0.000000000000063
0.660000000000000 -0.000000000000351
0.670000000000000 -0.000000000000006
0.680000000000000 -0.000000000000228
0.690000000000000 0.000000000000021
0.700000000000000 -0.000000000000179
0.710000000000000 -0.000000000000003
0.720000000000000 -0.000000000000189
0.730000000000000 0.000000000000110
0.740000000000000 -0.000000000000093
0.750000000000000 -0.000000000000259
0.760000000000000 -0.000000000000079
0.770000000000000 -0.000000000000005
0.780000000000000 0.000000000000059
0.790000000000000 -0.000000000000288
0.800000000000000 -0.000000000000148
0.810000000000000 0.000000000000094
0.820000000000000 -0.000000000000073
0.830000000000000 -0.000000000000020
0.840000000000000 -0.000000000000172
0.850000000000000 -0.000000000000070
0.860000000000000 -0.000000000000038
0.870000000000000 -0.000000000000255
0.880000000000000 0.000000000000013
0.890000000000000 -0.000000000000042
0.900000000000000 0.000000000000009
0.910000000000000 -0.000000000000011
0.920000000000000 0.000000000000132
0.930000000000000 -0.000000000000047
0.940000000000000 -0.000000000000131
0.950000000000000 0.000000000000287
0.960000000000000 0.000000000000074
0.970000000000000 0.000000000000130
0.980000000000000 0.000000000000057
0.990000000000000 -0.000000000000082
1.000000000000000 -0.000000000000045
1.010000000000000 0.000000000000056
1.020000000000000 0.000000000000034
1.030000000000000 0.000000000000051
1.040000000000000 0.000000000000026
1.050000000000000 -0.000000000000101
1.060000000000000 0.000000000000043
1.070000000000000 -0.000000000000165
1.080000000000000 -0.000000000000058
1.090000000000000 0.000000000000085
1.100000000000000 -0.000000000000002
1.110000000000000 0.000000000000001
1.120000000000000 -0.000000000000072
1.130000000000000 -0.000000000000059
1.140000000000000 -0.000000000000042
1.150000000000000 -0.000000000000077
1.160000000000000 0.000000000000106
1.170000000000000 0.000000000000020
1.180000000000000 -0.000000000000189
1.190000000000000 -0.000000000000019
1.200000000000000 -0.000000000000096
1.210000000000000 -0.000000000000108
1.220000000000000 -0.000000000000044
1.230000000000000 0.000000000000112
1.240000000000000 -0.000000000000104
1.250000000000000 0.000000000000098
1.260000000000000 0.000000000000067
1.270000000000000 0.000000000000053
1.280000000000000 0.000000000000093
1.290000000000000 0.000000000000019
1.300000000000000 -0.000000000000300
1.310000000000000 0.000000000000151
1.320000000000000 0.000000000000118
1.330000000000000 -0.000000000000088
1.340000000000000 -0.000000000000209
1.350000000000000 -0.000000000000089
1.360000000000000 -0.000000000000158
1.370000000000000 -0.000000000000020
1.380000000000000 -0.000000000000036
1.390000000000000 0.000000000000081
1.400000000000000 -0.000000000000045
1.410000000000000 -0.000000000000216
1.420000000000000 -0.000000000000151
1.430000000000000 -0.000000000000169
1.440000000000000 -0.000000000000269
1.450000000000000 -0.000000000000040
1.460000000000000 -0.000000000000018
1.470000000000000 0.000000000000121
1.480000000000000 -0.000000000000105
1.490000000000000 0.000000000000111
1.500000000000000 -0.000000000000112
1.510000000000000 0.000000000000112
1.520000000000000 -0.000000000000006
1.530000000000000 -0.000000000000171
1.540000000000000 -0.000000000000199
1.550000000000000 -0.000000000000167
1.560000000000000 0.000000000000113
1.570000000000000 0.000000000000039
1.580000000000000 0.000000000000017
1.590000000000000 -0.000000000000031
1.600000000000000 -0.000000000000003
1.610000000000000 -0.000000000000132
1.620000000000000 -0.000000000000070
1.630000000000000 -0.000000000000167
1.640000000000000 -0.000000000000254
1.650000000000000 -0.000000000000263
1.660000000000000 -0.000000000000183
1.670000000000000 -0.000000000000010
1.680000000000000 0.000000000000123
1.690000000000000 0.000000000000023
1.700000000000000 0.000000000000085
1.710000000000000 -0.000000000000050
1.720000000000000 0.000000000000094
1.730000000000000 0.000000000000108
1.740000000000000 0.000000000000023
1.750000000000000 -0.000000000000154
1.760000000000000 0.000000000000047
1.770000000000000 -0.000000000000135
1.780000000000000 0.000000000000073
1.790000000000000 0.000000000000225
1.800000000000000 0.000000000000060
1.810000000000000 -0.000000000000182
1.820000000000000 0.000000000000066
1.830000000000000 -0.000000000000118
1.840000000000000 0.000000000000029
1.850000000000000 0.000000000000064
1.860000000000000 -0.000000000000037
1.870000000000000 -0.000000000000141
1.880000000000000 -0.000000000000225
1.890000000000000 0.000000000000022
1.900000000000000 -0.000000000000172
1.910000000000000 -0.000000000000167
1.920000000000000 -0.000000000000020
1.930000000000000 -0.000000000000174
1.940000000000000 -0.000000000000036
1.950000000000000 0.000000000000060
1.960000000000000 -0.000000000000191
1.970000000000000 -0.000000000000136
1.980000000000000 0.000000000000136
1.990000000000000 -0.000000000000020
2.000000000000000 -0.000000000000054
2.010000000000000 2.457399316715514
2.020000000000000 3.478084755182903
2.030000000000000 3.893532189212848
2.040000000000000 4.056311565698798
2.050000000000000 4.115701232522746
2.060000000000000 4.133723157344205
2.070000000000000 4.135770294193279
2.080000000000000 4.132075719764316
2.090000000000000 4.126674756522620
2.100000000000000 4.121101204238408
2.110000000000000 4.115894852250678
2.120000000000000 4.111209330820826
2.130000000000000 4.107054074140052
2.140000000000000 4.103389076573610
2.150000000000000 4.100161107729535
2.160000000000000 4.097316959622861
2.170000000000000 4.094807840680540
2.180000000000000 4.092590448525901
2.190000000000000 4.090626857882756
2.200000000000000 4.088884032417030
2.210000000000000 4.087333257269483
2.220000000000000 4.085949594848937
2.230000000000000 4.084711394449034
2.240000000000000 4.083599860590675
2.250000000000000 4.082598676467605
2.260000000000000 4.081693676595275
2.270000000000000 4.080872562583010
2.280000000000000 4.080124656445004
2.290000000000000 4.079440686521779
2.300000000000000 4.078812601692735
2.310000000000000 4.078233410148612
2.320000000000000 4.077697039467597
2.330000000000000 4.077198215184151
2.340000000000000 4.076732355399828
2.350000000000000 4.076295479323359
2.360000000000000 4.075884127892087
2.370000000000000 4.075495294883791
2.380000000000000 4.075126367126673
2.390000000000000 4.074775072616029
2.400000000000000 4.074439435477892
2.410000000000000 4.074117736887939
2.420000000000000 4.073808481153468
2.430000000000000 4.073510366273800
2.440000000000000 4.073222258393788
2.450000000000000 4.072943169628520
2.460000000000000 4.072672238821428
2.470000000000000 4.072408714841367
2.480000000000000 4.072151942087358
2.490000000000000 4.071901347909778
2.500000000000000 4.071656431689058
2.510000000000000 4.071416755361358
2.520000000000000 4.071181935193589
2.530000000000000 4.070951634643704
2.540000000000000 4.070725558166868
2.550000000000000 4.070503445836126
2.560000000000000 4.070285068676347
2.570000000000000 4.070070224613138
2.580000000000000 4.069858734955634
2.590000000000000 4.069650441345138
2.600000000000000 4.069445203105451
2.610000000000000 4.069242894944645
2.620000000000000 4.069043404956125
2.630000000000000 4.068846632889096
2.640000000000000 4.068652488641424
2.650000000000000 4.068460890956668
2.660000000000000 4.068271766286354
2.670000000000000 4.068085047810074
2.680000000000000 4.067900674577314
2.690000000000000 4.067718590767465
2.700000000000000 4.067538745043906
2.710000000000000 4.067361089996052
2.720000000000000 4.067185581651667
2.730000000000000 4.067012179054367
2.740000000000000 4.066840843898887
2.750000000000000 4.066671540210089
2.760000000000000 4.066504234068368
2.770000000000000 4.066338893366692
2.780000000000000 4.066175487601482
2.790000000000000 4.066013987692980
2.800000000000000 4.065854365824367
2.810000000000000 4.065696595306171
2.820000000000000 4.065540650454512
2.830000000000000 4.065386506488157
2.840000000000000 4.065234139436694
2.850000000000000 4.065083526062613
2.860000000000000 4.064934643791832
2.870000000000000 4.064787470651927
2.880000000000000 4.064641985221274
2.890000000000000 4.064498166583266
2.900000000000000 4.064355994285240
2.910000000000000 4.064215448302721
2.920000000000000 4.064076509010498
2.930000000000000 4.063939157154491
2.940000000000000 4.063803373826985
2.950000000000000 4.063669140448320
2.960000000000000 4.063536438745544
2.970000000000000 4.063405250738137
2.980000000000000 4.063275558722971
2.990000000000000 4.063147345261815
3.000000000000000 4.063020593169108
3.010000000000000 4.062895285502223
3.020000000000000 4.062771405553838
3.030000000000000 4.062648936841844
3.040000000000000 4.062527863102297
3.050000000000000 4.062408168284080
3.060000000000000 4.062289836542043
3.070000000000000 4.062172852231257
3.080000000000000 4.062057199903076
3.090000000000000 4.061942864299495
3.100000000000000 4.061829830349319
3.110000000000000 4.061718083165333
3.120000000000000 4.061607608038221
3.130000000000000 4.061498390436270
3.140000000000000 4.061390415999559
3.150000000000000 4.061283670538820
3.160000000000000 4.061178140031512
3.170000000000000 4.061073810619187
3.180000000000000 4.060970668606632
3.190000000000000 4.060868700457274
3.200000000000000 4.060767892792147
3.210000000000000 4.060668232387030
3.220000000000000 4.060569706170179
3.230000000000000 4.060472301222283
3.240000000000000 4.060376004771226
3.250000000000000 4.060280804192418
3.260000000000000 4.060186687007134
3.270000000000000 4.060093640878542
3.280000000000000 4.060001653611433
3.290000000000000 4.059910713150511
3.300000000000000 4.059820807579621
3.310000000000000 4.059731925116856
3.320000000000000 4.059644054115860
3.330000000000000 4.059557183064370
3.340000000000000 4.059471300579119
3.350000000000000 4.059386395409349
3.360000000000000 4.059302456430829
3.370000000000000 4.059219472647477
3.380000000000000 4.059137433187989
3.390000000000000 4.059056327303878
3.400000000000000 4.058976144371805
3.410000000000000 4.058896873887091
3.420000000000000 4.058818505465939
3.430000000000000 4.058741028842426
3.440000000000000 4.058664433867609
3.450000000000000 4.058588710508114
3.460000000000000 4.058513848845441
3.470000000000000 4.058439839072462
3.480000000000000 4.058366671495603
3.490000000000000 4.058294336530301
3.500000000000000 4.058222824701601
3.510000000000000 4.058152126642415
3.520000000000000 4.058082233092187
3.530000000000000 4.058013134896099
3.540000000000000 4.057944823002904
3.550000000000000 4.057877288464409
3.560000000000000 4.057810522435810
3.570000000000000 4.057744516171007
3.580000000000000 4.057679261023557
3.590000000000000 4.057614748446968
3.600000000000000 4.057550969990640
3.610000000000000 4.057487917301182
3.620000000000000 4.057425582118955
3.630000000000000 4.057363956279351
3.640000000000000 4.057303031710166
3.650000000000000 4.057242800431780
3.660000000000000 4.057183254554563
3.670000000000000 4.057124386279091
3.680000000000000 4.057066187893742
3.690000000000000 4.057008651776854
3.700000000000000 4.056951770391083
3.710000000000000 4.056895536286808
3.720000000000000 4.056839942097297
3.730000000000000 4.056784980541283
3.740000000000000 4.056730644419840
3.750000000000000 4.056676926615280
3.760000000000000 4.056623820091700
3.770000000000000 4.056571317893501
3.780000000000000 4.056519413143022
3.790000000000000 4.056468099041908
3.800000000000000 4.056417368868662
3.810000000000000 4.056367215979001
3.820000000000000 4.056317633803474
3.830000000000000 4.056268615847477
3.840000000000000 4.056220155690533
3.850000000000000 4.056172246985660
3.860000000000000 4.056124883456848
3.870000000000000 4.056078058900779
3.880000000000000 4.056031767183764
3.890000000000000 4.055986002243079
3.900000000000000 4.055940758083432
3.910000000000000 4.055896028779307
3.920000000000000 4.055851808472177
3.930000000000000 4.055808091368590
3.940000000000000 4.055764871743532
3.950000000000000 4.055722143935398
3.960000000000000 4.055679902347642
3.970000000000000 4.055638141447719
3.980000000000000 4.055596855765320
3.990000000000000 4.055556039892616
4.000000000000000 4.055515688483450
4.010000000000000 4.055475796252645
4.020000000000000 4.055436357975213
4.030000000000000 4.055397368484654
4.040000000000000 4.055358822674454
4.050000000000000 4.055320715495840
4.060000000000000 4.055283041957565
4.070000000000000 4.055245797124501
4.080000000000000 4.055208976118712
4.090000000000000 4.055172574116946
4.100000000000001 4.055136586350659
4.110000000000000 4.055101008107362
4.120000000000000 4.055065834725778
4.130000000000000 4.055031061599315
4.140000000000001 4.054996684173187
4.150000000000000 4.054962697944392
4.160000000000000 4.054929098461479
4.170000000000000 4.054895881323312
4.180000000000001 4.054863042179043
4.190000000000000 4.054830576727313
4.200000000000000 4.054798480715990
4.210000000000000 4.054766749940541
4.220000000000001 4.054735380244811
4.230000000000000 4.054704367520596
4.240000000000000 4.054673707704859
4.250000000000000 4.054643396782224
4.260000000000000 4.054613430781878
4.270000000000000 4.054583805779441
4.280000000000000 4.054554517894387
4.290000000000000 4.054525563290420
4.300000000000000 4.054496938175081
4.310000000000000 4.054468638798527
4.320000000000000 4.054440661454453
4.330000000000000 4.054413002478046
4.340000000000000 4.054385658246617
4.350000000000001 4.054358625178430
4.360000000000000 4.054331899732936
4.370000000000000 4.054305478408855
4.380000000000000 4.054279357745650
4.390000000000001 4.054253534322795
4.400000000000000 4.054228004756719
4.410000000000000 4.054202765704390
4.420000000000000 4.054177813859303
4.430000000000001 4.054153145953098
4.440000000000000 4.054128758755266
4.450000000000000 4.054104649071275
4.460000000000000 4.054080813743216
4.470000000000001 4.054057249648583
4.480000000000000 4.054033953701070
4.490000000000000 4.054010922849756
4.500000000000000 4.053988154077807
4.510000000000000 4.053965644402205
4.520000000000000 4.053943390875448
4.530000000000000 4.053921390582516
4.540000000000000 4.053899640641537
4.550000000000000 4.053878138203583
4.560000000000000 4.053856880452609
4.570000000000000 4.053835864603298
4.580000000000000 4.053815087903800
4.590000000000000 4.053794547632797
4.600000000000001 4.053774241099353
4.610000000000000 4.053754165643759
4.620000000000000 4.053734318636337
4.630000000000000 4.053714697477811
4.640000000000001 4.053695299598141
4.650000000000000 4.053676122456014
4.660000000000000 4.053657163540228
4.670000000000000 4.053638420366865
4.680000000000001 4.053619890481468
4.690000000000000 4.053601571456118
4.700000000000000 4.053583460892510
4.710000000000000 4.053565556417426
4.720000000000001 4.053547855685743
4.730000000000000 4.053530356379890
4.740000000000000 4.053513056206735
4.750000000000000 4.053495952900990
4.760000000000000 4.053479044221453
4.770000000000000 4.053462327954563
4.780000000000000 4.053445801910032
4.790000000000000 4.053429463923544
4.800000000000000 4.053413311854725
4.810000000000000 4.053397343588163
4.820000000000000 4.053381557031913
4.830000000000000 4.053365950119020
4.840000000000000 4.053350520804833
4.850000000000001 4.053335267068219
4.860000000000000 4.053320186911264
4.870000000000000 4.053305278358662
4.880000000000000 4.053290539457429
4.890000000000001 4.053275968277733
4.900000000000000 4.053261562910515
4.910000000000000 4.053247321468821
4.920000000000000 4.053233242087505
4.930000000000001 4.053219322922181
4.940000000000000 4.053205562149673
4.950000000000000 4.053191957967961
4.960000000000000 4.053178508594764
4.970000000000001 4.053165212268487
4.980000000000000 4.053152067247402
4.990000000000000 4.053139071810288
5.000000000000000 4.053126224254197
5.010000000000001 7.002845973464763
5.020000000000000 8.218234362131920
5.030000000000000 8.713499310166750
5.040000000000000 8.910778911273358
5.050000000000000 8.986426826946328
5.060000000000000 9.013325361229507
5.070000000000000 9.021237244265514
5.080000000000000 9.022146727739159
5.090000000000000 9.020788460089053
5.100000000000001 9.018976258249038
5.110000000000000 9.017364031205959
5.120000000000000 9.016154216487562
5.130000000000000 9.015379290077218
5.140000000000001 9.015011936746243
5.150000000000000 9.015007238171572
5.160000000000000 9.015318239006692
5.170000000000000 9.015901259567524
5.180000000000001 9.016717354559532
5.190000000000000 9.017732383950694
5.200000000000000 9.018916628639047
5.210000000000000 9.020244293764634
5.220000000000001 9.021693019364784
5.230000000000000 9.023243435499301
5.240000000000000 9.024878769467190
5.250000000000000 9.026584502842766
5.260000000000001 9.028348073253776
5.270000000000000 9.030158615455044
5.280000000000000 9.032006736602661
5.290000000000000 9.033884321256847
5.300000000000000 9.035784362158145
5.310000000000000 9.037700813387890
5.320000000000000 9.039628462930176
5.330000000000000 9.041562822089187
5.340000000000000 9.043500029516144
5.350000000000001 9.045436767927177
5.360000000000000 9.047370191829039
5.370000000000000 9.049297864797763
5.380000000000000 9.051217705052471
5.390000000000001 9.053127938220651
5.400000000000000 9.055027056352460
5.410000000000000 9.056913782354247
5.420000000000000 9.058787039122599
5.430000000000001 9.060645922767423
5.440000000000000 9.062489679369261
5.450000000000000 9.064317684818207
5.460000000000000 9.066129427316719
5.470000000000001 9.067924492200623
5.480000000000000 9.069702548768737
5.490000000000000 9.071463338855521
5.500000000000000 9.073206666920164
5.510000000000001 9.074932391446803
5.520000000000000 9.076640417483450
5.530000000000000 9.078330690175676
5.540000000000000 9.080003189151755
5.550000000000000 9.081657923657596
5.560000000000000 9.083294928337430
5.570000000000000 9.084914259575184
5.580000000000000 9.086515992319674
5.590000000000000 9.088100217339274
5.600000000000001 9.089667038836510
5.610000000000000 9.091216572384427
5.620000000000000 9.092748943137774
5.630000000000000 9.094264284284900
5.640000000000001 9.095762735704779
5.650000000000000 9.097244442809966
5.660000000000000 9.098709555537415
5.670000000000000 9.100158227484677
5.680000000000001 9.101590615157912
5.690000000000000 9.103006877322047
5.700000000000000 9.104407174443052
5.710000000000000 9.105791668204303
5.720000000000001 9.107160521089998
5.730000000000000 9.108513896029550
5.740000000000000 9.109851956085878
5.750000000000000 9.111174864193904
5.760000000000001 9.112482782933769
5.770000000000000 9.113775874333470
5.780000000000000 9.115054299708742
5.790000000000000 9.116318219517238
5.800000000000001 9.117567793241511
5.810000000000000 9.118803179287413
5.820000000000000 9.120024534896874
5.830000000000000 9.121232016079952
5.840000000000000 9.122425777553246
5.850000000000001 9.123605972690003
5.860000000000000 9.124772753483857
5.870000000000000 9.125926270512233
5.880000000000000 9.127066672912642
5.890000000000001 9.128194108362907
5.900000000000000 9.129308723067577
5.910000000000000 9.130410661745438
5.920000000000000 9.131500067623024
5.930000000000001 9.132577082434091
5.940000000000000 9.133641846413010
5.950000000000000 9.134694498302842
5.960000000000000 9.135735175353870
5.970000000000001 9.136764013332279
5.980000000000000 9.137781146524352
5.990000000000000 9.138786707747284
6.000000000000000 9.139780828355619
6.010000000000001 9.140763638252803
6.020000000000000 9.141735265902728
6.030000000000000 9.142695838337682
6.040000000000000 9.143645481175458
6.050000000000001 9.144584318627377
6.060000000000000 9.145512473512866
6.070000000000000 9.146430067272442
6.080000000000000 9.147337219980264
6.090000000000000 9.148234050359392
6.100000000000001 9.149120675792487
6.110000000000000 9.149997212337315
6.120000000000000 9.150863774741344
6.130000000000000 9.151720476452157
6.140000000000001 9.152567429634885
6.150000000000000 9.153404745183135
6.160000000000000 9.154232532734671
6.170000000000000 9.155050900683257
6.180000000000001 9.155859956194050
6.190000000000000 9.156659805215378
6.200000000000000 9.157450552492943
6.210000000000000 9.158232301582954
6.220000000000001 9.159005154866211
6.230000000000000 9.159769213559768
6.240000000000000 9.160524577730204
6.250000000000000 9.161271346307252
6.260000000000001 9.162009617096309
6.270000000000000 9.162739486790819
6.280000000000000 9.163461050984610
6.290000000000000 9.164174404184058
6.300000000000001 9.164879639822297
6.310000000000000 9.165576850268536
6.320000000000000 9.166266126841034
6.330000000000000 9.166947559822002
6.340000000000001 9.167621238463120
6.350000000000001 9.168287251002917
6.360000000000000 9.168945684676086
6.370000000000000 9.169596625724436
6.380000000000000 9.170240159408172
6.390000000000001 9.170876370018210
6.400000000000000 9.171505340886393
6.410000000000000 9.172127154396410
6.420000000000000 9.172741891994301
6.430000000000001 9.173349634199427
6.440000000000000 9.173950460614925
6.450000000000000 9.174544449939116
6.460000000000000 9.175131679973317
6.470000000000001 9.175712227634886
6.480000000000000 9.176286168965035
6.490000000000000 9.176853579140245
6.500000000000000 9.177414532481480
6.510000000000001 9.177969102463482
6.520000000000000 9.178517361726151
6.530000000000000 9.179059382081837
6.540000000000000 9.179595234525880
6.550000000000001 9.180124989245778
6.560000000000000 9.180648715630310
6.570000000000000 9.181166482278385
6.580000000000000 9.181678357009329
6.590000000000001 9.182184406869476
6.600000000000001 9.182684698143486
6.610000000000000 9.183179296360331
6.620000000000000 9.183668266304153
6.630000000000000 9.184151672022317
6.640000000000001 9.184629576831751
6.650000000000000 9.185102043331190
6.660000000000000 9.185569133405188
6.670000000000000 9.186030908234530
6.680000000000001 9.186487428304169
6.690000000000000 9.186938753410008
6.700000000000000 9.187384942668878
6.710000000000000 9.187826054523407
6.720000000000001 9.188262146752070
6.730000000000000 9.188693276476030
6.740000000000000 9.189119500165592
6.750000000000000 9.189540873648903
6.760000000000001 9.189957452118541
6.770000000000000 9.190369290139898
6.780000000000000 9.190776441655780
6.790000000000000 9.191178959997908
6.800000000000001 9.191576897888076
6.810000000000000 9.191970307450292
6.820000000000000 9.192359240213747
6.830000000000000 9.192743747122382
6.840000000000001 9.193123878540350
6.850000000000001 9.193499684258439
6.860000000000000 9.193871213500714
6.870000000000000 9.194238514931701
6.880000000000000 9.194601636661327
6.890000000000001 9.194960626252632
6.900000000000000 9.195315530726594
6.910000000000000 9.195666396570530
6.920000000000000 9.196013269742021
6.930000000000001 9.196356195674960
6.940000000000000 9.196695219287317
6.950000000000000 9.197030384985537
6.960000000000000 9.197361736670816
6.970000000000001 9.197689317743952
6.980000000000000 9.198013171113463
6.990000000000000 9.198333339197895
7.000000000000000 9.198649863934619
7.010000000000001 6.741563470067018
7.020000000000000 5.721187393546759
7.030000000000000 5.306045801083968
7.040000000000000 5.143568785845405
7.050000000000001 5.084478039553296
7.060000000000000 5.066751633702298
7.070000000000000 5.064996652969752
7.080000000000000 5.068980058929360
7.090000000000001 5.074666566946156
7.100000000000001 5.080522414654363
7.110000000000000 5.086007849688661
7.120000000000000 5.090969278343708
7.130000000000001 5.095397302567386
7.140000000000001 5.099331963722931
7.150000000000000 5.102826527522740
7.160000000000000 5.105934236872090
7.170000000000000 5.108703917865271
7.180000000000001 5.111178907009264
7.190000000000000 5.113397163320035
7.200000000000000 5.115391756490069
7.210000000000000 5.117191434353643
7.220000000000001 5.118821167106515
7.230000000000000 5.120302637684127
7.240000000000000 5.121654673430876
7.250000000000000 5.122893622655415
7.260000000000001 5.124033681984136
7.270000000000000 5.125087180597831
7.280000000000000 5.126064826918789
7.290000000000000 5.126975922700666
7.300000000000001 5.127828548812479
7.310000000000000 5.128629726475823
7.320000000000000 5.129385557187965
7.330000000000000 5.130101344160185
7.340000000000001 5.130781697709560
7.350000000000001 5.131430626722775
7.360000000000000 5.132051618036894
7.370000000000000 5.132647705334708
7.380000000000001 5.133221528933373
7.390000000000001 5.133775387676571
7.400000000000000 5.134311283971017
7.410000000000000 5.134830962870741
7.420000000000000 5.135335946000681
7.430000000000001 5.135827560999479
7.440000000000000 5.136306967066453
7.450000000000000 5.136775177143476
7.460000000000000 5.137233077159555
7.470000000000001 5.137681442735432
7.480000000000000 5.138120953682264
7.490000000000000 5.138552206586412
7.500000000000000 5.138975725730585
7.510000000000001 5.139391972571901
7.520000000000000 5.139801353971946
7.530000000000000 5.140204229337171
7.540000000000000 5.140600916816672
7.550000000000001 5.140991698684492
7.560000000000000 5.141376826009059
7.570000000000000 5.141756522706074
7.580000000000000 5.142130989058944
7.590000000000001 5.142500404774339
7.600000000000001 5.142864931631878
7.610000000000000 5.143224715788268
7.620000000000000 5.143579889776507
7.630000000000001 5.143930574239228
7.640000000000001 5.144276879438500
7.650000000000000 5.144618906562465
7.660000000000000 5.144956748861459
7.670000000000000 5.145290492636994
7.680000000000001 5.145620218096525
7.690000000000000 5.145946000099364
7.700000000000000 5.146267908804269
7.710000000000000 5.146586010230264
7.720000000000001 5.146900366745440
7.730000000000000 5.147211037492873
7.740000000000000 5.147518078756996
7.750000000000000 5.147821544288588
7.760000000000001 5.148121485581044
7.770000000000000 5.148417952113595
7.780000000000000 5.148710991564972
7.790000000000000 5.149000649994811
7.800000000000001 5.149286972007078
7.810000000000000 5.149570000886595
7.820000000000000 5.149849778723367
7.830000000000000 5.150126346519197
7.840000000000001 5.150399744280504
7.850000000000001 5.150670011096581
7.860000000000000 5.150937185215397
7.870000000000000 5.151201304102765
7.880000000000001 5.151462404498154
7.890000000000001 5.151720522462431
7.900000000000000 5.151975693419712
7.910000000000000 5.152227952193963
7.920000000000001 5.152477333043761
7.930000000000001 5.152723869689959
7.940000000000000 5.152967595340659
7.950000000000000 5.153208542714496
7.960000000000000 5.153446744062053
7.970000000000001 5.153682231182093
7.980000000000000 5.153915035440193
7.990000000000000 5.154145187779973
8.000000000000000 5.154372718739878
8.010000000000000 5.154597658460941
8.020000000000000 5.154820036702698
8.030000000000001 5.155039882848510
8.040000000000001 5.155257225916078
8.050000000000001 5.155472094567452
8.060000000000000 5.155684517113612
8.070000000000000 5.155894521522957
8.080000000000000 5.156102135429082
8.090000000000000 5.156307386135349
8.100000000000000 5.156510300620763
8.110000000000001 5.156710905546002
8.120000000000001 5.156909227258764
8.130000000000001 5.157105291797834
8.140000000000001 5.157299124897971
8.150000000000000 5.157490751994986
8.160000000000000 5.157680198229039
8.170000000000000 5.157867488449990
8.180000000000000 5.158052647219979
8.190000000000001 5.158235698818296
8.200000000000001 5.158416667244533
8.210000000000001 5.158595576223005
8.220000000000001 5.158772449204504
8.230000000000000 5.158947309371823
8.240000000000000 5.159120179641108
8.250000000000000 5.159291082667543
8.260000000000000 5.159460040846051
8.270000000000000 5.159627076316190
8.280000000000001 5.159792210963388
8.290000000000001 5.159955466424948
8.300000000000001 5.160116864089320
8.310000000000000 5.160276425102306
8.320000000000000 5.160434170367582
8.330000000000000 5.160590120550774
8.340000000000000 5.160744296082304
8.350000000000000 5.160896717158805
8.360000000000001 5.161047403747388
8.370000000000001 5.161196375588090
8.380000000000001 5.161343652194845
8.390000000000001 5.161489252860253
8.400000000000000 5.161633196656527
8.410000000000000 5.161775502439658
8.420000000000000 5.161916188849946
8.430000000000000 5.162055274315910
8.440000000000001 5.162192777056251
8.450000000000001 5.162328715082318
8.460000000000001 5.162463106199843
8.470000000000001 5.162595968012857
8.480000000000000 5.162727317924056
8.490000000000000 5.162857173138733
8.500000000000000 5.162985550665339
8.510000000000000 5.163112467320652
8.520000000000000 5.163237939728051
8.530000000000001 5.163361984322385
8.540000000000001 5.163484617352379
8.550000000000001 5.163605854880579
8.560000000000000 5.163725712786542
8.570000000000000 5.163844206771492
8.580000000000000 5.163961352354896
8.590000000000000 5.164077164881275
8.600000000000000 5.164191659519954
8.610000000000001 5.164304851268372
8.620000000000001 5.164416754952801
8.630000000000001 5.164527385230099
8.640000000000001 5.164636756592010
8.650000000000000 5.164744883363277
8.660000000000000 5.164851779707303
8.670000000000000 5.164957459626498
8.680000000000000 5.165061936961967
8.690000000000001 5.165165225399177
8.700000000000001 5.165267338466938
8.710000000000001 5.165368289540369
8.720000000000001 5.165468091842385
8.730000000000000 5.165566758445318
8.740000000000000 5.165664302273251
8.750000000000000 5.165760736102614
8.760000000000000 5.165856072564301
8.770000000000000 5.165950324146205
8.780000000000001 5.166043503193908
8.790000000000001 5.166135621911677
8.800000000000001 5.166226692365841
8.810000000000000 5.166316726485052
8.820000000000000 5.166405736062102
8.830000000000000 5.166493732755957
8.840000000000000 5.166580728093378
8.850000000000000 5.166666733468213
8.860000000000001 5.166751760145484
8.870000000000001 5.166835819263669
8.880000000000001 5.166918921832068
8.890000000000001 5.167001078735647
8.900000000000000 5.167082300736610
8.910000000000000 5.167162598473015
8.920000000000000 5.167241982461968
8.930000000000000 5.167320463102412
8.940000000000001 5.167398050672972
8.950000000000001 5.167474755337553
8.960000000000001 5.167550587142022
8.970000000000001 5.167625556019681
8.980000000000000 5.167699671790237
8.990000000000000 5.167772944161514
9.000000000000000 5.167845382730789
9.010000000000000 5.167916996986535
9.020000000000000 5.167987796308991
9.030000000000001 5.168057789971386
9.040000000000001 5.168126987141980
9.050000000000001 5.168195396884269
9.060000000000000 5.168263028158851
9.070000000000000 5.168329889824176
9.080000000000000 5.168395990638897
9.090000000000000 5.168461339259458
9.100000000000000 5.168525944246750
9.110000000000001 5.168589814062556
9.120000000000001 5.168652957072824
9.130000000000001 5.168715381547818
9.140000000000001 5.168777095664391
9.150000000000000 5.168838107506618
9.160000000000000 5.168898425065201
9.170000000000000 5.168958056240941
9.180000000000000 5.169017008844167
9.190000000000001 5.169075290597984
9.200000000000001 5.169132909135033
9.210000000000001 5.169189872002584
9.220000000000001 5.169246186662066
9.230000000000000 5.169301860489655
9.240000000000000 5.169356900778086
9.250000000000000 5.169411314736039
9.260000000000000 5.169465109491146
9.270000000000000 5.169518292089823
9.280000000000001 5.169570869497844
9.290000000000001 5.169622848601939
9.300000000000001 5.169674236210485
9.310000000000000 5.169725039054598
9.320000000000000 5.169775263788432
9.330000000000000 5.169824916990883
9.340000000000000 5.169874005165212
9.350000000000000 5.169922534741311
9.360000000000001 5.169970512076103
9.370000000000001 5.170017943453191
9.380000000000001 5.170064835085811
9.390000000000001 5.170111193115766
9.400000000000000 5.170157023615017
9.410000000000000 5.170202332587009
9.420000000000000 5.170247125966284
9.430000000000000 5.170291409619580
9.440000000000001 5.170335189347973
9.450000000000001 5.170378470885288
9.460000000000001 5.170421259901609
9.470000000000001 5.170463562000208
9.480000000000000 5.170505382722969
9.490000000000000 5.170546727547205
9.500000000000000 5.170587601889300
9.510000000000000 5.170628011101565
9.520000000000000 5.170667960478649
9.530000000000001 5.170707455251562
9.540000000000001 5.170746500594946
9.550000000000001 5.170785101622148
9.560000000000000 5.170823263389521
9.570000000000000 5.170860990895838
9.580000000000000 5.170898289082108
9.590000000000000 5.170935162834610
9.600000000000000 5.170971616982391
9.610000000000001 5.171007656300918
9.620000000000001 5.171043285510478
9.630000000000001 5.171078509278056
9.640000000000001 5.171113332217069
9.650000000000000 5.171147758889405
9.660000000000000 5.171181793803508
9.670000000000000 5.171215441418036
9.680000000000000 5.171248706140034
9.690000000000001 5.171281592326499
9.700000000000001 5.171314104285105
9.710000000000001 5.171346246274493
9.720000000000001 5.171378022504165
9.730000000000000 5.171409437137186
9.740000000000000 5.171440494287623
9.750000000000000 5.171471198023673
9.760000000000000 5.171501552366903
9.770000000000001 5.171531561293371
9.780000000000001 5.171561228734065
9.790000000000001 5.171590558574221
9.800000000000001 5.171619554655859
9.810000000000000 5.171648220777026
9.820000000000000 5.171676560692443
9.830000000000000 5.171704578114437
9.840000000000000 5.171732276712573
9.850000000000000 5.171759660114604
9.860000000000001 5.171786731907813
9.870000000000001 5.171813495638522
9.880000000000001 5.171839954810566
9.890000000000001 5.171866112891964
9.900000000000000 5.171891973306770
9.910000000000000 5.171917539443881
9.920000000000000 5.171942814651468
9.930000000000000 5.171967802240582
9.940000000000001 5.171992505483159
9.950000000000001 5.172016927616227
9.960000000000001 5.172041071837639
9.970000000000001 5.172064941310379
9.980000000000000 5.172088539160403
9.990000000000000 5.172111868479415
10.000000000000000 5.172134932322710
10.010000000000000 6.647023958995002
10.020000000000000 7.254746973660341
10.029999999999999 7.502407940048732
10.039999999999999 7.601075908744773
10.049999999999999 7.638927714185115
10.059999999999999 7.652404512038903
10.070000000000000 7.656387670983992
10.080000000000000 7.656869320427242
10.090000000000000 7.656216788113205
10.100000000000000 7.655336985992185
10.109999999999999 7.654556872003004
10.119999999999999 7.653977668315378
10.129999999999999 7.653615616286708
10.139999999999999 7.653457061631231
10.150000000000000 7.653479548479183
10.160000000000000 7.653659602409066
10.170000000000000 7.653975386795549
10.180000000000000 7.654407432170866
10.190000000000000 7.654938671662170
10.199999999999999 7.655554248826469
10.209999999999999 7.656241269305228
10.219999999999999 7.656988556154734
10.229999999999999 7.657786427407606
10.240000000000000 7.658626499681711
10.250000000000000 7.659501516698712
10.260000000000000 7.660405200174824
10.270000000000000 7.661332120354666
10.279999999999999 7.662277583652107
10.289999999999999 7.663237535150761
10.299999999999999 7.664208473993005
10.309999999999999 7.665187379958131
10.320000000000000 7.666171649748891
10.330000000000000 7.667159041693366
10.340000000000000 7.668147627765667
10.350000000000000 7.669135751940920
10.359999999999999 7.670121994060503
10.369999999999999 7.671105138470407
10.379999999999999 7.672084146808917
10.389999999999999 7.673058134389724
10.400000000000000 7.674026349710285
10.410000000000000 7.674988156667246
10.420000000000000 7.675943019125053
10.430000000000000 7.676890487526673
10.440000000000000 7.677830187273486
10.449999999999999 7.678761808644787
10.459999999999999 7.679685098050099
10.469999999999999 7.680599850438365
10.480000000000000 7.681505902714168
10.490000000000000 7.682403128026006
10.500000000000000 7.683291430805933
10.510000000000000 7.684170742476852
10.520000000000000 7.685041017717197
10.529999999999999 7.685902231229324
10.539999999999999 7.686754374933515
10.549999999999999 7.687597455534543
10.559999999999999 7.688431492413306
10.570000000000000 7.689256515795071
10.580000000000000 7.690072565167679
10.590000000000000 7.690879687902755
10.600000000000000 7.691677938067962
10.609999999999999 7.692467375393573
10.619999999999999 7.693248064378445
10.629999999999999 7.694020073516663
10.639999999999999 7.694783474625841
10.650000000000000 7.695538342268637
10.660000000000000 7.696284753250029
10.670000000000000 7.697022786182717
10.680000000000000 7.697752521113607
10.690000000000000 7.698474039199983
10.699999999999999 7.699187422427048
10.709999999999999 7.699892753370473
10.719999999999999 7.700590114986459
10.730000000000000 7.701279590433510
10.740000000000000 7.701961262918706
10.750000000000000 7.702635215565060
10.760000000000000 7.703301531299585
10.770000000000000 7.703960292755039
10.779999999999999 7.704611582189122
10.789999999999999 7.705255481412879
10.799999999999999 7.705892071730942
10.809999999999999 7.706521433892812
10.820000000000000 7.707143648047353
10.830000000000000 7.707758793711625
10.840000000000000 7.708366949736606
10.850000000000000 7.708968194286893
10.859999999999999 7.709562604817951
10.869999999999999 7.710150258063462
10.879999999999999 7.710731230017966
10.889999999999999 7.711305595932290
10.900000000000000 7.711873430302845
10.910000000000000 7.712434806867727
10.920000000000000 7.712989798604029
10.930000000000000 7.713538477725507
10.940000000000000 7.714080915681995
10.949999999999999 7.714617183162196
10.959999999999999 7.715147350093252
10.969999999999999 7.715671485646072
10.980000000000000 7.716189658236508
10.990000000000000 7.716701935530824
11.000000000000000 7.717208384450411
11.010000000000000 7.717709071176929
11.020000000000000 7.718204061157566
11.029999999999999 7.718693419111354
11.039999999999999 7.719177209034613
11.049999999999999 7.719655494207873
11.059999999999999 7.720128337202332
11.070000000000000 7.720595799886181
11.080000000000000 7.721057943432418
11.090000000000000 7.721514828323541
11.100000000000000 7.721966514361043
11.109999999999999 7.722413060670171
11.119999999999999 7.722854525709147
11.129999999999999 7.723290967273528
11.139999999999999 7.723722442506117
11.150000000000000 7.724149007900787
11.160000000000000 7.724570719312637
11.170000000000000 7.724987631962271
11.180000000000000 7.725399800444320
11.190000000000000 7.725807278734507
11.199999999999999 7.726210120194556
11.209999999999999 7.726608377580888
11.219999999999999 7.727002103050814
11.230000000000000 7.727391348168837
11.240000000000000 7.727776163913711
11.250000000000000 7.728156600685079
11.260000000000000 7.728532708308086
11.270000000000000 7.728904536043343
11.279999999999999 7.729272132590629
11.289999999999999 7.729635546096860
11.299999999999999 7.729994824159546
11.309999999999999 7.730350013835475
11.320000000000000 7.730701161647390
11.330000000000000 7.731048313588235
11.340000000000000 7.731391515127351
11.350000000000000 7.731730811216680
11.359999999999999 7.732066246297697
11.369999999999999 7.732397864306143
11.379999999999999 7.732725708677227
11.389999999999999 7.733049822352035
11.400000000000000 7.733370247783752
11.410000000000000 7.733687026942499
11.420000000000000 7.734000201320083
11.430000000000000 7.734309811936882
11.440000000000000 7.734615899345880
11.449999999999999 7.734918503639948
11.459999999999999 7.735217664454444
11.469999999999999 7.735513420973901
11.480000000000000 7.735805811937665
11.490000000000000 7.736094875643531
11.500000000000000 7.736380649954476
11.510000000000000 7.736663172301845
11.520000000000000 7.736942479690247
11.529999999999999 7.737218608705341
11.539999999999999 7.737491595514883
11.549999999999999 7.737761475875072
11.559999999999999 7.738028285136383
11.570000000000000 7.738292058246016
11.580000000000000 7.738552829753305
11.590000000000000 7.738810633814974
11.600000000000000 7.739065504200041
11.609999999999999 7.739317474291189
11.619999999999999 7.739566577092670
11.629999999999999 7.739812845231797
11.639999999999999 7.740056310967096
11.650000000000000 7.740297006187699
11.660000000000000 7.740534962420771
11.670000000000000 7.740770210834437
11.680000000000000 7.741002782241845
11.690000000000000 7.741232707106459
11.699999999999999 7.741460015544793
11.709999999999999 7.741684737329797
11.719999999999999 7.741906901896747
11.730000000000000 7.742126538345154
11.740000000000000 7.742343675443656
11.750000000000000 7.742558341634246
11.760000000000000 7.742770565033913
11.770000000000000 7.742980373440009
11.779999999999999 7.743187794334965
11.789999999999999 7.743392854886817
11.799999999999999 7.743595581954843
11.809999999999999 7.743796002093492
11.820000000000000 7.743994141554186
11.830000000000000 7.744190026289281
11.840000000000000 7.744383681957160
11.850000000000000 7.744575133923473
11.859999999999999 7.744764407264661
11.869999999999999 7.744951526772514
11.879999999999999 7.745136516956845
11.889999999999999 7.745319402047833
11.900000000000000 7.745500206001006
11.910000000000000 7.745678952498119
11.920000000000000 7.745855664951935
11.930000000000000 7.746030366509006
11.940000000000000 7.746203080051884
11.949999999999999 7.746373828204074
11.959999999999999 7.746542633330163
11.969999999999999 7.746709517540497
11.980000000000000 7.746874502694734
11.990000000000000 7.747037610402388
12.000000000000000 7.747198862028028
12.010000000000000 11.126282339177738
12.020000000000000 12.529882419655845
12.029999999999999 13.101278450596821
12.039999999999999 13.325254129386893
12.050000000000001 13.407067204539640
12.059999999999999 13.431997901534006
12.070000000000000 13.434961551879789
12.079999999999998 13.430028655528325
12.090000000000000 13.422747800143155
12.100000000000000 13.415227979459241
12.109999999999999 13.408211422658800
12.119999999999999 13.401909389971964
12.129999999999999 13.396334871822217
12.140000000000001 13.391432878663693
12.149999999999999 13.387130236702355
12.160000000000000 13.383353802747552
12.170000000000000 13.380036505974394
12.180000000000000 13.377118823000172
12.190000000000000 13.374548623761070
12.199999999999999 13.372280500290225
12.210000000000001 13.370274986456998
12.219999999999999 13.368497809680857
12.230000000000000 13.366919216662874
12.239999999999998 13.365513379850643
12.250000000000000 13.364257879683750
12.260000000000000 13.363133254487506
12.270000000000000 13.362122609659314
12.279999999999999 13.361211278477102
12.289999999999999 13.360386527737225
12.300000000000001 13.359637302305075
12.309999999999999 13.358954003427025
12.320000000000000 13.358328296335719
12.330000000000000 13.357752943284249
12.340000000000000 13.357221658641892
12.350000000000000 13.356728983131191
12.359999999999999 13.356270174693162
12.369999999999999 13.355841113758824
12.379999999999999 13.355438221049118
12.390000000000001 13.355058386228915
12.399999999999999 13.354698905987814
12.410000000000000 13.354357430306687
12.420000000000000 13.354031915818222
12.430000000000000 13.353720585332178
12.440000000000000 13.353421892709139
12.449999999999999 13.353134492373972
12.460000000000001 13.352857212854403
12.469999999999999 13.352589033822433
12.480000000000000 13.352329066160934
12.489999999999998 13.352076534669608
12.500000000000000 13.351830763052710
12.510000000000000 13.351591160890683
12.520000000000000 13.351357212331337
12.529999999999999 13.351128466278679
12.539999999999999 13.350904527873425
12.550000000000001 13.350685051101614
12.559999999999999 13.350469732377078
12.570000000000000 13.350258304974172
12.580000000000000 13.350050534193539
12.590000000000000 13.349846213167522
12.600000000000000 13.349645159218074
12.609999999999999 13.349447210696443
12.619999999999999 13.349252224241042
12.629999999999999 13.349060072394890
12.640000000000001 13.348870641537674
12.649999999999999 13.348683830094473
12.660000000000000 13.348499546976008
12.670000000000000 13.348317710226524
12.680000000000000 13.348138245850642
12.690000000000000 13.347961086793712
12.699999999999999 13.347786172057074
12.710000000000001 13.347613445929747
12.719999999999999 13.347442857322502
12.730000000000000 13.347274359185798
12.739999999999998 13.347107908008802
12.750000000000000 13.346943463382418
12.760000000000000 13.346780987618336
12.770000000000000 13.346620445420017
12.779999999999999 13.346461803596130
12.789999999999999 13.346305030810743
12.800000000000001 13.346150097369170
12.809999999999999 13.345996975025955
12.820000000000000 13.345845636825910
12.830000000000000 13.345696056956539
12.840000000000000 13.345548210629612
12.850000000000000 13.345402073967996
12.859999999999999 13.345257623916586
12.869999999999999 13.345114838157489
12.879999999999999 13.344973695040144
12.890000000000001 13.344834173518246
12.899999999999999 13.344696253096259
12.910000000000000 13.344559913781364
12.920000000000000 13.344425136043329
12.930000000000000 13.344291900776534
12.940000000000000 13.344160189269653
12.949999999999999 13.344029983177597
12.960000000000001 13.343901264496767
12.969999999999999 13.343774015543534
12.980000000000000 13.343648218935540
12.989999999999998 13.343523857575601
13.000000000000000 13.343400914635788
13.010000000000000 13.343279373546478
13.020000000000000 13.343159217981556
13.029999999999999 13.343040431850886
13.039999999999999 13.342922999290129
13.050000000000001 13.342806904653051
13.059999999999999 13.342692132502773
13.070000000000000 13.342578667605757
13.080000000000000 13.342466494928100
13.090000000000000 13.342355599626027
13.100000000000000 13.342245967044029
13.109999999999999 13.342137582708249
13.120000000000001 13.342030432324657
13.129999999999999 13.341924501772207
13.140000000000001 13.341819777101984
13.149999999999999 13.341716244533005
13.160000000000000 13.341613890448214
13.170000000000000 13.341512701392764
13.180000000000000 13.341412664070086
13.190000000000000 13.341313765340590
13.199999999999999 13.341215992219285
13.210000000000001 13.341119331871621
13.219999999999999 13.341023771612608
13.230000000000000 13.340929298905396
13.239999999999998 13.340835901357105
13.250000000000000 13.340743566719086
13.260000000000000 13.340652282883342
13.270000000000000 13.340562037881956
13.279999999999999 13.340472819882971
13.289999999999999 13.340384617192919
13.300000000000001 13.340297418250533
13.309999999999999 13.340211211626823
13.320000000000000 13.340125986025038
13.330000000000000 13.340041730277392
13.340000000000000 13.339958433342900
13.350000000000000 13.339876084307418
13.359999999999999 13.339794672381574
13.370000000000001 13.339714186898469
13.379999999999999 13.339634617313932
13.390000000000001 13.339555953203041
13.399999999999999 13.339478184260757
13.410000000000000 13.339401300298359
13.420000000000000 13.339325291244718
13.430000000000000 13.339250147141881
13.440000000000000 13.339175858147467
13.449999999999999 13.339102414528320
13.460000000000001 13.339029806664973
13.469999999999999 13.338958025045626
13.480000000000000 13.338887060267718
13.489999999999998 13.338816903036072
13.500000000000000 13.338747544159718
13.510000000000000 13.338678974554742
13.520000000000000 13.338611185238058
13.529999999999999 13.338544167331136
13.539999999999999 13.338477912054733
13.550000000000001 13.338412410730655
13.559999999999999 13.338347654779261
13.570000000000000 13.338283635718343
13.580000000000000 13.338220345162219
13.590000000000000 13.338157774820768
13.600000000000000 13.338095916498284
13.609999999999999 13.338034762092279
13.620000000000001 13.337974303591892
13.629999999999999 13.337914533079060
13.640000000000001 13.337855442724464
13.649999999999999 13.337797024787378
13.660000000000000 13.337739271617485
13.670000000000000 13.337682175648959
13.680000000000000 13.337625729402939
13.690000000000000 13.337569925486470
13.699999999999999 13.337514756590330
13.710000000000001 13.337460215487550
13.719999999999999 13.337406295034977
13.730000000000000 13.337352988169140
13.739999999999998 13.337300287908379
13.750000000000000 13.337248187349156
13.760000000000000 13.337196679668374
13.770000000000000 13.337145758118155
13.779999999999999 13.337095416029118
13.789999999999999 13.337045646806729
13.800000000000001 13.336996443932957
13.809999999999999 13.336947800962307
13.820000000000000 13.336899711523669
13.830000000000000 13.336852169318357
13.840000000000000 13.336805168118813
13.850000000000000 13.336758701768821
13.859999999999999 13.336712764181634
13.870000000000001 13.336667349341141
13.879999999999999 13.336622451297831
13.890000000000001 13.336578064170752
13.899999999999999 13.336534182147075
13.910000000000000 13.336490799478007
13.920000000000000 13.336447910481619
13.930000000000000 13.336405509539244
13.940000000000000 13.336363591098586
13.949999999999999 13.336322149667254
13.960000000000001 13.336281179818885
13.969999999999999 13.336240676186241
13.980000000000000 13.336200633463870
13.989999999999998 13.336161046407456
14.000000000000000 13.336121909831114
14.010000000000000 13.336083218609327
14.020000000000000 13.336044967673084
14.029999999999999 13.336007152012812
14.039999999999999 13.335969766675406
14.050000000000001 13.335932806764193
14.059999999999999 13.335896267437775
14.070000000000000 13.335860143909620
14.080000000000000 13.335824431449057
14.090000000000000 13.335789125377529
14.100000000000000 13.335754221070982
14.109999999999999 13.335719713957721
14.120000000000001 13.335685599517522
14.129999999999999 13.335651873281947
14.140000000000001 13.335618530833743
14.149999999999999 13.335585567805788
14.160000000000000 13.335552979879610
14.170000000000000 13.335520762787672
14.180000000000000 13.335488912309154
14.190000000000000 13.335457424273114
14.199999999999999 13.335426294554562
14.210000000000001 13.335395519076137
14.219999999999999 13.335365093806921
14.230000000000000 13.335335014761860
14.239999999999998 13.335305278000705
14.250000000000000 13.335275879628172
14.260000000000000 13.335246815794655
14.270000000000000 13.335218082691851
14.279999999999999 13.335189676557333
14.289999999999999 13.335161593670289
14.300000000000001 13.335133830351579
14.309999999999999 13.335106382965503
14.320000000000000 13.335079247916541
14.330000000000000 13.335052421650207
14.340000000000000 13.335025900653271
14.350000000000000 13.334999681451823
14.359999999999999 13.334973760610833
14.370000000000001 13.334948134735749
14.379999999999999 13.334922800470332
14.390000000000001 13.334897754495437
14.399999999999999 13.334872993531144
14.410000000000000 13.334848514333792
14.420000000000000 13.334824313697167
14.430000000000000 13.334800388451272
14.440000000000000 13.334776735462485
14.449999999999999 13.334753351631893
14.460000000000001 13.334730233898137
14.469999999999999 13.334707379232084
14.480000000000000 13.334684784640068
14.489999999999998 13.334662447162883
14.500000000000000 13.334640363874747
14.510000000000000 13.334618531883034
14.520000000000000 13.334596948328551
14.529999999999999 13.334575610383443
14.539999999999999 13.334554515253020
14.550000000000001 13.334533660174648
14.559999999999999 13.334513042415811
14.570000000000000 13.334492659277213
14.580000000000000 13.334472508088021
14.590000000000000 13.334452586208776
14.600000000000000 13.334432891030394
14.609999999999999 13.334413419972680
14.620000000000001 13.334394170485925
14.629999999999999 13.334375140048577
14.640000000000001 13.334356326167518
14.649999999999999 13.334337726378745
14.660000000000000 13.334319338246402
14.670000000000000 13.334301159361067
14.680000000000000 13.334283187342390
14.690000000000000 13.334265419835791
14.699999999999999 13.334247854514263
14.710000000000001 13.334230489077262
14.719999999999999 13.334213321250079
14.730000000000000 13.334196348783415
14.739999999999998 13.334179569455026
14.750000000000000 13.334162981066848
14.760000000000000 13.334146581445953
14.770000000000000 13.334130368444358
14.779999999999999 13.334114339938656
14.789999999999999 13.334098493828577
14.800000000000001 13.334082828039030
14.809999999999999 13.334067340518381
14.820000000000000 13.334052029237467
14.830000000000000 13.334036892191500
14.840000000000000 13.334021927397160
14.850000000000000 13.334007132894587
14.859999999999999 13.333992506745554
14.870000000000001 13.333978047034748
14.879999999999999 13.333963751867955
14.890000000000001 13.333949619373000
14.899999999999999 13.333935647698100
14.910000000000000 13.333921835013973
14.920000000000000 13.333908179510958
14.930000000000000 13.333894679400830
14.940000000000000 13.333881332915009
14.949999999999999 13.333868138305093
14.960000000000001 13.333855093843416
14.969999999999999 13.333842197820481
14.980000000000000 13.333829448547815
14.989999999999998 13.333816844355404
15.000000000000000 13.333804383592078
15.010000000000000 12.743845574512179
15.020000000000000 12.500753206631865
15.029999999999999 12.401685694043923
15.039999999999999 12.362215416105967
15.050000000000001 12.347071638638361
15.059999999999999 12.341677898972236
15.070000000000000 12.340081649242087
15.080000000000000 12.339886037293509
15.090000000000000 12.340144131642171
15.100000000000000 12.340493167125311
15.109999999999999 12.340802360189878
15.120000000000001 12.341031221593786
15.129999999999999 12.341173254425502
15.140000000000001 12.341233920033222
15.149999999999999 12.341222200404543
15.160000000000000 12.341147484951092
15.170000000000000 12.341018507969531
15.180000000000000 12.340843056898830
15.190000000000000 12.340627958143433
15.199999999999999 12.340379153938921
15.210000000000001 12.340101801691459
15.219999999999999 12.339800371845961
15.230000000000000 12.339478736859858
15.240000000000000 12.339140249760083
15.250000000000000 12.338787812736134
15.260000000000000 12.338423936783171
15.270000000000000 12.338050793488755
15.279999999999999 12.337670259975852
15.289999999999999 12.337283957903891
15.300000000000001 12.336893287311671
15.309999999999999 12.336499455986498
15.320000000000000 12.336103504950882
15.330000000000000 12.335706330578985
15.340000000000000 12.335308703791322
15.350000000000000 12.334911286710394
15.359999999999999 12.334514647115544
15.370000000000001 12.334119270987708
15.379999999999999 12.333725573394791
15.390000000000001 12.333333907936401
15.399999999999999 12.332944574942175
15.410000000000000 12.332557828586182
15.420000000000000 12.332173883056889
15.430000000000000 12.331792917915410
15.440000000000000 12.331415082741675
15.449999999999999 12.331040501168392
15.460000000000001 12.330669274378314
15.469999999999999 12.330301484141216
15.480000000000000 12.329937195448316
15.490000000000000 12.329576458795986
15.500000000000000 12.329219312168094
15.510000000000000 12.328865782757381
15.520000000000000 12.328515888456323
15.529999999999999 12.328169639149969
15.539999999999999 12.327827037838562
15.550000000000001 12.327488081612797
15.559999999999999 12.327152762493693
15.570000000000000 12.326821068168375
15.580000000000000 12.326492982620975
15.590000000000000 12.326168486684207
15.600000000000000 12.325847558515894
15.609999999999999 12.325530174010188
15.620000000000001 12.325216307156689
15.629999999999999 12.324905930350083
15.640000000000001 12.324599014656144
15.649999999999999 12.324295530047015
15.660000000000000 12.323995445599303
15.670000000000000 12.323698729668312
15.680000000000000 12.323405350038346
15.690000000000000 12.323115274052798
15.699999999999999 12.322828468724081
15.710000000000001 12.322544900832668
15.719999999999999 12.322264537007216
15.730000000000000 12.321987343799124
15.740000000000000 12.321713287741407
15.750000000000000 12.321442335403304
15.760000000000000 12.321174453434582
15.770000000000000 12.320909608604454
15.779999999999999 12.320647767833732
15.789999999999999 12.320388898225408
15.800000000000001 12.320132967085524
15.809999999999999 12.319879941944398
15.820000000000000 12.319629790575213
15.830000000000000 12.319382481005308
15.840000000000000 12.319137981530197
15.850000000000000 12.318896260722026
15.859999999999999 12.318657287438613
15.870000000000001 12.318421030828267
15.879999999999999 12.318187460335739
15.890000000000001 12.317956545707283
15.899999999999999 12.317728256990391
15.910000000000000 12.317502564538620
15.920000000000000 12.317279439011639
15.930000000000000 12.317058851375887
15.940000000000000 12.316840772905861
15.949999999999999 12.316625175180912
15.960000000000001 12.316412030088081
15.969999999999999 12.316201309816956
15.980000000000000 12.315992986861914
15.990000000000000 12.315787034018188
16.000000000000000 12.315583424381066
16.009999999999998 12.315382131343023
16.020000000000000 12.315183128591315
16.030000000000001 12.314986390106736
16.039999999999999 12.314791890160784
16.050000000000001 12.314599603311365
16.059999999999999 12.314409504403745
16.070000000000000 12.314221568563852
16.079999999999998 12.314035771198427
16.090000000000000 12.313852087990758
16.100000000000001 12.313670494899563
16.109999999999999 12.313490968153348
16.120000000000001 12.313313484250223
16.129999999999999 12.313138019954865
16.140000000000001 12.312964552293376
16.149999999999999 12.312793058553117
16.160000000000000 12.312623516278753
16.170000000000002 12.312455903269356
16.180000000000000 12.312290197576351
16.190000000000001 12.312126377499620
16.199999999999999 12.311964421585774
16.210000000000001 12.311804308624833
16.219999999999999 12.311646017648144
16.230000000000000 12.311489527924836
16.239999999999998 12.311334818959415
16.250000000000000 12.311181870489888
16.259999999999998 12.311030662484615
16.270000000000000 12.310881175138821
16.280000000000001 12.310733388874077
16.289999999999999 12.310587284334360
16.300000000000001 12.310442842382811
16.309999999999999 12.310300044100895
16.320000000000000 12.310158870785159
16.329999999999998 12.310019303945300
16.340000000000000 12.309881325300998
16.350000000000001 12.309744916779534
16.359999999999999 12.309610060513947
16.370000000000001 12.309476738841278
16.379999999999999 12.309344934298382
16.390000000000001 12.309214629621835
16.399999999999999 12.309085807744212
16.410000000000000 12.308958451791385
16.420000000000002 12.308832545083243
16.430000000000000 12.308708071127198
16.440000000000001 12.308585013619881
16.449999999999999 12.308463356443509
16.460000000000001 12.308343083661967
16.469999999999999 12.308224179522396
16.480000000000000 12.308106628450439
16.489999999999998 12.307990415048868
16.500000000000000 12.307875524095348
16.509999999999998 12.307761940541607
16.520000000000000 12.307649649509907
16.530000000000001 12.307538636292319
16.539999999999999 12.307428886347431
16.550000000000001 12.307320385300752
16.559999999999999 12.307213118940028
16.570000000000000 12.307107073214347
16.579999999999998 12.307002234234902
16.590000000000000 12.306898588269158
16.600000000000001 12.306796121740852
16.609999999999999 12.306694821228707
16.620000000000001 12.306594673464426
16.629999999999999 12.306495665329916
16.640000000000001 12.306397783857456
16.649999999999999 12.306301016225394
16.660000000000000 12.306205349759297
16.670000000000002 12.306110771928156
16.680000000000000 12.306017270343938
16.690000000000001 12.305924832759651
16.699999999999999 12.305833447067734
16.710000000000001 12.305743101297935
16.719999999999999 12.305653783616318
16.730000000000000 12.305565482323786
16.739999999999998 12.305478185854911
16.750000000000000 12.305391882774590
16.759999999999998 12.305306561778975
16.770000000000000 12.305222211692772
16.780000000000001 12.305138821466633
16.789999999999999 12.305056380178351
16.800000000000001 12.304974877030116
16.809999999999999 12.304894301344925
16.820000000000000 12.304814642569788
16.829999999999998 12.304735890270816
16.840000000000000 12.304658034132389
16.850000000000001 12.304581063956501
16.859999999999999 12.304504969661998
16.870000000000001 12.304429741280979
16.879999999999999 12.304355368960495
16.890000000000001 12.304281842958959
16.899999999999999 12.304209153645274
16.910000000000000 12.304137291498648
16.920000000000002 12.304066247106013
16.930000000000000 12.303996011162310
16.940000000000001 12.303926574467390
16.949999999999999 12.303857927926078
16.960000000000001 12.303790062547449
16.969999999999999 12.303722969442088
16.980000000000000 12.303656639820961
16.989999999999998 12.303591064997208
17.000000000000000 12.303526236381336
17.009999999999998 12.303462145481825
17.020000000000000 12.303398783903564
17.030000000000001 12.303336143347625
17.039999999999999 12.303274215608656
17.050000000000001 12.303212992575560
17.059999999999999 12.303152466229124
17.070000000000000 12.303092628641485
17.079999999999998 12.303033471974553
17.090000000000000 12.302974988480340
17.100000000000001 12.302917170498176
17.109999999999999 12.302860010454680
17.120000000000001 12.302803500863519
17.129999999999999 12.302747634321943
17.140000000000001 12.302692403513335
17.149999999999999 12.302637801202238
17.160000000000000 12.302583820237810
17.170000000000002 12.302530453548902
17.180000000000000 12.302477694145832
17.190000000000001 12.302425535117253
17.199999999999999 12.302373969631203
17.210000000000001 12.302322990934618
17.219999999999999 12.302272592348785
17.230000000000000 12.302222767273397
17.239999999999998 12.302173509181163
17.250000000000000 12.302124811621155
17.259999999999998 12.302076668214381
17.270000000000000 12.302029072654346
17.280000000000001 12.301982018707502
17.289999999999999 12.301935500210385
17.300000000000001 12.301889511069399
17.309999999999999 12.301844045261866
17.320000000000000 12.301799096831401
17.329999999999998 12.301754659891227
17.340000000000000 12.301710728620463
17.350000000000001 12.301667297264952
17.359999999999999 12.301624360135822
17.370000000000001 12.301581911609132
17.379999999999999 12.301539946124613
17.390000000000001 12.301498458185966
17.399999999999999 12.301457442358608
17.410000000000000 12.301416893270556
17.420000000000002 12.301376805609925
17.430000000000000 12.301337174126221
17.440000000000001 12.301297993628832
17.449999999999999 12.301259258984926
17.460000000000001 12.301220965121784
17.469999999999999 12.301183107022499
17.480000000000000 12.301145679729423
17.489999999999998 12.301108678339185
17.500000000000000 12.301072098006035
17.509999999999998 12.301035933938314
17.520000000000000 12.301000181398759
17.530000000000001 12.300964835704868
17.539999999999999 12.300929892227160
17.550000000000001 12.300895346387847
17.559999999999999 12.300861193662374
17.570000000000000 12.300827429577508
17.579999999999998 12.300794049710742
17.590000000000000 12.300761049689621
17.600000000000001 12.300728425191677
17.609999999999999 12.300696171943708
17.620000000000001 12.300664285721231
17.629999999999999 12.300632762346934
17.640000000000001 12.300601597693221
17.649999999999999 12.300570787676861
17.660000000000000 12.300540328262976
17.670000000000002 12.300510215460836
17.680000000000000 12.300480445327523
17.690000000000001 12.300451013962725
17.699999999999999 12.300421917511700
17.710000000000001 12.300393152163606
17.719999999999999 12.300364714150009
17.730000000000000 12.300336599746675
17.739999999999998 12.300308805270364
17.750000000000000 12.300281327081239
17.759999999999998 12.300254161579447
17.770000000000000 12.300227305207285
17.780000000000001 12.300200754447285
17.789999999999999 12.300174505820420
17.800000000000001 12.300148555890013
17.809999999999999 12.300122901256353
17.820000000000000 12.300097538559148
17.829999999999998 12.300072464476470
17.840000000000000 12.300047675723867
17.850000000000001 12.300023169054729
17.859999999999999 12.299998941258394
17.870000000000001 12.299974989162065
17.879999999999999 12.299951309628119
17.890000000000001 12.299927899556021
17.899999999999999 12.299904755877337
17.910000000000000 12.299881875562489
17.920000000000002 12.299859255613491
17.930000000000000 12.299836893067811
17.940000000000001 12.299814784996977
17.949999999999999 12.299792928504209
17.960000000000001 12.299771320727237
17.969999999999999 12.299749958835259
17.980000000000000 12.299728840030946
17.989999999999998 12.299707961547897
18.000000000000000 12.299687320650975
18.010000000000002 13.528366572994626
18.020000000000000 14.038689118424125
18.030000000000001 14.246392891202644
18.039999999999999 14.327762862163658
18.050000000000001 14.357438202667014
18.059999999999999 14.366429893987910
18.070000000000000 14.367434410617719
18.079999999999998 14.365568288408117
18.090000000000000 14.362849186125082
18.100000000000001 14.360044001213835
18.109999999999999 14.357422625933271
18.120000000000001 14.355061873030598
18.129999999999999 14.352966457244237
18.140000000000001 14.351116373426551
18.149999999999999 14.349485004078840
18.160000000000000 14.348045742931385
18.170000000000002 14.346774191946540
18.180000000000000 14.345648697709782
18.190000000000001 14.344650295383826
18.199999999999999 14.343762464625252
18.210000000000001 14.342970845854321
18.219999999999999 14.342262968149916
18.230000000000000 14.341628004057052
18.239999999999998 14.341056553757694
18.250000000000000 14.340540456793905
18.260000000000002 14.340072628393896
18.270000000000000 14.339646917353500
18.280000000000001 14.339257982696088
18.289999999999999 14.338901186628320
18.300000000000001 14.338572501650141
18.309999999999999 14.338268429940015
18.320000000000000 14.337985933389795
18.329999999999998 14.337722372892507
18.340000000000000 14.337475455646102
18.350000000000001 14.337243189422047
18.359999999999999 14.337023842878569
18.370000000000001 14.336815911113403
18.379999999999999 14.336618085770727
18.390000000000001 14.336429229097844
18.399999999999999 14.336248351427090
18.410000000000000 14.336074591636912
18.420000000000002 14.335907200189103
18.430000000000000 14.335745524411285
18.440000000000001 14.335588995724137
18.449999999999999 14.335437118550127
18.460000000000001 14.335289460696261
18.469999999999999 14.335145644999429
18.480000000000000 14.335005342080997
18.489999999999998 14.334868264054938
18.500000000000000 14.334734159068097
18.510000000000002 14.334602806563630
18.520000000000000 14.334474013166037
18.530000000000001 14.334347609113808
18.539999999999999 14.334223445160012
18.550000000000001 14.334101389883941
18.559999999999999 14.333981327358101
18.570000000000000 14.333863155120365
18.579999999999998 14.333746782417007
18.590000000000000 14.333632128676905
18.600000000000001 14.333519122185969
18.609999999999999 14.333407698937382
18.620000000000001 14.333297801632678
18.629999999999999 14.333189378817336
18.640000000000001 14.333082384124783
18.649999999999999 14.332976775627017
18.660000000000000 14.332872515265315
18.670000000000002 14.332769568359431
18.680000000000000 14.332667903178089
18.690000000000001 14.332567490569232
18.699999999999999 14.332468303637585
18.710000000000001 14.332370317463777
18.719999999999999 14.332273508862349
18.730000000000000 14.332177856169414
18.739999999999998 14.332083339059920
18.750000000000000 14.331989938386469
18.760000000000002 14.331897636044120
18.770000000000000 14.331806414845648
18.780000000000001 14.331716258420121
18.789999999999999 14.331627151119863
18.800000000000001 14.331539077941443
18.809999999999999 14.331452024458171
18.820000000000000 14.331365976758830
18.829999999999998 14.331280921394322
18.840000000000000 14.331196845334354
18.850000000000001 14.331113735926079
18.859999999999999 14.331031580860154
18.870000000000001 14.330950368139945
18.879999999999999 14.330870086056580
18.890000000000001 14.330790723163387
18.899999999999999 14.330712268257914
18.910000000000000 14.330634710362810
18.920000000000002 14.330558038712109
18.930000000000000 14.330482242733217
18.940000000000001 14.330407312042183
18.949999999999999 14.330333236425886
18.960000000000001 14.330260005836589
18.969999999999999 14.330187610382634
18.980000000000000 14.330116040321807
18.989999999999998 14.330045286054236
19.000000000000000 14.329975338116496
19.010000000000002 14.329906187176487
19.020000000000000 14.329837824029413
19.030000000000001 14.329770239592895
19.039999999999999 14.329703424903402
19.050000000000001 14.329637371112447
19.059999999999999 14.329572069485589
19.070000000000000 14.329507511395953
19.079999999999998 14.329443688324757
19.090000000000000 14.329380591857287
19.100000000000001 14.329318213682386
19.109999999999999 14.329256545587421
19.120000000000001 14.329195579459743
19.129999999999999 14.329135307282471
19.140000000000001 14.329075721134188
19.149999999999999 14.329016813186620
19.160000000000000 14.328958575704371
19.170000000000002 14.328901001040327
19.180000000000000 14.328844081638413
19.190000000000001 14.328787810030567
19.199999999999999 14.328732178833992
19.210000000000001 14.328677180751862
19.219999999999999 14.328622808572264
19.230000000000000 14.328569055165691
19.239999999999998 14.328515913484090
19.250000000000000 14.328463376562109
19.260000000000002 14.328411437512694
19.270000000000000 14.328360089528537
19.280000000000001 14.328309325881120
19.289999999999999 14.328259139916566
19.300000000000001 14.328209525059643
19.309999999999999 14.328160474808442
19.320000000000000 14.328111982737218
19.329999999999998 14.328064042491494
19.340000000000000 14.328016647790450
19.350000000000001 14.327969792425419
19.359999999999999 14.327923470257437
19.370000000000001 14.327877675218682
19.379999999999999 14.327832401308527
19.390000000000001 14.327787642596746
19.399999999999999 14.327743393220702
19.410000000000000 14.327699647383106
19.420000000000002 14.327656399353680
19.430000000000000 14.327613643467133
19.440000000000001 14.327571374123254
19.449999999999999 14.327529585784394
19.460000000000001 14.327488272977185
19.469999999999999 14.327447430289924
19.480000000000000 14.327407052372667
19.489999999999998 14.327367133936619
19.500000000000000 14.327327669752741
19.510000000000002 14.327288654652047
19.520000000000000 14.327250083523223
19.530000000000001 14.327211951315380
19.539999999999999 14.327174253032604
19.550000000000001 14.327136983737834
19.559999999999999 14.327100138548833
19.570000000000000 14.327063712638800
19.579999999999998 14.327027701237707
19.590000000000000 14.326992099628276
19.600000000000001 14.326956903146554
19.609999999999999 14.326922107183128
19.620000000000001 14.326887707180040
19.629999999999999 14.326853698631687
19.640000000000001 14.326820077082969
19.649999999999999 14.326786838130138
19.660000000000000 14.326753977419742
19.670000000000002 14.326721490647687
19.680000000000000 14.326689373558082
19.690000000000001 14.326657621944666
19.699999999999999 14.326626231648236
19.710000000000001 14.326595198557360
19.719999999999999 14.326564518607364
19.730000000000000 14.326534187779394
19.739999999999998 14.326504202100198
19.750000000000000 14.326474557643364
19.760000000000002 14.326445250524658
19.770000000000000 14.326416276906222
19.780000000000001 14.326387632992393
19.789999999999999 14.326359315031375
19.800000000000001 14.326331319314800
19.809999999999999 14.326303642174640
19.820000000000000 14.326276279986320
19.829999999999998 14.326249229165766
19.840000000000000 14.326222486169652
19.850000000000001 14.326196047494923
19.859999999999999 14.326169909678526
19.870000000000001 14.326144069297222
19.879999999999999 14.326118522965865
19.890000000000001 14.326093267338903
19.899999999999999 14.326068299107858
19.910000000000000 14.326043615002751
19.920000000000002 14.326019211789463
19.930000000000000 14.325995086272782
19.940000000000001 14.325971235291815
19.949999999999999 14.325947655722631
19.960000000000001 14.325924344476880
19.969999999999999 14.325901298501302
19.980000000000000 14.325878514777019
19.989999999999998 14.325855990319505

